Argon Broad Ion beam sectioning and high resolution scanning electron microscopy imaging of hydrated alite

Scanning electron microscopy (SEM) imaging is able to visualize micro- to nano-structures of cement and concrete. A prerequisite is that the sample preparation preserves the native structure of the specimen. In this study, argon Broad Ion Beam (BIB) sectioning is compared to state-of-the-art sample preparation (resin embedding, polishing) for hydrated alite. Additionally, it is investigated if during BIB, sample cooling is beneficial to avoid deterioration of cement hydrates. The aim is to quantitatively measure phase and pore size distributions in hardened alite pastes. Therefore, not only optimized sample preparation but also optimized imaging conditions are investigated. Finally, it is demonstrated that by image analysis pores down to a diameter of 5 nm in hydrated alite pastes can be quantitatively analysed.

==> BIB_6KV_6h_003_pores_cld_sum_hist.csv <==
bins,surface,volume,area,diameter
0.0,0.0,0.0,0.0,0.0
2.914,0.021477631334694644,0.0028905848233325214,0.021477631334694644,0.15407131452900716
5.828,0.10520697976610362,0.027449167911814426,0.10520697976610362,0.4030734433209176
8.742,0.2421075428500705,0.10554342619710957,0.2421075428500705,0.5432410856838753
11.656,0.5273405111069843,0.32477888359320334,0.5273405111069843,0.8322911122937732
14.57,0.7623723779469052,0.6031262034555687,0.7623723779469052,0.9338744012772846
17.484,1.0,0.9678037402062288,1.0,1.0
20.398,0.8747942577810772,0.9983734731694642,0.8747942577810772,0.7412852581160194
23.312,0.7590650331043866,1.0,0.7590650331043866,0.5568786588610969
26.226,0.5051636656147508,0.7622082212654234,0.5051636656147508,0.3235098456625862
29.14,0.4270682507270586,0.7168199011779423,0.4270682507270586,0.24580894092602493
32.054,0.32976300971474437,0.6142174721367732,0.32976300971474437,0.17096860031931904
34.968,0.14250046408019268,0.28645745594927435,0.14250046408019268,0.06845396487493355
37.882,0.112687952478188,0.2494111964540835,0.112687952478188,0.04916178818520496
40.796,0.07955881442979995,0.19098455285580374,0.07955881442979995,0.03199840340606709
43.71,0.009702369902852523,0.024389014333351146,0.009702369902852523,0.0037253858435337987
46.624,0.0,0.0,0.0,0.0
49.538,0.053121712765299055,0.1563496138318114,0.053121712765299055,0.017429483767961704
52.452,0.06064599962873571,0.190597502798024,0.06064599962873571,0.018626929217668998
55.366,0.0,0.0,0.0,0.0
58.28,0.0,0.0,0.0,0.0
61.194,0.0,0.0,0.0,0.0
64.108,0.0,0.0,0.0,0.0
67.022,0.0,0.0,0.0,0.0
69.936,0.0,0.0,0.0,0.0
72.85,0.0,0.0,0.0,0.0
75.764,0.0,0.0,0.0,0.0
78.678,0.0,0.0,0.0,0.0
81.592,0.0,0.0,0.0,0.0
84.506,0.0,0.0,0.0,0.0
87.42,0.0,0.0,0.0,0.0
90.334,0.0,0.0,0.0,0.0
93.248,0.0,0.0,0.0,0.0
96.162,0.0,0.0,0.0,0.0
99.076,0.0,0.0,0.0,0.0
101.99,0.0,0.0,0.0,0.0
104.904,0.0,0.0,0.0,0.0
107.818,0.0,0.0,0.0,0.0
110.732,0.0,0.0,0.0,0.0
113.646,0.0,0.0,0.0,0.0
116.56,0.0,0.0,0.0,0.0
119.474,0.0,0.0,0.0,0.0
122.388,0.0,0.0,0.0,0.0
125.302,0.0,0.0,0.0,0.0
128.216,0.0,0.0,0.0,0.0
131.13,0.0,0.0,0.0,0.0
134.044,0.0,0.0,0.0,0.0
136.958,0.0,0.0,0.0,0.0
139.872,0.0,0.0,0.0,0.0
142.786,0.0,0.0,0.0,0.0
145.7,0.0,0.0,0.0,0.0
148.614,0.0,0.0,0.0,0.0
151.528,0.0,0.0,0.0,0.0
154.442,0.0,0.0,0.0,0.0
157.356,0.0,0.0,0.0,0.0
160.27,0.0,0.0,0.0,0.0
163.184,0.0,0.0,0.0,0.0
166.098,0.0,0.0,0.0,0.0
169.012,0.0,0.0,0.0,0.0
171.926,0.0,0.0,0.0,0.0
174.84,0.0,0.0,0.0,0.0
177.754,0.0,0.0,0.0,0.0
180.668,0.0,0.0,0.0,0.0
183.582,0.0,0.0,0.0,0.0
186.496,0.0,0.0,0.0,0.0
189.41,0.0,0.0,0.0,0.0
192.324,0.0,0.0,0.0,0.0
195.238,0.0,0.0,0.0,0.0
198.152,0.0,0.0,0.0,0.0
201.066,0.0,0.0,0.0,0.0
203.98,0.0,0.0,0.0,0.0
206.894,0.0,0.0,0.0,0.0
209.808,0.0,0.0,0.0,0.0
212.722,0.0,0.0,0.0,0.0
215.636,0.0,0.0,0.0,0.0
218.55,0.0,0.0,0.0,0.0
221.464,0.0,0.0,0.0,0.0
224.378,0.0,0.0,0.0,0.0
227.292,0.0,0.0,0.0,0.0
230.206,0.0,0.0,0.0,0.0
233.12,0.0,0.0,0.0,0.0
236.034,0.0,0.0,0.0,0.0
238.948,0.0,0.0,0.0,0.0
241.862,0.0,0.0,0.0,0.0
244.776,0.0,0.0,0.0,0.0
247.69,0.0,0.0,0.0,0.0
250.604,0.0,0.0,0.0,0.0
253.518,0.0,0.0,0.0,0.0
256.432,0.0,0.0,0.0,0.0
259.346,0.0,0.0,0.0,0.0
262.26,0.0,0.0,0.0,0.0
265.174,0.0,0.0,0.0,0.0
268.088,0.0,0.0,0.0,0.0
271.002,0.0,0.0,0.0,0.0
273.916,0.0,0.0,0.0,0.0
276.83,0.0,0.0,0.0,0.0
279.744,0.0,0.0,0.0,0.0
282.658,0.0,0.0,0.0,0.0
285.572,0.0,0.0,0.0,0.0
288.486,0.0,0.0,0.0,0.0
291.4,0.0,0.0,0.0,0.0
294.314,0.0,0.0,0.0,0.0
297.228,0.0,0.0,0.0,0.0
300.142,0.0,0.0,0.0,0.0
303.056,0.0,0.0,0.0,0.0
305.97,0.0,0.0,0.0,0.0
308.884,0.0,0.0,0.0,0.0
311.798,0.0,0.0,0.0,0.0
314.712,0.0,0.0,0.0,0.0
317.626,0.0,0.0,0.0,0.0
320.54,0.0,0.0,0.0,0.0
323.454,0.0,0.0,0.0,0.0
326.368,0.0,0.0,0.0,0.0
329.282,0.0,0.0,0.0,0.0
332.196,0.0,0.0,0.0,0.0
335.11,0.0,0.0,0.0,0.0
338.024,0.0,0.0,0.0,0.0
340.938,0.0,0.0,0.0,0.0
343.852,0.0,0.0,0.0,0.0
346.766,0.0,0.0,0.0,0.0
349.68,0.0,0.0,0.0,0.0
352.594,0.0,0.0,0.0,0.0
355.508,0.0,0.0,0.0,0.0
358.422,0.0,0.0,0.0,0.0
361.336,0.0,0.0,0.0,0.0
364.25,0.0,0.0,0.0,0.0
367.164,0.0,0.0,0.0,0.0
370.078,0.0,0.0,0.0,0.0
372.992,0.0,0.0,0.0,0.0
375.906,0.0,0.0,0.0,0.0
378.82,0.0,0.0,0.0,0.0
381.734,0.0,0.0,0.0,0.0
384.648,0.0,0.0,0.0,0.0
387.562,0.0,0.0,0.0,0.0
390.476,0.0,0.0,0.0,0.0
393.39,0.0,0.0,0.0,0.0
396.304,0.0,0.0,0.0,0.0
399.218,0.0,0.0,0.0,0.0
402.132,0.0,0.0,0.0,0.0
405.046,0.0,0.0,0.0,0.0
407.96,0.0,0.0,0.0,0.0
410.874,0.0,0.0,0.0,0.0
413.788,0.0,0.0,0.0,0.0
416.702,0.0,0.0,0.0,0.0
419.616,0.0,0.0,0.0,0.0
422.53,0.0,0.0,0.0,0.0
425.444,0.0,0.0,0.0,0.0
428.358,0.0,0.0,0.0,0.0
431.272,0.0,0.0,0.0,0.0
434.186,0.0,0.0,0.0,0.0
437.1,0.0,0.0,0.0,0.0
440.014,0.0,0.0,0.0,0.0
442.928,0.0,0.0,0.0,0.0
445.842,0.0,0.0,0.0,0.0
448.756,0.0,0.0,0.0,0.0
451.67,0.0,0.0,0.0,0.0
454.584,0.0,0.0,0.0,0.0
457.498,0.0,0.0,0.0,0.0
460.412,0.0,0.0,0.0,0.0
463.326,0.0,0.0,0.0,0.0
466.24,0.0,0.0,0.0,0.0
469.154,0.0,0.0,0.0,0.0
472.068,0.0,0.0,0.0,0.0
474.982,0.0,0.0,0.0,0.0
477.896,0.0,0.0,0.0,0.0
480.81,0.0,0.0,0.0,0.0
483.724,0.0,0.0,0.0,0.0
486.638,0.0,0.0,0.0,0.0
489.552,0.0,0.0,0.0,0.0
492.466,0.0,0.0,0.0,0.0
495.38,0.0,0.0,0.0,0.0
498.294,0.0,0.0,0.0,0.0
501.208,0.0,0.0,0.0,0.0
504.122,0.0,0.0,0.0,0.0
507.036,0.0,0.0,0.0,0.0
509.95,0.0,0.0,0.0,0.0
512.864,0.0,0.0,0.0,0.0
515.778,0.0,0.0,0.0,0.0
518.692,0.0,0.0,0.0,0.0
521.606,0.0,0.0,0.0,0.0
524.52,0.0,0.0,0.0,0.0
527.434,0.0,0.0,0.0,0.0
530.348,0.0,0.0,0.0,0.0
533.262,0.0,0.0,0.0,0.0
536.176,0.0,0.0,0.0,0.0
539.09,0.0,0.0,0.0,0.0
542.004,0.0,0.0,0.0,0.0
544.918,0.0,0.0,0.0,0.0
547.832,0.0,0.0,0.0,0.0
550.746,0.0,0.0,0.0,0.0
553.66,0.0,0.0,0.0,0.0
556.574,0.0,0.0,0.0,0.0
559.488,0.0,0.0,0.0,0.0
562.402,0.0,0.0,0.0,0.0
565.316,0.0,0.0,0.0,0.0
568.23,0.0,0.0,0.0,0.0
571.144,0.0,0.0,0.0,0.0
574.058,0.0,0.0,0.0,0.0
576.972,0.0,0.0,0.0,0.0
579.886,0.0,0.0,0.0,0.0
582.8,0.0,0.0,0.0,0.0
585.714,0.0,0.0,0.0,0.0
588.628,0.0,0.0,0.0,0.0
591.542,0.0,0.0,0.0,0.0
594.456,0.0,0.0,0.0,0.0
597.37,0.0,0.0,0.0,0.0
600.284,0.0,0.0,0.0,0.0
603.198,0.0,0.0,0.0,0.0
606.112,0.0,0.0,0.0,0.0
609.026,0.0,0.0,0.0,0.0
611.94,0.0,0.0,0.0,0.0
614.854,0.0,0.0,0.0,0.0
617.768,0.0,0.0,0.0,0.0
620.682,0.0,0.0,0.0,0.0
623.596,0.0,0.0,0.0,0.0
626.51,0.0,0.0,0.0,0.0
629.424,0.0,0.0,0.0,0.0
632.338,0.0,0.0,0.0,0.0
635.252,0.0,0.0,0.0,0.0
638.166,0.0,0.0,0.0,0.0
641.08,0.0,0.0,0.0,0.0
643.994,0.0,0.0,0.0,0.0
646.908,0.0,0.0,0.0,0.0
649.822,0.0,0.0,0.0,0.0
652.736,0.0,0.0,0.0,0.0
655.65,0.0,0.0,0.0,0.0
658.564,0.0,0.0,0.0,0.0
661.478,0.0,0.0,0.0,0.0
664.392,0.0,0.0,0.0,0.0
667.306,0.0,0.0,0.0,0.0
670.22,0.0,0.0,0.0,0.0
673.134,0.0,0.0,0.0,0.0
676.048,0.0,0.0,0.0,0.0
678.962,0.0,0.0,0.0,0.0
681.876,0.0,0.0,0.0,0.0
684.79,0.0,0.0,0.0,0.0
687.704,0.0,0.0,0.0,0.0
690.618,0.0,0.0,0.0,0.0
693.532,0.0,0.0,0.0,0.0
696.446,0.0,0.0,0.0,0.0
699.36,0.0,0.0,0.0,0.0
702.274,0.0,0.0,0.0,0.0
705.188,0.0,0.0,0.0,0.0
708.102,0.0,0.0,0.0,0.0
711.016,0.0,0.0,0.0,0.0
713.93,0.0,0.0,0.0,0.0
716.844,0.0,0.0,0.0,0.0
719.758,0.0,0.0,0.0,0.0
722.672,0.0,0.0,0.0,0.0
725.586,0.0,0.0,0.0,0.0
728.5,0.0,0.0,0.0,0.0
731.414,0.0,0.0,0.0,0.0
734.328,0.0,0.0,0.0,0.0
737.242,0.0,0.0,0.0,0.0
740.156,0.0,0.0,0.0,0.0
743.07,0.0,0.0,0.0,0.0
745.984,0.0,0.0,0.0,0.0
748.898,0.0,0.0,0.0,0.0
751.812,0.0,0.0,0.0,0.0
754.726,0.0,0.0,0.0,0.0
757.64,0.0,0.0,0.0,0.0
760.554,0.0,0.0,0.0,0.0
763.468,0.0,0.0,0.0,0.0
766.382,0.0,0.0,0.0,0.0
769.296,0.0,0.0,0.0,0.0
772.21,0.0,0.0,0.0,0.0
775.124,0.0,0.0,0.0,0.0
778.038,0.0,0.0,0.0,0.0
780.952,0.0,0.0,0.0,0.0
783.866,0.0,0.0,0.0,0.0
786.78,0.0,0.0,0.0,0.0
789.694,0.0,0.0,0.0,0.0
792.608,0.0,0.0,0.0,0.0
795.522,0.0,0.0,0.0,0.0
798.436,0.0,0.0,0.0,0.0
801.35,0.0,0.0,0.0,0.0
804.264,0.0,0.0,0.0,0.0
807.178,0.0,0.0,0.0,0.0
810.092,0.0,0.0,0.0,0.0
813.006,0.0,0.0,0.0,0.0
815.92,0.0,0.0,0.0,0.0
818.834,0.0,0.0,0.0,0.0
821.748,0.0,0.0,0.0,0.0
824.662,0.0,0.0,0.0,0.0
827.576,0.0,0.0,0.0,0.0
830.49,0.0,0.0,0.0,0.0
833.404,0.0,0.0,0.0,0.0
836.318,0.0,0.0,0.0,0.0
839.232,0.0,0.0,0.0,0.0
842.146,0.0,0.0,0.0,0.0
845.06,0.0,0.0,0.0,0.0
847.974,0.0,0.0,0.0,0.0
850.888,0.0,0.0,0.0,0.0
853.802,0.0,0.0,0.0,0.0
856.716,0.0,0.0,0.0,0.0
859.63,0.0,0.0,0.0,0.0
862.544,0.0,0.0,0.0,0.0
865.458,0.0,0.0,0.0,0.0
868.372,0.0,0.0,0.0,0.0
871.286,0.0,0.0,0.0,0.0
874.2,0.0,0.0,0.0,0.0
877.114,0.0,0.0,0.0,0.0
880.028,0.0,0.0,0.0,0.0
882.942,0.0,0.0,0.0,0.0
885.856,0.0,0.0,0.0,0.0
888.77,0.0,0.0,0.0,0.0
891.684,0.0,0.0,0.0,0.0
894.598,0.0,0.0,0.0,0.0
897.512,0.0,0.0,0.0,0.0
900.426,0.0,0.0,0.0,0.0
903.34,0.0,0.0,0.0,0.0
906.254,0.0,0.0,0.0,0.0
909.168,0.0,0.0,0.0,0.0
912.082,0.0,0.0,0.0,0.0
914.996,0.0,0.0,0.0,0.0
917.91,0.0,0.0,0.0,0.0
920.824,0.0,0.0,0.0,0.0
923.738,0.0,0.0,0.0,0.0
926.652,0.0,0.0,0.0,0.0
929.566,0.0,0.0,0.0,0.0
932.48,0.0,0.0,0.0,0.0
935.394,0.0,0.0,0.0,0.0
938.308,0.0,0.0,0.0,0.0
941.222,0.0,0.0,0.0,0.0
944.136,0.0,0.0,0.0,0.0
947.05,0.0,0.0,0.0,0.0
949.964,0.0,0.0,0.0,0.0
952.878,0.0,0.0,0.0,0.0
955.792,0.0,0.0,0.0,0.0
958.706,0.0,0.0,0.0,0.0
961.62,0.0,0.0,0.0,0.0
964.534,0.0,0.0,0.0,0.0
967.448,0.0,0.0,0.0,0.0
970.362,0.0,0.0,0.0,0.0
973.276,0.0,0.0,0.0,0.0
976.19,0.0,0.0,0.0,0.0
979.104,0.0,0.0,0.0,0.0
982.018,0.0,0.0,0.0,0.0
984.932,0.0,0.0,0.0,0.0
987.846,0.0,0.0,0.0,0.0
990.76,0.0,0.0,0.0,0.0
993.674,0.0,0.0,0.0,0.0
996.588,0.0,0.0,0.0,0.0
999.502,0.0,0.0,0.0,0.0
1002.416,0.0,0.0,0.0,0.0
1005.33,0.0,0.0,0.0,0.0
1008.244,0.0,0.0,0.0,0.0
1011.158,0.0,0.0,0.0,0.0
1014.072,0.0,0.0,0.0,0.0
1016.986,0.0,0.0,0.0,0.0
1019.9,0.0,0.0,0.0,0.0
1022.814,0.0,0.0,0.0,0.0
1025.728,0.0,0.0,0.0,0.0
1028.642,0.0,0.0,0.0,0.0
1031.556,0.0,0.0,0.0,0.0
1034.47,0.0,0.0,0.0,0.0
1037.384,0.0,0.0,0.0,0.0
1040.298,0.0,0.0,0.0,0.0
1043.212,0.0,0.0,0.0,0.0
1046.126,0.0,0.0,0.0,0.0
1049.04,0.0,0.0,0.0,0.0
1051.954,0.0,0.0,0.0,0.0
1054.868,0.0,0.0,0.0,0.0
1057.782,0.0,0.0,0.0,0.0
1060.696,0.0,0.0,0.0,0.0
1063.61,0.0,0.0,0.0,0.0
1066.524,0.0,0.0,0.0,0.0
1069.438,0.0,0.0,0.0,0.0
1072.352,0.0,0.0,0.0,0.0
1075.266,0.0,0.0,0.0,0.0
1078.18,0.0,0.0,0.0,0.0
1081.094,0.0,0.0,0.0,0.0
1084.008,0.0,0.0,0.0,0.0
1086.922,0.0,0.0,0.0,0.0
1089.836,0.0,0.0,0.0,0.0
1092.75,0.0,0.0,0.0,0.0
1095.664,0.0,0.0,0.0,0.0
1098.578,0.0,0.0,0.0,0.0
1101.492,0.0,0.0,0.0,0.0
1104.406,0.0,0.0,0.0,0.0
1107.32,0.0,0.0,0.0,0.0
1110.234,0.0,0.0,0.0,0.0
1113.148,0.0,0.0,0.0,0.0
1116.062,0.0,0.0,0.0,0.0
1118.976,0.0,0.0,0.0,0.0
1121.89,0.0,0.0,0.0,0.0
1124.804,0.0,0.0,0.0,0.0
1127.718,0.0,0.0,0.0,0.0
1130.632,0.0,0.0,0.0,0.0
1133.546,0.0,0.0,0.0,0.0
1136.46,0.0,0.0,0.0,0.0
1139.374,0.0,0.0,0.0,0.0
1142.288,0.0,0.0,0.0,0.0
1145.202,0.0,0.0,0.0,0.0
1148.116,0.0,0.0,0.0,0.0
1151.03,0.0,0.0,0.0,0.0
1153.944,0.0,0.0,0.0,0.0
1156.858,0.0,0.0,0.0,0.0
1159.772,0.0,0.0,0.0,0.0
1162.686,0.0,0.0,0.0,0.0
1165.6,0.0,0.0,0.0,0.0
1168.514,0.0,0.0,0.0,0.0
1171.428,0.0,0.0,0.0,0.0
1174.342,0.0,0.0,0.0,0.0
1177.256,0.0,0.0,0.0,0.0
1180.17,0.0,0.0,0.0,0.0
1183.084,0.0,0.0,0.0,0.0
1185.998,0.0,0.0,0.0,0.0
1188.912,0.0,0.0,0.0,0.0
1191.826,0.0,0.0,0.0,0.0
1194.74,0.0,0.0,0.0,0.0
1197.654,0.0,0.0,0.0,0.0
1200.568,0.0,0.0,0.0,0.0
1203.482,0.0,0.0,0.0,0.0
1206.396,0.0,0.0,0.0,0.0
1209.31,0.0,0.0,0.0,0.0
1212.224,0.0,0.0,0.0,0.0
1215.138,0.0,0.0,0.0,0.0
1218.052,0.0,0.0,0.0,0.0
1220.966,0.0,0.0,0.0,0.0
1223.88,0.0,0.0,0.0,0.0
1226.794,0.0,0.0,0.0,0.0
1229.708,0.0,0.0,0.0,0.0
1232.622,0.0,0.0,0.0,0.0
1235.536,0.0,0.0,0.0,0.0
1238.45,0.0,0.0,0.0,0.0
1241.364,0.0,0.0,0.0,0.0
1244.278,0.0,0.0,0.0,0.0
1247.192,0.0,0.0,0.0,0.0
1250.106,0.0,0.0,0.0,0.0
1253.02,0.0,0.0,0.0,0.0
1255.934,0.0,0.0,0.0,0.0
1258.848,0.0,0.0,0.0,0.0
1261.762,0.0,0.0,0.0,0.0
1264.676,0.0,0.0,0.0,0.0
1267.59,0.0,0.0,0.0,0.0
1270.504,0.0,0.0,0.0,0.0
1273.418,0.0,0.0,0.0,0.0
1276.332,0.0,0.0,0.0,0.0
1279.246,0.0,0.0,0.0,0.0
1282.16,0.0,0.0,0.0,0.0
1285.074,0.0,0.0,0.0,0.0
1287.988,0.0,0.0,0.0,0.0
1290.902,0.0,0.0,0.0,0.0
1293.816,0.0,0.0,0.0,0.0
1296.73,0.0,0.0,0.0,0.0
1299.644,0.0,0.0,0.0,0.0
1302.558,0.0,0.0,0.0,0.0
1305.472,0.0,0.0,0.0,0.0
1308.386,0.0,0.0,0.0,0.0
1311.3,0.0,0.0,0.0,0.0
1314.214,0.0,0.0,0.0,0.0
1317.128,0.0,0.0,0.0,0.0
1320.042,0.0,0.0,0.0,0.0
1322.956,0.0,0.0,0.0,0.0
1325.87,0.0,0.0,0.0,0.0
1328.784,0.0,0.0,0.0,0.0
1331.698,0.0,0.0,0.0,0.0
1334.612,0.0,0.0,0.0,0.0
1337.526,0.0,0.0,0.0,0.0
1340.44,0.0,0.0,0.0,0.0
1343.354,0.0,0.0,0.0,0.0
1346.268,0.0,0.0,0.0,0.0
1349.182,0.0,0.0,0.0,0.0
1352.096,0.0,0.0,0.0,0.0
1355.01,0.0,0.0,0.0,0.0
1357.924,0.0,0.0,0.0,0.0
1360.838,0.0,0.0,0.0,0.0
1363.752,0.0,0.0,0.0,0.0
1366.666,0.0,0.0,0.0,0.0
1369.58,0.0,0.0,0.0,0.0
1372.494,0.0,0.0,0.0,0.0
1375.408,0.0,0.0,0.0,0.0
1378.322,0.0,0.0,0.0,0.0
1381.236,0.0,0.0,0.0,0.0
1384.15,0.0,0.0,0.0,0.0
1387.064,0.0,0.0,0.0,0.0
1389.978,0.0,0.0,0.0,0.0
1392.892,0.0,0.0,0.0,0.0
1395.806,0.0,0.0,0.0,0.0
1398.72,0.0,0.0,0.0,0.0
1401.634,0.0,0.0,0.0,0.0
1404.548,0.0,0.0,0.0,0.0
1407.462,0.0,0.0,0.0,0.0
1410.376,0.0,0.0,0.0,0.0
1413.29,0.0,0.0,0.0,0.0
1416.204,0.0,0.0,0.0,0.0
1419.118,0.0,0.0,0.0,0.0
1422.032,0.0,0.0,0.0,0.0
1424.946,0.0,0.0,0.0,0.0
1427.86,0.0,0.0,0.0,0.0
1430.774,0.0,0.0,0.0,0.0
1433.688,0.0,0.0,0.0,0.0
1436.602,0.0,0.0,0.0,0.0
1439.516,0.0,0.0,0.0,0.0
1442.43,0.0,0.0,0.0,0.0
1445.344,0.0,0.0,0.0,0.0
1448.258,0.0,0.0,0.0,0.0
1451.172,0.0,0.0,0.0,0.0
1454.086,0.0,0.0,0.0,0.0
1457.0,0.0,0.0,0.0,0.0
1459.914,0.0,0.0,0.0,0.0
1462.828,0.0,0.0,0.0,0.0
1465.742,0.0,0.0,0.0,0.0
1468.656,0.0,0.0,0.0,0.0
1471.57,0.0,0.0,0.0,0.0
1474.484,0.0,0.0,0.0,0.0
1477.398,0.0,0.0,0.0,0.0
1480.312,0.0,0.0,0.0,0.0
1483.226,0.0,0.0,0.0,0.0
1486.14,0.0,0.0,0.0,0.0
1489.054,0.0,0.0,0.0,0.0
1491.968,0.0,0.0,0.0,0.0


==> BIB_6KV_6h_003_pores_psd_sum_hist.csv <==
bins,surface,volume,area,diameter
0.0,0.0,0.0,0.0,0.0
2.914,0.0,0.0,0.0,0.0
5.828,0.06910692588092344,0.011749135353542661,0.06910692588092344,0.36270471926688597
8.742,0.130771567436209,0.03656893311807611,0.130771567436209,0.4002581676033773
11.656,0.19220838396111786,0.0766604457751304,0.19220838396111786,0.41095093949528955
14.57,0.24749392466585662,0.12506737807511203,0.24749392466585662,0.41727274170415685
17.484,0.44630923450789795,0.2694418497512666,0.44630923450789795,0.6276212574903226
20.398,0.573359659781288,0.4215570434657107,0.573359659781288,0.6621796691205535
23.312,1.0,0.8491765311585623,1.0,1.0
26.226,0.7897934386391251,0.7404023857482332,0.7897934386391251,0.7150600339181097
29.14,0.5467041312272175,0.5771820981481266,0.5467041312272175,0.43942678135435836
32.054,0.4574726609963548,0.5413158077284853,0.4574726609963548,0.32816210438403715
34.968,0.7888821385176185,1.0,0.7888821385176185,0.5279408032254885
37.882,0.3191828675577157,0.44586416522970723,0.3191828675577157,0.1938669906556942
40.796,0.1780072904009721,0.2623450516442598,0.17800729040097205,0.1024083853112778
43.71,0.20732077764277035,0.3297466836956893,0.20732077764277035,0.11051927783639365
46.624,0.0,0.0,0.0,0.0
49.538,0.28098420413122716,0.5202823006860126,0.2809842041312272,0.1286641564339796
52.452,0.0,0.0,0.0,0.0
55.366,0.0,0.0,0.0,0.0
58.28,0.0,0.0,0.0,0.0
61.194,0.0,0.0,0.0,0.0
64.108,0.0,0.0,0.0,0.0
67.022,0.0,0.0,0.0,0.0
69.936,0.0,0.0,0.0,0.0
72.85,0.0,0.0,0.0,0.0
75.764,0.0,0.0,0.0,0.0
78.678,0.0,0.0,0.0,0.0
81.592,0.0,0.0,0.0,0.0
84.506,0.0,0.0,0.0,0.0
87.42,0.0,0.0,0.0,0.0
90.334,0.0,0.0,0.0,0.0
93.248,0.0,0.0,0.0,0.0
96.162,0.0,0.0,0.0,0.0
99.076,0.0,0.0,0.0,0.0
101.99,0.0,0.0,0.0,0.0
104.904,0.0,0.0,0.0,0.0
107.818,0.0,0.0,0.0,0.0
110.732,0.0,0.0,0.0,0.0
113.646,0.0,0.0,0.0,0.0
116.56,0.0,0.0,0.0,0.0
119.474,0.0,0.0,0.0,0.0
122.388,0.0,0.0,0.0,0.0
125.302,0.0,0.0,0.0,0.0
128.216,0.0,0.0,0.0,0.0
131.13,0.0,0.0,0.0,0.0
134.044,0.0,0.0,0.0,0.0
136.958,0.0,0.0,0.0,0.0
139.872,0.0,0.0,0.0,0.0
142.786,0.0,0.0,0.0,0.0
145.7,0.0,0.0,0.0,0.0
148.614,0.0,0.0,0.0,0.0
151.528,0.0,0.0,0.0,0.0
154.442,0.0,0.0,0.0,0.0
157.356,0.0,0.0,0.0,0.0
160.27,0.0,0.0,0.0,0.0
163.184,0.0,0.0,0.0,0.0
166.098,0.0,0.0,0.0,0.0
169.012,0.0,0.0,0.0,0.0
171.926,0.0,0.0,0.0,0.0
174.84,0.0,0.0,0.0,0.0
177.754,0.0,0.0,0.0,0.0
180.668,0.0,0.0,0.0,0.0
183.582,0.0,0.0,0.0,0.0
186.496,0.0,0.0,0.0,0.0
189.41,0.0,0.0,0.0,0.0
192.324,0.0,0.0,0.0,0.0
195.238,0.0,0.0,0.0,0.0
198.152,0.0,0.0,0.0,0.0
201.066,0.0,0.0,0.0,0.0
203.98,0.0,0.0,0.0,0.0
206.894,0.0,0.0,0.0,0.0
209.808,0.0,0.0,0.0,0.0
212.722,0.0,0.0,0.0,0.0
215.636,0.0,0.0,0.0,0.0
218.55,0.0,0.0,0.0,0.0
221.464,0.0,0.0,0.0,0.0
224.378,0.0,0.0,0.0,0.0
227.292,0.0,0.0,0.0,0.0
230.206,0.0,0.0,0.0,0.0
233.12,0.0,0.0,0.0,0.0
236.034,0.0,0.0,0.0,0.0
238.948,0.0,0.0,0.0,0.0
241.862,0.0,0.0,0.0,0.0
244.776,0.0,0.0,0.0,0.0
247.69,0.0,0.0,0.0,0.0
250.604,0.0,0.0,0.0,0.0
253.518,0.0,0.0,0.0,0.0
256.432,0.0,0.0,0.0,0.0
259.346,0.0,0.0,0.0,0.0
262.26,0.0,0.0,0.0,0.0
265.174,0.0,0.0,0.0,0.0
268.088,0.0,0.0,0.0,0.0
271.002,0.0,0.0,0.0,0.0
273.916,0.0,0.0,0.0,0.0
276.83,0.0,0.0,0.0,0.0
279.744,0.0,0.0,0.0,0.0
282.658,0.0,0.0,0.0,0.0
285.572,0.0,0.0,0.0,0.0
288.486,0.0,0.0,0.0,0.0
291.4,0.0,0.0,0.0,0.0
294.314,0.0,0.0,0.0,0.0
297.228,0.0,0.0,0.0,0.0
300.142,0.0,0.0,0.0,0.0
303.056,0.0,0.0,0.0,0.0
305.97,0.0,0.0,0.0,0.0
308.884,0.0,0.0,0.0,0.0
311.798,0.0,0.0,0.0,0.0
314.712,0.0,0.0,0.0,0.0
317.626,0.0,0.0,0.0,0.0
320.54,0.0,0.0,0.0,0.0
323.454,0.0,0.0,0.0,0.0
326.368,0.0,0.0,0.0,0.0
329.282,0.0,0.0,0.0,0.0
332.196,0.0,0.0,0.0,0.0
335.11,0.0,0.0,0.0,0.0
338.024,0.0,0.0,0.0,0.0
340.938,0.0,0.0,0.0,0.0
343.852,0.0,0.0,0.0,0.0
346.766,0.0,0.0,0.0,0.0
349.68,0.0,0.0,0.0,0.0
352.594,0.0,0.0,0.0,0.0
355.508,0.0,0.0,0.0,0.0
358.422,0.0,0.0,0.0,0.0
361.336,0.0,0.0,0.0,0.0
364.25,0.0,0.0,0.0,0.0
367.164,0.0,0.0,0.0,0.0
370.078,0.0,0.0,0.0,0.0
372.992,0.0,0.0,0.0,0.0
375.906,0.0,0.0,0.0,0.0
378.82,0.0,0.0,0.0,0.0
381.734,0.0,0.0,0.0,0.0
384.648,0.0,0.0,0.0,0.0
387.562,0.0,0.0,0.0,0.0
390.476,0.0,0.0,0.0,0.0
393.39,0.0,0.0,0.0,0.0
396.304,0.0,0.0,0.0,0.0
399.218,0.0,0.0,0.0,0.0
402.132,0.0,0.0,0.0,0.0
405.046,0.0,0.0,0.0,0.0
407.96,0.0,0.0,0.0,0.0
410.874,0.0,0.0,0.0,0.0
413.788,0.0,0.0,0.0,0.0
416.702,0.0,0.0,0.0,0.0
419.616,0.0,0.0,0.0,0.0
422.53,0.0,0.0,0.0,0.0
425.444,0.0,0.0,0.0,0.0
428.358,0.0,0.0,0.0,0.0
431.272,0.0,0.0,0.0,0.0
434.186,0.0,0.0,0.0,0.0
437.1,0.0,0.0,0.0,0.0
440.014,0.0,0.0,0.0,0.0
442.928,0.0,0.0,0.0,0.0
445.842,0.0,0.0,0.0,0.0
448.756,0.0,0.0,0.0,0.0
451.67,0.0,0.0,0.0,0.0
454.584,0.0,0.0,0.0,0.0
457.498,0.0,0.0,0.0,0.0
460.412,0.0,0.0,0.0,0.0
463.326,0.0,0.0,0.0,0.0
466.24,0.0,0.0,0.0,0.0
469.154,0.0,0.0,0.0,0.0
472.068,0.0,0.0,0.0,0.0
474.982,0.0,0.0,0.0,0.0
477.896,0.0,0.0,0.0,0.0
480.81,0.0,0.0,0.0,0.0
483.724,0.0,0.0,0.0,0.0
486.638,0.0,0.0,0.0,0.0
489.552,0.0,0.0,0.0,0.0
492.466,0.0,0.0,0.0,0.0
495.38,0.0,0.0,0.0,0.0
498.294,0.0,0.0,0.0,0.0
501.208,0.0,0.0,0.0,0.0
504.122,0.0,0.0,0.0,0.0
507.036,0.0,0.0,0.0,0.0
509.95,0.0,0.0,0.0,0.0
512.864,0.0,0.0,0.0,0.0
515.778,0.0,0.0,0.0,0.0
518.692,0.0,0.0,0.0,0.0
521.606,0.0,0.0,0.0,0.0
524.52,0.0,0.0,0.0,0.0
527.434,0.0,0.0,0.0,0.0
530.348,0.0,0.0,0.0,0.0
533.262,0.0,0.0,0.0,0.0
536.176,0.0,0.0,0.0,0.0
539.09,0.0,0.0,0.0,0.0
542.004,0.0,0.0,0.0,0.0
544.918,0.0,0.0,0.0,0.0
547.832,0.0,0.0,0.0,0.0
550.746,0.0,0.0,0.0,0.0
553.66,0.0,0.0,0.0,0.0
556.574,0.0,0.0,0.0,0.0
559.488,0.0,0.0,0.0,0.0
562.402,0.0,0.0,0.0,0.0
565.316,0.0,0.0,0.0,0.0
568.23,0.0,0.0,0.0,0.0
571.144,0.0,0.0,0.0,0.0
574.058,0.0,0.0,0.0,0.0
576.972,0.0,0.0,0.0,0.0
579.886,0.0,0.0,0.0,0.0
582.8,0.0,0.0,0.0,0.0
585.714,0.0,0.0,0.0,0.0
588.628,0.0,0.0,0.0,0.0
591.542,0.0,0.0,0.0,0.0
594.456,0.0,0.0,0.0,0.0
597.37,0.0,0.0,0.0,0.0
600.284,0.0,0.0,0.0,0.0
603.198,0.0,0.0,0.0,0.0
606.112,0.0,0.0,0.0,0.0
609.026,0.0,0.0,0.0,0.0
611.94,0.0,0.0,0.0,0.0
614.854,0.0,0.0,0.0,0.0
617.768,0.0,0.0,0.0,0.0
620.682,0.0,0.0,0.0,0.0
623.596,0.0,0.0,0.0,0.0
626.51,0.0,0.0,0.0,0.0
629.424,0.0,0.0,0.0,0.0
632.338,0.0,0.0,0.0,0.0
635.252,0.0,0.0,0.0,0.0
638.166,0.0,0.0,0.0,0.0
641.08,0.0,0.0,0.0,0.0
643.994,0.0,0.0,0.0,0.0
646.908,0.0,0.0,0.0,0.0
649.822,0.0,0.0,0.0,0.0
652.736,0.0,0.0,0.0,0.0
655.65,0.0,0.0,0.0,0.0
658.564,0.0,0.0,0.0,0.0
661.478,0.0,0.0,0.0,0.0
664.392,0.0,0.0,0.0,0.0
667.306,0.0,0.0,0.0,0.0
670.22,0.0,0.0,0.0,0.0
673.134,0.0,0.0,0.0,0.0
676.048,0.0,0.0,0.0,0.0
678.962,0.0,0.0,0.0,0.0
681.876,0.0,0.0,0.0,0.0
684.79,0.0,0.0,0.0,0.0
687.704,0.0,0.0,0.0,0.0
690.618,0.0,0.0,0.0,0.0
693.532,0.0,0.0,0.0,0.0
696.446,0.0,0.0,0.0,0.0
699.36,0.0,0.0,0.0,0.0
702.274,0.0,0.0,0.0,0.0
705.188,0.0,0.0,0.0,0.0
708.102,0.0,0.0,0.0,0.0
711.016,0.0,0.0,0.0,0.0
713.93,0.0,0.0,0.0,0.0
716.844,0.0,0.0,0.0,0.0
719.758,0.0,0.0,0.0,0.0
722.672,0.0,0.0,0.0,0.0
725.586,0.0,0.0,0.0,0.0
728.5,0.0,0.0,0.0,0.0
731.414,0.0,0.0,0.0,0.0
734.328,0.0,0.0,0.0,0.0
737.242,0.0,0.0,0.0,0.0
740.156,0.0,0.0,0.0,0.0
743.07,0.0,0.0,0.0,0.0
745.984,0.0,0.0,0.0,0.0
748.898,0.0,0.0,0.0,0.0
751.812,0.0,0.0,0.0,0.0
754.726,0.0,0.0,0.0,0.0
757.64,0.0,0.0,0.0,0.0
760.554,0.0,0.0,0.0,0.0
763.468,0.0,0.0,0.0,0.0
766.382,0.0,0.0,0.0,0.0
769.296,0.0,0.0,0.0,0.0
772.21,0.0,0.0,0.0,0.0
775.124,0.0,0.0,0.0,0.0
778.038,0.0,0.0,0.0,0.0
780.952,0.0,0.0,0.0,0.0
783.866,0.0,0.0,0.0,0.0
786.78,0.0,0.0,0.0,0.0
789.694,0.0,0.0,0.0,0.0
792.608,0.0,0.0,0.0,0.0
795.522,0.0,0.0,0.0,0.0
798.436,0.0,0.0,0.0,0.0
801.35,0.0,0.0,0.0,0.0
804.264,0.0,0.0,0.0,0.0
807.178,0.0,0.0,0.0,0.0
810.092,0.0,0.0,0.0,0.0
813.006,0.0,0.0,0.0,0.0
815.92,0.0,0.0,0.0,0.0
818.834,0.0,0.0,0.0,0.0
821.748,0.0,0.0,0.0,0.0
824.662,0.0,0.0,0.0,0.0
827.576,0.0,0.0,0.0,0.0
830.49,0.0,0.0,0.0,0.0
833.404,0.0,0.0,0.0,0.0
836.318,0.0,0.0,0.0,0.0
839.232,0.0,0.0,0.0,0.0
842.146,0.0,0.0,0.0,0.0
845.06,0.0,0.0,0.0,0.0
847.974,0.0,0.0,0.0,0.0
850.888,0.0,0.0,0.0,0.0
853.802,0.0,0.0,0.0,0.0
856.716,0.0,0.0,0.0,0.0
859.63,0.0,0.0,0.0,0.0
862.544,0.0,0.0,0.0,0.0
865.458,0.0,0.0,0.0,0.0
868.372,0.0,0.0,0.0,0.0
871.286,0.0,0.0,0.0,0.0
874.2,0.0,0.0,0.0,0.0
877.114,0.0,0.0,0.0,0.0
880.028,0.0,0.0,0.0,0.0
882.942,0.0,0.0,0.0,0.0
885.856,0.0,0.0,0.0,0.0
888.77,0.0,0.0,0.0,0.0
891.684,0.0,0.0,0.0,0.0
894.598,0.0,0.0,0.0,0.0
897.512,0.0,0.0,0.0,0.0
900.426,0.0,0.0,0.0,0.0
903.34,0.0,0.0,0.0,0.0
906.254,0.0,0.0,0.0,0.0
909.168,0.0,0.0,0.0,0.0
912.082,0.0,0.0,0.0,0.0
914.996,0.0,0.0,0.0,0.0
917.91,0.0,0.0,0.0,0.0
920.824,0.0,0.0,0.0,0.0
923.738,0.0,0.0,0.0,0.0
926.652,0.0,0.0,0.0,0.0
929.566,0.0,0.0,0.0,0.0
932.48,0.0,0.0,0.0,0.0
935.394,0.0,0.0,0.0,0.0
938.308,0.0,0.0,0.0,0.0
941.222,0.0,0.0,0.0,0.0
944.136,0.0,0.0,0.0,0.0
947.05,0.0,0.0,0.0,0.0
949.964,0.0,0.0,0.0,0.0
952.878,0.0,0.0,0.0,0.0
955.792,0.0,0.0,0.0,0.0
958.706,0.0,0.0,0.0,0.0
961.62,0.0,0.0,0.0,0.0
964.534,0.0,0.0,0.0,0.0
967.448,0.0,0.0,0.0,0.0
970.362,0.0,0.0,0.0,0.0
973.276,0.0,0.0,0.0,0.0
976.19,0.0,0.0,0.0,0.0
979.104,0.0,0.0,0.0,0.0
982.018,0.0,0.0,0.0,0.0
984.932,0.0,0.0,0.0,0.0
987.846,0.0,0.0,0.0,0.0
990.76,0.0,0.0,0.0,0.0
993.674,0.0,0.0,0.0,0.0
996.588,0.0,0.0,0.0,0.0
999.502,0.0,0.0,0.0,0.0
1002.416,0.0,0.0,0.0,0.0
1005.33,0.0,0.0,0.0,0.0
1008.244,0.0,0.0,0.0,0.0
1011.158,0.0,0.0,0.0,0.0
1014.072,0.0,0.0,0.0,0.0
1016.986,0.0,0.0,0.0,0.0
1019.9,0.0,0.0,0.0,0.0
1022.814,0.0,0.0,0.0,0.0
1025.728,0.0,0.0,0.0,0.0
1028.642,0.0,0.0,0.0,0.0
1031.556,0.0,0.0,0.0,0.0
1034.47,0.0,0.0,0.0,0.0
1037.384,0.0,0.0,0.0,0.0
1040.298,0.0,0.0,0.0,0.0
1043.212,0.0,0.0,0.0,0.0
1046.126,0.0,0.0,0.0,0.0
1049.04,0.0,0.0,0.0,0.0
1051.954,0.0,0.0,0.0,0.0
1054.868,0.0,0.0,0.0,0.0
1057.782,0.0,0.0,0.0,0.0
1060.696,0.0,0.0,0.0,0.0
1063.61,0.0,0.0,0.0,0.0
1066.524,0.0,0.0,0.0,0.0
1069.438,0.0,0.0,0.0,0.0
1072.352,0.0,0.0,0.0,0.0
1075.266,0.0,0.0,0.0,0.0
1078.18,0.0,0.0,0.0,0.0
1081.094,0.0,0.0,0.0,0.0
1084.008,0.0,0.0,0.0,0.0
1086.922,0.0,0.0,0.0,0.0
1089.836,0.0,0.0,0.0,0.0
1092.75,0.0,0.0,0.0,0.0
1095.664,0.0,0.0,0.0,0.0
1098.578,0.0,0.0,0.0,0.0
1101.492,0.0,0.0,0.0,0.0
1104.406,0.0,0.0,0.0,0.0
1107.32,0.0,0.0,0.0,0.0
1110.234,0.0,0.0,0.0,0.0
1113.148,0.0,0.0,0.0,0.0
1116.062,0.0,0.0,0.0,0.0
1118.976,0.0,0.0,0.0,0.0
1121.89,0.0,0.0,0.0,0.0
1124.804,0.0,0.0,0.0,0.0
1127.718,0.0,0.0,0.0,0.0
1130.632,0.0,0.0,0.0,0.0
1133.546,0.0,0.0,0.0,0.0
1136.46,0.0,0.0,0.0,0.0
1139.374,0.0,0.0,0.0,0.0
1142.288,0.0,0.0,0.0,0.0
1145.202,0.0,0.0,0.0,0.0
1148.116,0.0,0.0,0.0,0.0
1151.03,0.0,0.0,0.0,0.0
1153.944,0.0,0.0,0.0,0.0
1156.858,0.0,0.0,0.0,0.0
1159.772,0.0,0.0,0.0,0.0
1162.686,0.0,0.0,0.0,0.0
1165.6,0.0,0.0,0.0,0.0
1168.514,0.0,0.0,0.0,0.0
1171.428,0.0,0.0,0.0,0.0
1174.342,0.0,0.0,0.0,0.0
1177.256,0.0,0.0,0.0,0.0
1180.17,0.0,0.0,0.0,0.0
1183.084,0.0,0.0,0.0,0.0
1185.998,0.0,0.0,0.0,0.0
1188.912,0.0,0.0,0.0,0.0
1191.826,0.0,0.0,0.0,0.0
1194.74,0.0,0.0,0.0,0.0
1197.654,0.0,0.0,0.0,0.0
1200.568,0.0,0.0,0.0,0.0
1203.482,0.0,0.0,0.0,0.0
1206.396,0.0,0.0,0.0,0.0
1209.31,0.0,0.0,0.0,0.0
1212.224,0.0,0.0,0.0,0.0
1215.138,0.0,0.0,0.0,0.0
1218.052,0.0,0.0,0.0,0.0
1220.966,0.0,0.0,0.0,0.0
1223.88,0.0,0.0,0.0,0.0
1226.794,0.0,0.0,0.0,0.0
1229.708,0.0,0.0,0.0,0.0
1232.622,0.0,0.0,0.0,0.0
1235.536,0.0,0.0,0.0,0.0
1238.45,0.0,0.0,0.0,0.0
1241.364,0.0,0.0,0.0,0.0
1244.278,0.0,0.0,0.0,0.0
1247.192,0.0,0.0,0.0,0.0
1250.106,0.0,0.0,0.0,0.0
1253.02,0.0,0.0,0.0,0.0
1255.934,0.0,0.0,0.0,0.0
1258.848,0.0,0.0,0.0,0.0
1261.762,0.0,0.0,0.0,0.0
1264.676,0.0,0.0,0.0,0.0
1267.59,0.0,0.0,0.0,0.0
1270.504,0.0,0.0,0.0,0.0
1273.418,0.0,0.0,0.0,0.0
1276.332,0.0,0.0,0.0,0.0
1279.246,0.0,0.0,0.0,0.0
1282.16,0.0,0.0,0.0,0.0
1285.074,0.0,0.0,0.0,0.0
1287.988,0.0,0.0,0.0,0.0
1290.902,0.0,0.0,0.0,0.0
1293.816,0.0,0.0,0.0,0.0
1296.73,0.0,0.0,0.0,0.0
1299.644,0.0,0.0,0.0,0.0
1302.558,0.0,0.0,0.0,0.0
1305.472,0.0,0.0,0.0,0.0
1308.386,0.0,0.0,0.0,0.0
1311.3,0.0,0.0,0.0,0.0
1314.214,0.0,0.0,0.0,0.0
1317.128,0.0,0.0,0.0,0.0
1320.042,0.0,0.0,0.0,0.0
1322.956,0.0,0.0,0.0,0.0
1325.87,0.0,0.0,0.0,0.0
1328.784,0.0,0.0,0.0,0.0
1331.698,0.0,0.0,0.0,0.0
1334.612,0.0,0.0,0.0,0.0
1337.526,0.0,0.0,0.0,0.0
1340.44,0.0,0.0,0.0,0.0
1343.354,0.0,0.0,0.0,0.0
1346.268,0.0,0.0,0.0,0.0
1349.182,0.0,0.0,0.0,0.0
1352.096,0.0,0.0,0.0,0.0
1355.01,0.0,0.0,0.0,0.0
1357.924,0.0,0.0,0.0,0.0
1360.838,0.0,0.0,0.0,0.0
1363.752,0.0,0.0,0.0,0.0
1366.666,0.0,0.0,0.0,0.0
1369.58,0.0,0.0,0.0,0.0
1372.494,0.0,0.0,0.0,0.0
1375.408,0.0,0.0,0.0,0.0
1378.322,0.0,0.0,0.0,0.0
1381.236,0.0,0.0,0.0,0.0
1384.15,0.0,0.0,0.0,0.0
1387.064,0.0,0.0,0.0,0.0
1389.978,0.0,0.0,0.0,0.0
1392.892,0.0,0.0,0.0,0.0
1395.806,0.0,0.0,0.0,0.0
1398.72,0.0,0.0,0.0,0.0
1401.634,0.0,0.0,0.0,0.0
1404.548,0.0,0.0,0.0,0.0
1407.462,0.0,0.0,0.0,0.0
1410.376,0.0,0.0,0.0,0.0
1413.29,0.0,0.0,0.0,0.0
1416.204,0.0,0.0,0.0,0.0
1419.118,0.0,0.0,0.0,0.0
1422.032,0.0,0.0,0.0,0.0
1424.946,0.0,0.0,0.0,0.0
1427.86,0.0,0.0,0.0,0.0
1430.774,0.0,0.0,0.0,0.0
1433.688,0.0,0.0,0.0,0.0
1436.602,0.0,0.0,0.0,0.0
1439.516,0.0,0.0,0.0,0.0
1442.43,0.0,0.0,0.0,0.0
1445.344,0.0,0.0,0.0,0.0
1448.258,0.0,0.0,0.0,0.0
1451.172,0.0,0.0,0.0,0.0
1454.086,0.0,0.0,0.0,0.0
1457.0,0.0,0.0,0.0,0.0
1459.914,0.0,0.0,0.0,0.0
1462.828,0.0,0.0,0.0,0.0
1465.742,0.0,0.0,0.0,0.0
1468.656,0.0,0.0,0.0,0.0
1471.57,0.0,0.0,0.0,0.0
1474.484,0.0,0.0,0.0,0.0
1477.398,0.0,0.0,0.0,0.0
1480.312,0.0,0.0,0.0,0.0
1483.226,0.0,0.0,0.0,0.0
1486.14,0.0,0.0,0.0,0.0
1489.054,0.0,0.0,0.0,0.0
1491.968,0.0,0.0,0.0,0.0


==> BIB_6KV_6h_004_pores_cld_sum_hist.csv <==
bins,surface,volume,area,diameter
0.0,0.0,0.0,0.0,0.0
2.914,0.022026836389882346,0.00255810214272485,0.022026836389882346,0.15776117298745324
5.828,0.11122338505954615,0.02466583504851395,0.11122338505954615,0.4326801071478928
8.742,0.2043502509760183,0.07576158213702512,0.2043502509760183,0.46440152262794265
11.656,0.43781372002231017,0.23137806544890663,0.43781372002231017,0.6935006344283077
14.57,0.6700108264164595,0.45756804269752294,0.6700108264164595,0.8192584237981092
17.484,1.0,0.8340192786055414,1.0,1.0
20.398,0.8551819166037897,0.8389320234712404,0.8551819166037897,0.7263499224587608
23.312,0.7521800465864006,0.8566362950776274,0.7521800465864006,0.5501198364584796
26.226,0.4853580919261196,0.6253410358345121,0.4853580919261196,0.31368955308050145
29.14,0.6424329910436037,0.9381125214413453,0.6424329910436037,0.36627661074298584
32.054,0.6291460253928695,1.0,0.6291460253928695,0.32947976878612706
34.968,0.13646533906367941,0.24099958774701818,0.13646533906367941,0.0642887353729028
37.882,0.06629047603425106,0.1290229909144319,0.06629047603425106,0.028337797828845317
40.796,0.1659328762179724,0.3406649846338604,0.1659328762179724,0.06724940081770754
43.71,0.0,0.0,0.0,0.0
46.624,0.2807519438338646,0.6780019726165462,0.2807519438338646,0.09671507119695467
49.538,0.1369180801154822,0.3424425239839536,0.1369180801154822,0.04553785422247282
52.452,0.0,0.0,0.0,0.0
55.366,0.0,0.0,0.0,0.0
58.28,0.0,0.0,0.0,0.0
61.194,0.0,0.0,0.0,0.0
64.108,0.0,0.0,0.0,0.0
67.022,0.0,0.0,0.0,0.0
69.936,0.0,0.0,0.0,0.0
72.85,0.0,0.0,0.0,0.0
75.764,0.0,0.0,0.0,0.0
78.678,0.0,0.0,0.0,0.0
81.592,0.0,0.0,0.0,0.0
84.506,0.0,0.0,0.0,0.0
87.42,0.0,0.0,0.0,0.0
90.334,0.0,0.0,0.0,0.0
93.248,0.0,0.0,0.0,0.0
96.162,0.0,0.0,0.0,0.0
99.076,0.0,0.0,0.0,0.0
101.99,0.0,0.0,0.0,0.0
104.904,0.0,0.0,0.0,0.0
107.818,0.0,0.0,0.0,0.0
110.732,0.0,0.0,0.0,0.0
113.646,0.0,0.0,0.0,0.0
116.56,0.0,0.0,0.0,0.0
119.474,0.0,0.0,0.0,0.0
122.388,0.0,0.0,0.0,0.0
125.302,0.0,0.0,0.0,0.0
128.216,0.0,0.0,0.0,0.0
131.13,0.0,0.0,0.0,0.0
134.044,0.0,0.0,0.0,0.0
136.958,0.0,0.0,0.0,0.0
139.872,0.0,0.0,0.0,0.0
142.786,0.0,0.0,0.0,0.0
145.7,0.0,0.0,0.0,0.0
148.614,0.0,0.0,0.0,0.0
151.528,0.0,0.0,0.0,0.0
154.442,0.0,0.0,0.0,0.0
157.356,0.0,0.0,0.0,0.0
160.27,0.0,0.0,0.0,0.0
163.184,0.0,0.0,0.0,0.0
166.098,0.0,0.0,0.0,0.0
169.012,0.0,0.0,0.0,0.0
171.926,0.0,0.0,0.0,0.0
174.84,0.0,0.0,0.0,0.0
177.754,0.0,0.0,0.0,0.0
180.668,0.0,0.0,0.0,0.0
183.582,0.0,0.0,0.0,0.0
186.496,0.0,0.0,0.0,0.0
189.41,0.0,0.0,0.0,0.0
192.324,0.0,0.0,0.0,0.0
195.238,0.0,0.0,0.0,0.0
198.152,0.0,0.0,0.0,0.0
201.066,0.0,0.0,0.0,0.0
203.98,0.0,0.0,0.0,0.0
206.894,0.0,0.0,0.0,0.0
209.808,0.0,0.0,0.0,0.0
212.722,0.0,0.0,0.0,0.0
215.636,0.0,0.0,0.0,0.0
218.55,0.0,0.0,0.0,0.0
221.464,0.0,0.0,0.0,0.0
224.378,0.0,0.0,0.0,0.0
227.292,0.0,0.0,0.0,0.0
230.206,0.0,0.0,0.0,0.0
233.12,0.0,0.0,0.0,0.0
236.034,0.0,0.0,0.0,0.0
238.948,0.0,0.0,0.0,0.0
241.862,0.0,0.0,0.0,0.0
244.776,0.0,0.0,0.0,0.0
247.69,0.0,0.0,0.0,0.0
250.604,0.0,0.0,0.0,0.0
253.518,0.0,0.0,0.0,0.0
256.432,0.0,0.0,0.0,0.0
259.346,0.0,0.0,0.0,0.0
262.26,0.0,0.0,0.0,0.0
265.174,0.0,0.0,0.0,0.0
268.088,0.0,0.0,0.0,0.0
271.002,0.0,0.0,0.0,0.0
273.916,0.0,0.0,0.0,0.0
276.83,0.0,0.0,0.0,0.0
279.744,0.0,0.0,0.0,0.0
282.658,0.0,0.0,0.0,0.0
285.572,0.0,0.0,0.0,0.0
288.486,0.0,0.0,0.0,0.0
291.4,0.0,0.0,0.0,0.0
294.314,0.0,0.0,0.0,0.0
297.228,0.0,0.0,0.0,0.0
300.142,0.0,0.0,0.0,0.0
303.056,0.0,0.0,0.0,0.0
305.97,0.0,0.0,0.0,0.0
308.884,0.0,0.0,0.0,0.0
311.798,0.0,0.0,0.0,0.0
314.712,0.0,0.0,0.0,0.0
317.626,0.0,0.0,0.0,0.0
320.54,0.0,0.0,0.0,0.0
323.454,0.0,0.0,0.0,0.0
326.368,0.0,0.0,0.0,0.0
329.282,0.0,0.0,0.0,0.0
332.196,0.0,0.0,0.0,0.0
335.11,0.0,0.0,0.0,0.0
338.024,0.0,0.0,0.0,0.0
340.938,0.0,0.0,0.0,0.0
343.852,0.0,0.0,0.0,0.0
346.766,0.0,0.0,0.0,0.0
349.68,0.0,0.0,0.0,0.0
352.594,0.0,0.0,0.0,0.0
355.508,0.0,0.0,0.0,0.0
358.422,0.0,0.0,0.0,0.0
361.336,0.0,0.0,0.0,0.0
364.25,0.0,0.0,0.0,0.0
367.164,0.0,0.0,0.0,0.0
370.078,0.0,0.0,0.0,0.0
372.992,0.0,0.0,0.0,0.0
375.906,0.0,0.0,0.0,0.0
378.82,0.0,0.0,0.0,0.0
381.734,0.0,0.0,0.0,0.0
384.648,0.0,0.0,0.0,0.0
387.562,0.0,0.0,0.0,0.0
390.476,0.0,0.0,0.0,0.0
393.39,0.0,0.0,0.0,0.0
396.304,0.0,0.0,0.0,0.0
399.218,0.0,0.0,0.0,0.0
402.132,0.0,0.0,0.0,0.0
405.046,0.0,0.0,0.0,0.0
407.96,0.0,0.0,0.0,0.0
410.874,0.0,0.0,0.0,0.0
413.788,0.0,0.0,0.0,0.0
416.702,0.0,0.0,0.0,0.0
419.616,0.0,0.0,0.0,0.0
422.53,0.0,0.0,0.0,0.0
425.444,0.0,0.0,0.0,0.0
428.358,0.0,0.0,0.0,0.0
431.272,0.0,0.0,0.0,0.0
434.186,0.0,0.0,0.0,0.0
437.1,0.0,0.0,0.0,0.0
440.014,0.0,0.0,0.0,0.0
442.928,0.0,0.0,0.0,0.0
445.842,0.0,0.0,0.0,0.0
448.756,0.0,0.0,0.0,0.0
451.67,0.0,0.0,0.0,0.0
454.584,0.0,0.0,0.0,0.0
457.498,0.0,0.0,0.0,0.0
460.412,0.0,0.0,0.0,0.0
463.326,0.0,0.0,0.0,0.0
466.24,0.0,0.0,0.0,0.0
469.154,0.0,0.0,0.0,0.0
472.068,0.0,0.0,0.0,0.0
474.982,0.0,0.0,0.0,0.0
477.896,0.0,0.0,0.0,0.0
480.81,0.0,0.0,0.0,0.0
483.724,0.0,0.0,0.0,0.0
486.638,0.0,0.0,0.0,0.0
489.552,0.0,0.0,0.0,0.0
492.466,0.0,0.0,0.0,0.0
495.38,0.0,0.0,0.0,0.0
498.294,0.0,0.0,0.0,0.0
501.208,0.0,0.0,0.0,0.0
504.122,0.0,0.0,0.0,0.0
507.036,0.0,0.0,0.0,0.0
509.95,0.0,0.0,0.0,0.0
512.864,0.0,0.0,0.0,0.0
515.778,0.0,0.0,0.0,0.0
518.692,0.0,0.0,0.0,0.0
521.606,0.0,0.0,0.0,0.0
524.52,0.0,0.0,0.0,0.0
527.434,0.0,0.0,0.0,0.0
530.348,0.0,0.0,0.0,0.0
533.262,0.0,0.0,0.0,0.0
536.176,0.0,0.0,0.0,0.0
539.09,0.0,0.0,0.0,0.0
542.004,0.0,0.0,0.0,0.0
544.918,0.0,0.0,0.0,0.0
547.832,0.0,0.0,0.0,0.0
550.746,0.0,0.0,0.0,0.0
553.66,0.0,0.0,0.0,0.0
556.574,0.0,0.0,0.0,0.0
559.488,0.0,0.0,0.0,0.0
562.402,0.0,0.0,0.0,0.0
565.316,0.0,0.0,0.0,0.0
568.23,0.0,0.0,0.0,0.0
571.144,0.0,0.0,0.0,0.0
574.058,0.0,0.0,0.0,0.0
576.972,0.0,0.0,0.0,0.0
579.886,0.0,0.0,0.0,0.0
582.8,0.0,0.0,0.0,0.0
585.714,0.0,0.0,0.0,0.0
588.628,0.0,0.0,0.0,0.0
591.542,0.0,0.0,0.0,0.0
594.456,0.0,0.0,0.0,0.0
597.37,0.0,0.0,0.0,0.0
600.284,0.0,0.0,0.0,0.0
603.198,0.0,0.0,0.0,0.0
606.112,0.0,0.0,0.0,0.0
609.026,0.0,0.0,0.0,0.0
611.94,0.0,0.0,0.0,0.0
614.854,0.0,0.0,0.0,0.0
617.768,0.0,0.0,0.0,0.0
620.682,0.0,0.0,0.0,0.0
623.596,0.0,0.0,0.0,0.0
626.51,0.0,0.0,0.0,0.0
629.424,0.0,0.0,0.0,0.0
632.338,0.0,0.0,0.0,0.0
635.252,0.0,0.0,0.0,0.0
638.166,0.0,0.0,0.0,0.0
641.08,0.0,0.0,0.0,0.0
643.994,0.0,0.0,0.0,0.0
646.908,0.0,0.0,0.0,0.0
649.822,0.0,0.0,0.0,0.0
652.736,0.0,0.0,0.0,0.0
655.65,0.0,0.0,0.0,0.0
658.564,0.0,0.0,0.0,0.0
661.478,0.0,0.0,0.0,0.0
664.392,0.0,0.0,0.0,0.0
667.306,0.0,0.0,0.0,0.0
670.22,0.0,0.0,0.0,0.0
673.134,0.0,0.0,0.0,0.0
676.048,0.0,0.0,0.0,0.0
678.962,0.0,0.0,0.0,0.0
681.876,0.0,0.0,0.0,0.0
684.79,0.0,0.0,0.0,0.0
687.704,0.0,0.0,0.0,0.0
690.618,0.0,0.0,0.0,0.0
693.532,0.0,0.0,0.0,0.0
696.446,0.0,0.0,0.0,0.0
699.36,0.0,0.0,0.0,0.0
702.274,0.0,0.0,0.0,0.0
705.188,0.0,0.0,0.0,0.0
708.102,0.0,0.0,0.0,0.0
711.016,0.0,0.0,0.0,0.0
713.93,0.0,0.0,0.0,0.0
716.844,0.0,0.0,0.0,0.0
719.758,0.0,0.0,0.0,0.0
722.672,0.0,0.0,0.0,0.0
725.586,0.0,0.0,0.0,0.0
728.5,0.0,0.0,0.0,0.0
731.414,0.0,0.0,0.0,0.0
734.328,0.0,0.0,0.0,0.0
737.242,0.0,0.0,0.0,0.0
740.156,0.0,0.0,0.0,0.0
743.07,0.0,0.0,0.0,0.0
745.984,0.0,0.0,0.0,0.0
748.898,0.0,0.0,0.0,0.0
751.812,0.0,0.0,0.0,0.0
754.726,0.0,0.0,0.0,0.0
757.64,0.0,0.0,0.0,0.0
760.554,0.0,0.0,0.0,0.0
763.468,0.0,0.0,0.0,0.0
766.382,0.0,0.0,0.0,0.0
769.296,0.0,0.0,0.0,0.0
772.21,0.0,0.0,0.0,0.0
775.124,0.0,0.0,0.0,0.0
778.038,0.0,0.0,0.0,0.0
780.952,0.0,0.0,0.0,0.0
783.866,0.0,0.0,0.0,0.0
786.78,0.0,0.0,0.0,0.0
789.694,0.0,0.0,0.0,0.0
792.608,0.0,0.0,0.0,0.0
795.522,0.0,0.0,0.0,0.0
798.436,0.0,0.0,0.0,0.0
801.35,0.0,0.0,0.0,0.0
804.264,0.0,0.0,0.0,0.0
807.178,0.0,0.0,0.0,0.0
810.092,0.0,0.0,0.0,0.0
813.006,0.0,0.0,0.0,0.0
815.92,0.0,0.0,0.0,0.0
818.834,0.0,0.0,0.0,0.0
821.748,0.0,0.0,0.0,0.0
824.662,0.0,0.0,0.0,0.0
827.576,0.0,0.0,0.0,0.0
830.49,0.0,0.0,0.0,0.0
833.404,0.0,0.0,0.0,0.0
836.318,0.0,0.0,0.0,0.0
839.232,0.0,0.0,0.0,0.0
842.146,0.0,0.0,0.0,0.0
845.06,0.0,0.0,0.0,0.0
847.974,0.0,0.0,0.0,0.0
850.888,0.0,0.0,0.0,0.0
853.802,0.0,0.0,0.0,0.0
856.716,0.0,0.0,0.0,0.0
859.63,0.0,0.0,0.0,0.0
862.544,0.0,0.0,0.0,0.0
865.458,0.0,0.0,0.0,0.0
868.372,0.0,0.0,0.0,0.0
871.286,0.0,0.0,0.0,0.0
874.2,0.0,0.0,0.0,0.0
877.114,0.0,0.0,0.0,0.0
880.028,0.0,0.0,0.0,0.0
882.942,0.0,0.0,0.0,0.0
885.856,0.0,0.0,0.0,0.0
888.77,0.0,0.0,0.0,0.0
891.684,0.0,0.0,0.0,0.0
894.598,0.0,0.0,0.0,0.0
897.512,0.0,0.0,0.0,0.0
900.426,0.0,0.0,0.0,0.0
903.34,0.0,0.0,0.0,0.0
906.254,0.0,0.0,0.0,0.0
909.168,0.0,0.0,0.0,0.0
912.082,0.0,0.0,0.0,0.0
914.996,0.0,0.0,0.0,0.0
917.91,0.0,0.0,0.0,0.0
920.824,0.0,0.0,0.0,0.0
923.738,0.0,0.0,0.0,0.0
926.652,0.0,0.0,0.0,0.0
929.566,0.0,0.0,0.0,0.0
932.48,0.0,0.0,0.0,0.0
935.394,0.0,0.0,0.0,0.0
938.308,0.0,0.0,0.0,0.0
941.222,0.0,0.0,0.0,0.0
944.136,0.0,0.0,0.0,0.0
947.05,0.0,0.0,0.0,0.0
949.964,0.0,0.0,0.0,0.0
952.878,0.0,0.0,0.0,0.0
955.792,0.0,0.0,0.0,0.0
958.706,0.0,0.0,0.0,0.0
961.62,0.0,0.0,0.0,0.0
964.534,0.0,0.0,0.0,0.0
967.448,0.0,0.0,0.0,0.0
970.362,0.0,0.0,0.0,0.0
973.276,0.0,0.0,0.0,0.0
976.19,0.0,0.0,0.0,0.0
979.104,0.0,0.0,0.0,0.0
982.018,0.0,0.0,0.0,0.0
984.932,0.0,0.0,0.0,0.0
987.846,0.0,0.0,0.0,0.0
990.76,0.0,0.0,0.0,0.0
993.674,0.0,0.0,0.0,0.0
996.588,0.0,0.0,0.0,0.0
999.502,0.0,0.0,0.0,0.0
1002.416,0.0,0.0,0.0,0.0
1005.33,0.0,0.0,0.0,0.0
1008.244,0.0,0.0,0.0,0.0
1011.158,0.0,0.0,0.0,0.0
1014.072,0.0,0.0,0.0,0.0
1016.986,0.0,0.0,0.0,0.0
1019.9,0.0,0.0,0.0,0.0
1022.814,0.0,0.0,0.0,0.0
1025.728,0.0,0.0,0.0,0.0
1028.642,0.0,0.0,0.0,0.0
1031.556,0.0,0.0,0.0,0.0
1034.47,0.0,0.0,0.0,0.0
1037.384,0.0,0.0,0.0,0.0
1040.298,0.0,0.0,0.0,0.0
1043.212,0.0,0.0,0.0,0.0
1046.126,0.0,0.0,0.0,0.0
1049.04,0.0,0.0,0.0,0.0
1051.954,0.0,0.0,0.0,0.0
1054.868,0.0,0.0,0.0,0.0
1057.782,0.0,0.0,0.0,0.0
1060.696,0.0,0.0,0.0,0.0
1063.61,0.0,0.0,0.0,0.0
1066.524,0.0,0.0,0.0,0.0
1069.438,0.0,0.0,0.0,0.0
1072.352,0.0,0.0,0.0,0.0
1075.266,0.0,0.0,0.0,0.0
1078.18,0.0,0.0,0.0,0.0
1081.094,0.0,0.0,0.0,0.0
1084.008,0.0,0.0,0.0,0.0
1086.922,0.0,0.0,0.0,0.0
1089.836,0.0,0.0,0.0,0.0
1092.75,0.0,0.0,0.0,0.0
1095.664,0.0,0.0,0.0,0.0
1098.578,0.0,0.0,0.0,0.0
1101.492,0.0,0.0,0.0,0.0
1104.406,0.0,0.0,0.0,0.0
1107.32,0.0,0.0,0.0,0.0
1110.234,0.0,0.0,0.0,0.0
1113.148,0.0,0.0,0.0,0.0
1116.062,0.0,0.0,0.0,0.0
1118.976,0.0,0.0,0.0,0.0
1121.89,0.0,0.0,0.0,0.0
1124.804,0.0,0.0,0.0,0.0
1127.718,0.0,0.0,0.0,0.0
1130.632,0.0,0.0,0.0,0.0
1133.546,0.0,0.0,0.0,0.0
1136.46,0.0,0.0,0.0,0.0
1139.374,0.0,0.0,0.0,0.0
1142.288,0.0,0.0,0.0,0.0
1145.202,0.0,0.0,0.0,0.0
1148.116,0.0,0.0,0.0,0.0
1151.03,0.0,0.0,0.0,0.0
1153.944,0.0,0.0,0.0,0.0
1156.858,0.0,0.0,0.0,0.0
1159.772,0.0,0.0,0.0,0.0
1162.686,0.0,0.0,0.0,0.0
1165.6,0.0,0.0,0.0,0.0
1168.514,0.0,0.0,0.0,0.0
1171.428,0.0,0.0,0.0,0.0
1174.342,0.0,0.0,0.0,0.0
1177.256,0.0,0.0,0.0,0.0
1180.17,0.0,0.0,0.0,0.0
1183.084,0.0,0.0,0.0,0.0
1185.998,0.0,0.0,0.0,0.0
1188.912,0.0,0.0,0.0,0.0
1191.826,0.0,0.0,0.0,0.0
1194.74,0.0,0.0,0.0,0.0
1197.654,0.0,0.0,0.0,0.0
1200.568,0.0,0.0,0.0,0.0
1203.482,0.0,0.0,0.0,0.0
1206.396,0.0,0.0,0.0,0.0
1209.31,0.0,0.0,0.0,0.0
1212.224,0.0,0.0,0.0,0.0
1215.138,0.0,0.0,0.0,0.0
1218.052,0.0,0.0,0.0,0.0
1220.966,0.0,0.0,0.0,0.0
1223.88,0.0,0.0,0.0,0.0
1226.794,0.0,0.0,0.0,0.0
1229.708,0.0,0.0,0.0,0.0
1232.622,0.0,0.0,0.0,0.0
1235.536,0.0,0.0,0.0,0.0
1238.45,0.0,0.0,0.0,0.0
1241.364,0.0,0.0,0.0,0.0
1244.278,0.0,0.0,0.0,0.0
1247.192,0.0,0.0,0.0,0.0
1250.106,0.0,0.0,0.0,0.0
1253.02,0.0,0.0,0.0,0.0
1255.934,0.0,0.0,0.0,0.0
1258.848,0.0,0.0,0.0,0.0
1261.762,0.0,0.0,0.0,0.0
1264.676,0.0,0.0,0.0,0.0
1267.59,0.0,0.0,0.0,0.0
1270.504,0.0,0.0,0.0,0.0
1273.418,0.0,0.0,0.0,0.0
1276.332,0.0,0.0,0.0,0.0
1279.246,0.0,0.0,0.0,0.0
1282.16,0.0,0.0,0.0,0.0
1285.074,0.0,0.0,0.0,0.0
1287.988,0.0,0.0,0.0,0.0
1290.902,0.0,0.0,0.0,0.0
1293.816,0.0,0.0,0.0,0.0
1296.73,0.0,0.0,0.0,0.0
1299.644,0.0,0.0,0.0,0.0
1302.558,0.0,0.0,0.0,0.0
1305.472,0.0,0.0,0.0,0.0
1308.386,0.0,0.0,0.0,0.0
1311.3,0.0,0.0,0.0,0.0
1314.214,0.0,0.0,0.0,0.0
1317.128,0.0,0.0,0.0,0.0
1320.042,0.0,0.0,0.0,0.0
1322.956,0.0,0.0,0.0,0.0
1325.87,0.0,0.0,0.0,0.0
1328.784,0.0,0.0,0.0,0.0
1331.698,0.0,0.0,0.0,0.0
1334.612,0.0,0.0,0.0,0.0
1337.526,0.0,0.0,0.0,0.0
1340.44,0.0,0.0,0.0,0.0
1343.354,0.0,0.0,0.0,0.0
1346.268,0.0,0.0,0.0,0.0
1349.182,0.0,0.0,0.0,0.0
1352.096,0.0,0.0,0.0,0.0
1355.01,0.0,0.0,0.0,0.0
1357.924,0.0,0.0,0.0,0.0
1360.838,0.0,0.0,0.0,0.0
1363.752,0.0,0.0,0.0,0.0
1366.666,0.0,0.0,0.0,0.0
1369.58,0.0,0.0,0.0,0.0
1372.494,0.0,0.0,0.0,0.0
1375.408,0.0,0.0,0.0,0.0
1378.322,0.0,0.0,0.0,0.0
1381.236,0.0,0.0,0.0,0.0
1384.15,0.0,0.0,0.0,0.0
1387.064,0.0,0.0,0.0,0.0
1389.978,0.0,0.0,0.0,0.0
1392.892,0.0,0.0,0.0,0.0
1395.806,0.0,0.0,0.0,0.0
1398.72,0.0,0.0,0.0,0.0
1401.634,0.0,0.0,0.0,0.0
1404.548,0.0,0.0,0.0,0.0
1407.462,0.0,0.0,0.0,0.0
1410.376,0.0,0.0,0.0,0.0
1413.29,0.0,0.0,0.0,0.0
1416.204,0.0,0.0,0.0,0.0
1419.118,0.0,0.0,0.0,0.0
1422.032,0.0,0.0,0.0,0.0
1424.946,0.0,0.0,0.0,0.0
1427.86,0.0,0.0,0.0,0.0
1430.774,0.0,0.0,0.0,0.0
1433.688,0.0,0.0,0.0,0.0
1436.602,0.0,0.0,0.0,0.0
1439.516,0.0,0.0,0.0,0.0
1442.43,0.0,0.0,0.0,0.0
1445.344,0.0,0.0,0.0,0.0
1448.258,0.0,0.0,0.0,0.0
1451.172,0.0,0.0,0.0,0.0
1454.086,0.0,0.0,0.0,0.0
1457.0,0.0,0.0,0.0,0.0
1459.914,0.0,0.0,0.0,0.0
1462.828,0.0,0.0,0.0,0.0
1465.742,0.0,0.0,0.0,0.0
1468.656,0.0,0.0,0.0,0.0
1471.57,0.0,0.0,0.0,0.0
1474.484,0.0,0.0,0.0,0.0
1477.398,0.0,0.0,0.0,0.0
1480.312,0.0,0.0,0.0,0.0
1483.226,0.0,0.0,0.0,0.0
1486.14,0.0,0.0,0.0,0.0
1489.054,0.0,0.0,0.0,0.0
1491.968,0.0,0.0,0.0,0.0


==> BIB_6KV_6h_004_pores_psd_sum_hist.csv <==
bins,surface,volume,area,diameter
0.0,0.0,0.0,0.0,0.0
2.914,0.0,0.0,0.0,0.0
5.828,0.06991232118135672,0.010830407424861927,0.06991232118135672,0.46982837430275615
8.742,0.08248730964467005,0.021302185775770744,0.08248730964467005,0.3235956614827269
11.656,0.07210429164743885,0.02591273812748299,0.07210429164743885,0.20218268270653775
14.57,0.2763036455929857,0.12824251619905963,0.2763036455929857,0.5957860767163531
17.484,0.25288417166589755,0.1504906254329551,0.25288417166589755,0.4249881174296412
20.398,0.3730964467005076,0.24676770241199317,0.3730964467005076,0.5650353829659467
23.312,0.2693816335948316,0.2136745833712448,0.2693816335948316,0.3397219472123072
26.226,0.4518920166128287,0.4023521013821955,0.4518920166128288,0.5079456439677865
29.14,1.0,1.0,1.0,1.0
32.054,0.3289109367789571,0.3525792681395515,0.3289109367789571,0.30664589172773515
34.968,0.22011998154130133,0.27298341738635007,0.22011998154130133,0.17738428445013996
37.882,0.46342870327641894,0.5900487272892463,0.463428703276419,0.3639133451361676
40.796,0.2910706045223811,0.41509221323529133,0.29107060452238115,0.20397858769375962
43.71,0.0,0.0,0.0,0.0
46.624,0.0,0.0,0.0,0.0
49.538,0.39916935856022157,0.6666269374217714,0.3991693585602215,0.2388713173390256
52.452,0.0,0.0,0.0,0.0
55.366,0.0,0.0,0.0,0.0
58.28,0.0,0.0,0.0,0.0
61.194,0.0,0.0,0.0,0.0
64.108,0.0,0.0,0.0,0.0
67.022,0.0,0.0,0.0,0.0
69.936,0.0,0.0,0.0,0.0
72.85,0.0,0.0,0.0,0.0
75.764,0.0,0.0,0.0,0.0
78.678,0.0,0.0,0.0,0.0
81.592,0.0,0.0,0.0,0.0
84.506,0.0,0.0,0.0,0.0
87.42,0.0,0.0,0.0,0.0
90.334,0.0,0.0,0.0,0.0
93.248,0.0,0.0,0.0,0.0
96.162,0.0,0.0,0.0,0.0
99.076,0.0,0.0,0.0,0.0
101.99,0.0,0.0,0.0,0.0
104.904,0.0,0.0,0.0,0.0
107.818,0.0,0.0,0.0,0.0
110.732,0.0,0.0,0.0,0.0
113.646,0.0,0.0,0.0,0.0
116.56,0.0,0.0,0.0,0.0
119.474,0.0,0.0,0.0,0.0
122.388,0.0,0.0,0.0,0.0
125.302,0.0,0.0,0.0,0.0
128.216,0.0,0.0,0.0,0.0
131.13,0.0,0.0,0.0,0.0
134.044,0.0,0.0,0.0,0.0
136.958,0.0,0.0,0.0,0.0
139.872,0.0,0.0,0.0,0.0
142.786,0.0,0.0,0.0,0.0
145.7,0.0,0.0,0.0,0.0
148.614,0.0,0.0,0.0,0.0
151.528,0.0,0.0,0.0,0.0
154.442,0.0,0.0,0.0,0.0
157.356,0.0,0.0,0.0,0.0
160.27,0.0,0.0,0.0,0.0
163.184,0.0,0.0,0.0,0.0
166.098,0.0,0.0,0.0,0.0
169.012,0.0,0.0,0.0,0.0
171.926,0.0,0.0,0.0,0.0
174.84,0.0,0.0,0.0,0.0
177.754,0.0,0.0,0.0,0.0
180.668,0.0,0.0,0.0,0.0
183.582,0.0,0.0,0.0,0.0
186.496,0.0,0.0,0.0,0.0
189.41,0.0,0.0,0.0,0.0
192.324,0.0,0.0,0.0,0.0
195.238,0.0,0.0,0.0,0.0
198.152,0.0,0.0,0.0,0.0
201.066,0.0,0.0,0.0,0.0
203.98,0.0,0.0,0.0,0.0
206.894,0.0,0.0,0.0,0.0
209.808,0.0,0.0,0.0,0.0
212.722,0.0,0.0,0.0,0.0
215.636,0.0,0.0,0.0,0.0
218.55,0.0,0.0,0.0,0.0
221.464,0.0,0.0,0.0,0.0
224.378,0.0,0.0,0.0,0.0
227.292,0.0,0.0,0.0,0.0
230.206,0.0,0.0,0.0,0.0
233.12,0.0,0.0,0.0,0.0
236.034,0.0,0.0,0.0,0.0
238.948,0.0,0.0,0.0,0.0
241.862,0.0,0.0,0.0,0.0
244.776,0.0,0.0,0.0,0.0
247.69,0.0,0.0,0.0,0.0
250.604,0.0,0.0,0.0,0.0
253.518,0.0,0.0,0.0,0.0
256.432,0.0,0.0,0.0,0.0
259.346,0.0,0.0,0.0,0.0
262.26,0.0,0.0,0.0,0.0
265.174,0.0,0.0,0.0,0.0
268.088,0.0,0.0,0.0,0.0
271.002,0.0,0.0,0.0,0.0
273.916,0.0,0.0,0.0,0.0
276.83,0.0,0.0,0.0,0.0
279.744,0.0,0.0,0.0,0.0
282.658,0.0,0.0,0.0,0.0
285.572,0.0,0.0,0.0,0.0
288.486,0.0,0.0,0.0,0.0
291.4,0.0,0.0,0.0,0.0
294.314,0.0,0.0,0.0,0.0
297.228,0.0,0.0,0.0,0.0
300.142,0.0,0.0,0.0,0.0
303.056,0.0,0.0,0.0,0.0
305.97,0.0,0.0,0.0,0.0
308.884,0.0,0.0,0.0,0.0
311.798,0.0,0.0,0.0,0.0
314.712,0.0,0.0,0.0,0.0
317.626,0.0,0.0,0.0,0.0
320.54,0.0,0.0,0.0,0.0
323.454,0.0,0.0,0.0,0.0
326.368,0.0,0.0,0.0,0.0
329.282,0.0,0.0,0.0,0.0
332.196,0.0,0.0,0.0,0.0
335.11,0.0,0.0,0.0,0.0
338.024,0.0,0.0,0.0,0.0
340.938,0.0,0.0,0.0,0.0
343.852,0.0,0.0,0.0,0.0
346.766,0.0,0.0,0.0,0.0
349.68,0.0,0.0,0.0,0.0
352.594,0.0,0.0,0.0,0.0
355.508,0.0,0.0,0.0,0.0
358.422,0.0,0.0,0.0,0.0
361.336,0.0,0.0,0.0,0.0
364.25,0.0,0.0,0.0,0.0
367.164,0.0,0.0,0.0,0.0
370.078,0.0,0.0,0.0,0.0
372.992,0.0,0.0,0.0,0.0
375.906,0.0,0.0,0.0,0.0
378.82,0.0,0.0,0.0,0.0
381.734,0.0,0.0,0.0,0.0
384.648,0.0,0.0,0.0,0.0
387.562,0.0,0.0,0.0,0.0
390.476,0.0,0.0,0.0,0.0
393.39,0.0,0.0,0.0,0.0
396.304,0.0,0.0,0.0,0.0
399.218,0.0,0.0,0.0,0.0
402.132,0.0,0.0,0.0,0.0
405.046,0.0,0.0,0.0,0.0
407.96,0.0,0.0,0.0,0.0
410.874,0.0,0.0,0.0,0.0
413.788,0.0,0.0,0.0,0.0
416.702,0.0,0.0,0.0,0.0
419.616,0.0,0.0,0.0,0.0
422.53,0.0,0.0,0.0,0.0
425.444,0.0,0.0,0.0,0.0
428.358,0.0,0.0,0.0,0.0
431.272,0.0,0.0,0.0,0.0
434.186,0.0,0.0,0.0,0.0
437.1,0.0,0.0,0.0,0.0
440.014,0.0,0.0,0.0,0.0
442.928,0.0,0.0,0.0,0.0
445.842,0.0,0.0,0.0,0.0
448.756,0.0,0.0,0.0,0.0
451.67,0.0,0.0,0.0,0.0
454.584,0.0,0.0,0.0,0.0
457.498,0.0,0.0,0.0,0.0
460.412,0.0,0.0,0.0,0.0
463.326,0.0,0.0,0.0,0.0
466.24,0.0,0.0,0.0,0.0
469.154,0.0,0.0,0.0,0.0
472.068,0.0,0.0,0.0,0.0
474.982,0.0,0.0,0.0,0.0
477.896,0.0,0.0,0.0,0.0
480.81,0.0,0.0,0.0,0.0
483.724,0.0,0.0,0.0,0.0
486.638,0.0,0.0,0.0,0.0
489.552,0.0,0.0,0.0,0.0
492.466,0.0,0.0,0.0,0.0
495.38,0.0,0.0,0.0,0.0
498.294,0.0,0.0,0.0,0.0
501.208,0.0,0.0,0.0,0.0
504.122,0.0,0.0,0.0,0.0
507.036,0.0,0.0,0.0,0.0
509.95,0.0,0.0,0.0,0.0
512.864,0.0,0.0,0.0,0.0
515.778,0.0,0.0,0.0,0.0
518.692,0.0,0.0,0.0,0.0
521.606,0.0,0.0,0.0,0.0
524.52,0.0,0.0,0.0,0.0
527.434,0.0,0.0,0.0,0.0
530.348,0.0,0.0,0.0,0.0
533.262,0.0,0.0,0.0,0.0
536.176,0.0,0.0,0.0,0.0
539.09,0.0,0.0,0.0,0.0
542.004,0.0,0.0,0.0,0.0
544.918,0.0,0.0,0.0,0.0
547.832,0.0,0.0,0.0,0.0
550.746,0.0,0.0,0.0,0.0
553.66,0.0,0.0,0.0,0.0
556.574,0.0,0.0,0.0,0.0
559.488,0.0,0.0,0.0,0.0
562.402,0.0,0.0,0.0,0.0
565.316,0.0,0.0,0.0,0.0
568.23,0.0,0.0,0.0,0.0
571.144,0.0,0.0,0.0,0.0
574.058,0.0,0.0,0.0,0.0
576.972,0.0,0.0,0.0,0.0
579.886,0.0,0.0,0.0,0.0
582.8,0.0,0.0,0.0,0.0
585.714,0.0,0.0,0.0,0.0
588.628,0.0,0.0,0.0,0.0
591.542,0.0,0.0,0.0,0.0
594.456,0.0,0.0,0.0,0.0
597.37,0.0,0.0,0.0,0.0
600.284,0.0,0.0,0.0,0.0
603.198,0.0,0.0,0.0,0.0
606.112,0.0,0.0,0.0,0.0
609.026,0.0,0.0,0.0,0.0
611.94,0.0,0.0,0.0,0.0
614.854,0.0,0.0,0.0,0.0
617.768,0.0,0.0,0.0,0.0
620.682,0.0,0.0,0.0,0.0
623.596,0.0,0.0,0.0,0.0
626.51,0.0,0.0,0.0,0.0
629.424,0.0,0.0,0.0,0.0
632.338,0.0,0.0,0.0,0.0
635.252,0.0,0.0,0.0,0.0
638.166,0.0,0.0,0.0,0.0
641.08,0.0,0.0,0.0,0.0
643.994,0.0,0.0,0.0,0.0
646.908,0.0,0.0,0.0,0.0
649.822,0.0,0.0,0.0,0.0
652.736,0.0,0.0,0.0,0.0
655.65,0.0,0.0,0.0,0.0
658.564,0.0,0.0,0.0,0.0
661.478,0.0,0.0,0.0,0.0
664.392,0.0,0.0,0.0,0.0
667.306,0.0,0.0,0.0,0.0
670.22,0.0,0.0,0.0,0.0
673.134,0.0,0.0,0.0,0.0
676.048,0.0,0.0,0.0,0.0
678.962,0.0,0.0,0.0,0.0
681.876,0.0,0.0,0.0,0.0
684.79,0.0,0.0,0.0,0.0
687.704,0.0,0.0,0.0,0.0
690.618,0.0,0.0,0.0,0.0
693.532,0.0,0.0,0.0,0.0
696.446,0.0,0.0,0.0,0.0
699.36,0.0,0.0,0.0,0.0
702.274,0.0,0.0,0.0,0.0
705.188,0.0,0.0,0.0,0.0
708.102,0.0,0.0,0.0,0.0
711.016,0.0,0.0,0.0,0.0
713.93,0.0,0.0,0.0,0.0
716.844,0.0,0.0,0.0,0.0
719.758,0.0,0.0,0.0,0.0
722.672,0.0,0.0,0.0,0.0
725.586,0.0,0.0,0.0,0.0
728.5,0.0,0.0,0.0,0.0
731.414,0.0,0.0,0.0,0.0
734.328,0.0,0.0,0.0,0.0
737.242,0.0,0.0,0.0,0.0
740.156,0.0,0.0,0.0,0.0
743.07,0.0,0.0,0.0,0.0
745.984,0.0,0.0,0.0,0.0
748.898,0.0,0.0,0.0,0.0
751.812,0.0,0.0,0.0,0.0
754.726,0.0,0.0,0.0,0.0
757.64,0.0,0.0,0.0,0.0
760.554,0.0,0.0,0.0,0.0
763.468,0.0,0.0,0.0,0.0
766.382,0.0,0.0,0.0,0.0
769.296,0.0,0.0,0.0,0.0
772.21,0.0,0.0,0.0,0.0
775.124,0.0,0.0,0.0,0.0
778.038,0.0,0.0,0.0,0.0
780.952,0.0,0.0,0.0,0.0
783.866,0.0,0.0,0.0,0.0
786.78,0.0,0.0,0.0,0.0
789.694,0.0,0.0,0.0,0.0
792.608,0.0,0.0,0.0,0.0
795.522,0.0,0.0,0.0,0.0
798.436,0.0,0.0,0.0,0.0
801.35,0.0,0.0,0.0,0.0
804.264,0.0,0.0,0.0,0.0
807.178,0.0,0.0,0.0,0.0
810.092,0.0,0.0,0.0,0.0
813.006,0.0,0.0,0.0,0.0
815.92,0.0,0.0,0.0,0.0
818.834,0.0,0.0,0.0,0.0
821.748,0.0,0.0,0.0,0.0
824.662,0.0,0.0,0.0,0.0
827.576,0.0,0.0,0.0,0.0
830.49,0.0,0.0,0.0,0.0
833.404,0.0,0.0,0.0,0.0
836.318,0.0,0.0,0.0,0.0
839.232,0.0,0.0,0.0,0.0
842.146,0.0,0.0,0.0,0.0
845.06,0.0,0.0,0.0,0.0
847.974,0.0,0.0,0.0,0.0
850.888,0.0,0.0,0.0,0.0
853.802,0.0,0.0,0.0,0.0
856.716,0.0,0.0,0.0,0.0
859.63,0.0,0.0,0.0,0.0
862.544,0.0,0.0,0.0,0.0
865.458,0.0,0.0,0.0,0.0
868.372,0.0,0.0,0.0,0.0
871.286,0.0,0.0,0.0,0.0
874.2,0.0,0.0,0.0,0.0
877.114,0.0,0.0,0.0,0.0
880.028,0.0,0.0,0.0,0.0
882.942,0.0,0.0,0.0,0.0
885.856,0.0,0.0,0.0,0.0
888.77,0.0,0.0,0.0,0.0
891.684,0.0,0.0,0.0,0.0
894.598,0.0,0.0,0.0,0.0
897.512,0.0,0.0,0.0,0.0
900.426,0.0,0.0,0.0,0.0
903.34,0.0,0.0,0.0,0.0
906.254,0.0,0.0,0.0,0.0
909.168,0.0,0.0,0.0,0.0
912.082,0.0,0.0,0.0,0.0
914.996,0.0,0.0,0.0,0.0
917.91,0.0,0.0,0.0,0.0
920.824,0.0,0.0,0.0,0.0
923.738,0.0,0.0,0.0,0.0
926.652,0.0,0.0,0.0,0.0
929.566,0.0,0.0,0.0,0.0
932.48,0.0,0.0,0.0,0.0
935.394,0.0,0.0,0.0,0.0
938.308,0.0,0.0,0.0,0.0
941.222,0.0,0.0,0.0,0.0
944.136,0.0,0.0,0.0,0.0
947.05,0.0,0.0,0.0,0.0
949.964,0.0,0.0,0.0,0.0
952.878,0.0,0.0,0.0,0.0
955.792,0.0,0.0,0.0,0.0
958.706,0.0,0.0,0.0,0.0
961.62,0.0,0.0,0.0,0.0
964.534,0.0,0.0,0.0,0.0
967.448,0.0,0.0,0.0,0.0
970.362,0.0,0.0,0.0,0.0
973.276,0.0,0.0,0.0,0.0
976.19,0.0,0.0,0.0,0.0
979.104,0.0,0.0,0.0,0.0
982.018,0.0,0.0,0.0,0.0
984.932,0.0,0.0,0.0,0.0
987.846,0.0,0.0,0.0,0.0
990.76,0.0,0.0,0.0,0.0
993.674,0.0,0.0,0.0,0.0
996.588,0.0,0.0,0.0,0.0
999.502,0.0,0.0,0.0,0.0
1002.416,0.0,0.0,0.0,0.0
1005.33,0.0,0.0,0.0,0.0
1008.244,0.0,0.0,0.0,0.0
1011.158,0.0,0.0,0.0,0.0
1014.072,0.0,0.0,0.0,0.0
1016.986,0.0,0.0,0.0,0.0
1019.9,0.0,0.0,0.0,0.0
1022.814,0.0,0.0,0.0,0.0
1025.728,0.0,0.0,0.0,0.0
1028.642,0.0,0.0,0.0,0.0
1031.556,0.0,0.0,0.0,0.0
1034.47,0.0,0.0,0.0,0.0
1037.384,0.0,0.0,0.0,0.0
1040.298,0.0,0.0,0.0,0.0
1043.212,0.0,0.0,0.0,0.0
1046.126,0.0,0.0,0.0,0.0
1049.04,0.0,0.0,0.0,0.0
1051.954,0.0,0.0,0.0,0.0
1054.868,0.0,0.0,0.0,0.0
1057.782,0.0,0.0,0.0,0.0
1060.696,0.0,0.0,0.0,0.0
1063.61,0.0,0.0,0.0,0.0
1066.524,0.0,0.0,0.0,0.0
1069.438,0.0,0.0,0.0,0.0
1072.352,0.0,0.0,0.0,0.0
1075.266,0.0,0.0,0.0,0.0
1078.18,0.0,0.0,0.0,0.0
1081.094,0.0,0.0,0.0,0.0
1084.008,0.0,0.0,0.0,0.0
1086.922,0.0,0.0,0.0,0.0
1089.836,0.0,0.0,0.0,0.0
1092.75,0.0,0.0,0.0,0.0
1095.664,0.0,0.0,0.0,0.0
1098.578,0.0,0.0,0.0,0.0
1101.492,0.0,0.0,0.0,0.0
1104.406,0.0,0.0,0.0,0.0
1107.32,0.0,0.0,0.0,0.0
1110.234,0.0,0.0,0.0,0.0
1113.148,0.0,0.0,0.0,0.0
1116.062,0.0,0.0,0.0,0.0
1118.976,0.0,0.0,0.0,0.0
1121.89,0.0,0.0,0.0,0.0
1124.804,0.0,0.0,0.0,0.0
1127.718,0.0,0.0,0.0,0.0
1130.632,0.0,0.0,0.0,0.0
1133.546,0.0,0.0,0.0,0.0
1136.46,0.0,0.0,0.0,0.0
1139.374,0.0,0.0,0.0,0.0
1142.288,0.0,0.0,0.0,0.0
1145.202,0.0,0.0,0.0,0.0
1148.116,0.0,0.0,0.0,0.0
1151.03,0.0,0.0,0.0,0.0
1153.944,0.0,0.0,0.0,0.0
1156.858,0.0,0.0,0.0,0.0
1159.772,0.0,0.0,0.0,0.0
1162.686,0.0,0.0,0.0,0.0
1165.6,0.0,0.0,0.0,0.0
1168.514,0.0,0.0,0.0,0.0
1171.428,0.0,0.0,0.0,0.0
1174.342,0.0,0.0,0.0,0.0
1177.256,0.0,0.0,0.0,0.0
1180.17,0.0,0.0,0.0,0.0
1183.084,0.0,0.0,0.0,0.0
1185.998,0.0,0.0,0.0,0.0
1188.912,0.0,0.0,0.0,0.0
1191.826,0.0,0.0,0.0,0.0
1194.74,0.0,0.0,0.0,0.0
1197.654,0.0,0.0,0.0,0.0
1200.568,0.0,0.0,0.0,0.0
1203.482,0.0,0.0,0.0,0.0
1206.396,0.0,0.0,0.0,0.0
1209.31,0.0,0.0,0.0,0.0
1212.224,0.0,0.0,0.0,0.0
1215.138,0.0,0.0,0.0,0.0
1218.052,0.0,0.0,0.0,0.0
1220.966,0.0,0.0,0.0,0.0
1223.88,0.0,0.0,0.0,0.0
1226.794,0.0,0.0,0.0,0.0
1229.708,0.0,0.0,0.0,0.0
1232.622,0.0,0.0,0.0,0.0
1235.536,0.0,0.0,0.0,0.0
1238.45,0.0,0.0,0.0,0.0
1241.364,0.0,0.0,0.0,0.0
1244.278,0.0,0.0,0.0,0.0
1247.192,0.0,0.0,0.0,0.0
1250.106,0.0,0.0,0.0,0.0
1253.02,0.0,0.0,0.0,0.0
1255.934,0.0,0.0,0.0,0.0
1258.848,0.0,0.0,0.0,0.0
1261.762,0.0,0.0,0.0,0.0
1264.676,0.0,0.0,0.0,0.0
1267.59,0.0,0.0,0.0,0.0
1270.504,0.0,0.0,0.0,0.0
1273.418,0.0,0.0,0.0,0.0
1276.332,0.0,0.0,0.0,0.0
1279.246,0.0,0.0,0.0,0.0
1282.16,0.0,0.0,0.0,0.0
1285.074,0.0,0.0,0.0,0.0
1287.988,0.0,0.0,0.0,0.0
1290.902,0.0,0.0,0.0,0.0
1293.816,0.0,0.0,0.0,0.0
1296.73,0.0,0.0,0.0,0.0
1299.644,0.0,0.0,0.0,0.0
1302.558,0.0,0.0,0.0,0.0
1305.472,0.0,0.0,0.0,0.0
1308.386,0.0,0.0,0.0,0.0
1311.3,0.0,0.0,0.0,0.0
1314.214,0.0,0.0,0.0,0.0
1317.128,0.0,0.0,0.0,0.0
1320.042,0.0,0.0,0.0,0.0
1322.956,0.0,0.0,0.0,0.0
1325.87,0.0,0.0,0.0,0.0
1328.784,0.0,0.0,0.0,0.0
1331.698,0.0,0.0,0.0,0.0
1334.612,0.0,0.0,0.0,0.0
1337.526,0.0,0.0,0.0,0.0
1340.44,0.0,0.0,0.0,0.0
1343.354,0.0,0.0,0.0,0.0
1346.268,0.0,0.0,0.0,0.0
1349.182,0.0,0.0,0.0,0.0
1352.096,0.0,0.0,0.0,0.0
1355.01,0.0,0.0,0.0,0.0
1357.924,0.0,0.0,0.0,0.0
1360.838,0.0,0.0,0.0,0.0
1363.752,0.0,0.0,0.0,0.0
1366.666,0.0,0.0,0.0,0.0
1369.58,0.0,0.0,0.0,0.0
1372.494,0.0,0.0,0.0,0.0
1375.408,0.0,0.0,0.0,0.0
1378.322,0.0,0.0,0.0,0.0
1381.236,0.0,0.0,0.0,0.0
1384.15,0.0,0.0,0.0,0.0
1387.064,0.0,0.0,0.0,0.0
1389.978,0.0,0.0,0.0,0.0
1392.892,0.0,0.0,0.0,0.0
1395.806,0.0,0.0,0.0,0.0
1398.72,0.0,0.0,0.0,0.0
1401.634,0.0,0.0,0.0,0.0
1404.548,0.0,0.0,0.0,0.0
1407.462,0.0,0.0,0.0,0.0
1410.376,0.0,0.0,0.0,0.0
1413.29,0.0,0.0,0.0,0.0
1416.204,0.0,0.0,0.0,0.0
1419.118,0.0,0.0,0.0,0.0
1422.032,0.0,0.0,0.0,0.0
1424.946,0.0,0.0,0.0,0.0
1427.86,0.0,0.0,0.0,0.0
1430.774,0.0,0.0,0.0,0.0
1433.688,0.0,0.0,0.0,0.0
1436.602,0.0,0.0,0.0,0.0
1439.516,0.0,0.0,0.0,0.0
1442.43,0.0,0.0,0.0,0.0
1445.344,0.0,0.0,0.0,0.0
1448.258,0.0,0.0,0.0,0.0
1451.172,0.0,0.0,0.0,0.0
1454.086,0.0,0.0,0.0,0.0
1457.0,0.0,0.0,0.0,0.0
1459.914,0.0,0.0,0.0,0.0
1462.828,0.0,0.0,0.0,0.0
1465.742,0.0,0.0,0.0,0.0
1468.656,0.0,0.0,0.0,0.0
1471.57,0.0,0.0,0.0,0.0
1474.484,0.0,0.0,0.0,0.0
1477.398,0.0,0.0,0.0,0.0
1480.312,0.0,0.0,0.0,0.0
1483.226,0.0,0.0,0.0,0.0
1486.14,0.0,0.0,0.0,0.0
1489.054,0.0,0.0,0.0,0.0
1491.968,0.0,0.0,0.0,0.0


==> BIB_6KV_6h_015_pores_cld_sum_hist.csv <==
bins,surface,volume,area,diameter
0.0,0.0,0.0,0.0,0.0
3.6424,0.014529438869240937,0.001708470757734377,0.014529438869240937,0.10314164139934201
7.2848,0.0838530539946977,0.019225738807327978,0.0838530539946977,0.3168904629653193
10.9272,0.20129137269686306,0.07687226919515797,0.20129137269686306,0.4456901164420174
14.5696,0.4661484420348396,0.25108758296197065,0.4661484420348396,0.7269855020765776
18.212,0.8230304771137401,0.5676480426368734,0.8230304771137401,1.0
21.8544,0.9612121429725626,0.8130696417668167,0.9612121429725626,0.9509516650954136
25.4968,1.0,1.0,1.0,0.8363186995184225
29.1392,0.8128790190833616,0.936985243536595,0.8128790190833616,0.5894208474533009
32.7816,0.7399661298912769,0.9733766278553865,0.7399661298912769,0.4700231864855837
36.424,0.5599028179212461,0.8201452594276424,0.5599028179212461,0.3193110301424275
40.0664,0.5193005762705847,0.8407034477729868,0.5193005762705847,0.2679185670242286
43.7088,0.5040554368705525,0.8965105521717103,0.5040554368705525,0.23668051061227302
47.3512,0.34267095129526737,0.6622697896415932,0.34267095129526737,0.1480622722755859
50.9936,0.15014272121788988,0.3144773753136992,0.15014272121788988,0.0598517084108332
54.636,0.19128233667845812,0.43308227559182805,0.19128233667845812,0.07055316329910473
58.2784,0.013953766703169989,0.03411475272381891,0.013953766703169989,0.00476469539073044
61.9208,0.06716334847315324,0.17307664606526132,0.06716334847315324,0.02175962493948554
65.5632,0.022464379536709902,0.06033427976757517,0.022464379536709902,0.006981425331872409
69.2056,0.0,0.0,0.0,0.0
72.848,0.0,0.0,0.0,0.0
76.4904,0.0,0.0,0.0,0.0
80.1328,0.0,0.0,0.0,0.0
83.7752,0.0,0.0,0.0,0.0
87.4176,0.0,0.0,0.0,0.0
91.06,0.0,0.0,0.0,0.0
94.7024,0.0,0.0,0.0,0.0
98.3448,0.0,0.0,0.0,0.0
101.9872,0.0,0.0,0.0,0.0
105.6296,0.0,0.0,0.0,0.0
109.272,0.0,0.0,0.0,0.0
112.9144,0.0,0.0,0.0,0.0
116.5568,0.0,0.0,0.0,0.0
120.1992,0.0,0.0,0.0,0.0
123.8416,0.0,0.0,0.0,0.0
127.484,0.0,0.0,0.0,0.0
131.1264,0.0,0.0,0.0,0.0
134.7688,0.0,0.0,0.0,0.0
138.4112,0.0,0.0,0.0,0.0
142.0536,0.0,0.0,0.0,0.0
145.696,0.0,0.0,0.0,0.0
149.3384,0.0,0.0,0.0,0.0
152.9808,0.0,0.0,0.0,0.0
156.6232,0.0,0.0,0.0,0.0
160.2656,0.0,0.0,0.0,0.0
163.908,0.0,0.0,0.0,0.0
167.5504,0.0,0.0,0.0,0.0
171.1928,0.0,0.0,0.0,0.0
174.8352,0.0,0.0,0.0,0.0
178.4776,0.0,0.0,0.0,0.0
182.12,0.0,0.0,0.0,0.0
185.7624,0.0,0.0,0.0,0.0
189.4048,0.0,0.0,0.0,0.0
193.0472,0.0,0.0,0.0,0.0
196.6896,0.0,0.0,0.0,0.0
200.332,0.0,0.0,0.0,0.0
203.9744,0.0,0.0,0.0,0.0
207.6168,0.0,0.0,0.0,0.0
211.2592,0.0,0.0,0.0,0.0
214.9016,0.0,0.0,0.0,0.0
218.544,0.0,0.0,0.0,0.0
222.1864,0.0,0.0,0.0,0.0
225.8288,0.0,0.0,0.0,0.0
229.4712,0.0,0.0,0.0,0.0
233.1136,0.0,0.0,0.0,0.0
236.756,0.0,0.0,0.0,0.0
240.3984,0.0,0.0,0.0,0.0
244.0408,0.0,0.0,0.0,0.0
247.6832,0.0,0.0,0.0,0.0
251.3256,0.0,0.0,0.0,0.0
254.968,0.0,0.0,0.0,0.0
258.6104,0.0,0.0,0.0,0.0
262.2528,0.0,0.0,0.0,0.0
265.8952,0.0,0.0,0.0,0.0
269.5376,0.0,0.0,0.0,0.0
273.18,0.0,0.0,0.0,0.0
276.8224,0.0,0.0,0.0,0.0
280.4648,0.0,0.0,0.0,0.0
284.1072,0.0,0.0,0.0,0.0
287.7496,0.0,0.0,0.0,0.0
291.392,0.0,0.0,0.0,0.0
295.0344,0.0,0.0,0.0,0.0
298.6768,0.0,0.0,0.0,0.0
302.3192,0.0,0.0,0.0,0.0
305.9616,0.0,0.0,0.0,0.0
309.604,0.0,0.0,0.0,0.0
313.2464,0.0,0.0,0.0,0.0
316.8888,0.0,0.0,0.0,0.0
320.5312,0.0,0.0,0.0,0.0
324.1736,0.0,0.0,0.0,0.0
327.816,0.0,0.0,0.0,0.0
331.4584,0.0,0.0,0.0,0.0
335.1008,0.0,0.0,0.0,0.0
338.7432,0.0,0.0,0.0,0.0
342.3856,0.0,0.0,0.0,0.0
346.028,0.0,0.0,0.0,0.0
349.6704,0.0,0.0,0.0,0.0
353.3128,0.0,0.0,0.0,0.0
356.9552,0.0,0.0,0.0,0.0
360.5976,0.0,0.0,0.0,0.0
364.24,0.0,0.0,0.0,0.0
367.8824,0.0,0.0,0.0,0.0
371.5248,0.0,0.0,0.0,0.0
375.1672,0.0,0.0,0.0,0.0
378.8096,0.0,0.0,0.0,0.0
382.452,0.0,0.0,0.0,0.0
386.0944,0.0,0.0,0.0,0.0
389.7368,0.0,0.0,0.0,0.0
393.3792,0.0,0.0,0.0,0.0
397.0216,0.0,0.0,0.0,0.0
400.664,0.0,0.0,0.0,0.0
404.3064,0.0,0.0,0.0,0.0
407.9488,0.0,0.0,0.0,0.0
411.5912,0.0,0.0,0.0,0.0
415.2336,0.0,0.0,0.0,0.0
418.876,0.0,0.0,0.0,0.0
422.5184,0.0,0.0,0.0,0.0
426.1608,0.0,0.0,0.0,0.0
429.8032,0.0,0.0,0.0,0.0
433.4456,0.0,0.0,0.0,0.0
437.088,0.0,0.0,0.0,0.0
440.7304,0.0,0.0,0.0,0.0
444.3728,0.0,0.0,0.0,0.0
448.0152,0.0,0.0,0.0,0.0
451.6576,0.0,0.0,0.0,0.0
455.3,0.0,0.0,0.0,0.0
458.9424,0.0,0.0,0.0,0.0
462.5848,0.0,0.0,0.0,0.0
466.2272,0.0,0.0,0.0,0.0
469.8696,0.0,0.0,0.0,0.0
473.512,0.0,0.0,0.0,0.0
477.1544,0.0,0.0,0.0,0.0
480.7968,0.0,0.0,0.0,0.0
484.4392,0.0,0.0,0.0,0.0
488.0816,0.0,0.0,0.0,0.0
491.724,0.0,0.0,0.0,0.0
495.3664,0.0,0.0,0.0,0.0
499.0088,0.0,0.0,0.0,0.0
502.6512,0.0,0.0,0.0,0.0
506.2936,0.0,0.0,0.0,0.0
509.936,0.0,0.0,0.0,0.0
513.5784,0.0,0.0,0.0,0.0
517.2208,0.0,0.0,0.0,0.0
520.8632,0.0,0.0,0.0,0.0
524.5056,0.0,0.0,0.0,0.0
528.148,0.0,0.0,0.0,0.0
531.7904,0.0,0.0,0.0,0.0
535.4328,0.0,0.0,0.0,0.0
539.0752,0.0,0.0,0.0,0.0
542.7176,0.0,0.0,0.0,0.0
546.36,0.0,0.0,0.0,0.0
550.0024,0.0,0.0,0.0,0.0
553.6448,0.0,0.0,0.0,0.0
557.2872,0.0,0.0,0.0,0.0
560.9296,0.0,0.0,0.0,0.0
564.572,0.0,0.0,0.0,0.0
568.2144,0.0,0.0,0.0,0.0
571.8568,0.0,0.0,0.0,0.0
575.4992,0.0,0.0,0.0,0.0
579.1416,0.0,0.0,0.0,0.0
582.784,0.0,0.0,0.0,0.0
586.4264,0.0,0.0,0.0,0.0
590.0688,0.0,0.0,0.0,0.0
593.7112,0.0,0.0,0.0,0.0
597.3536,0.0,0.0,0.0,0.0
600.996,0.0,0.0,0.0,0.0
604.6384,0.0,0.0,0.0,0.0
608.2808,0.0,0.0,0.0,0.0
611.9232,0.0,0.0,0.0,0.0
615.5656,0.0,0.0,0.0,0.0
619.208,0.0,0.0,0.0,0.0
622.8504,0.0,0.0,0.0,0.0
626.4928,0.0,0.0,0.0,0.0
630.1352,0.0,0.0,0.0,0.0
633.7776,0.0,0.0,0.0,0.0
637.42,0.0,0.0,0.0,0.0
641.0624,0.0,0.0,0.0,0.0
644.7048,0.0,0.0,0.0,0.0
648.3472,0.0,0.0,0.0,0.0
651.9896,0.0,0.0,0.0,0.0
655.632,0.0,0.0,0.0,0.0
659.2744,0.0,0.0,0.0,0.0
662.9168,0.0,0.0,0.0,0.0
666.5592,0.0,0.0,0.0,0.0
670.2016,0.0,0.0,0.0,0.0
673.844,0.0,0.0,0.0,0.0
677.4864,0.0,0.0,0.0,0.0
681.1288,0.0,0.0,0.0,0.0
684.7712,0.0,0.0,0.0,0.0
688.4136,0.0,0.0,0.0,0.0
692.056,0.0,0.0,0.0,0.0
695.6984,0.0,0.0,0.0,0.0
699.3408,0.0,0.0,0.0,0.0
702.9832,0.0,0.0,0.0,0.0
706.6256,0.0,0.0,0.0,0.0
710.268,0.0,0.0,0.0,0.0
713.9104,0.0,0.0,0.0,0.0
717.5528,0.0,0.0,0.0,0.0
721.1952,0.0,0.0,0.0,0.0
724.8376,0.0,0.0,0.0,0.0
728.48,0.0,0.0,0.0,0.0
732.1224,0.0,0.0,0.0,0.0
735.7648,0.0,0.0,0.0,0.0
739.4072,0.0,0.0,0.0,0.0
743.0496,0.0,0.0,0.0,0.0
746.692,0.0,0.0,0.0,0.0
750.3344,0.0,0.0,0.0,0.0
753.9768,0.0,0.0,0.0,0.0
757.6192,0.0,0.0,0.0,0.0
761.2616,0.0,0.0,0.0,0.0
764.904,0.0,0.0,0.0,0.0
768.5464,0.0,0.0,0.0,0.0
772.1888,0.0,0.0,0.0,0.0
775.8312,0.0,0.0,0.0,0.0
779.4736,0.0,0.0,0.0,0.0
783.116,0.0,0.0,0.0,0.0
786.7584,0.0,0.0,0.0,0.0
790.4008,0.0,0.0,0.0,0.0
794.0432,0.0,0.0,0.0,0.0
797.6856,0.0,0.0,0.0,0.0
801.328,0.0,0.0,0.0,0.0
804.9704,0.0,0.0,0.0,0.0
808.6128,0.0,0.0,0.0,0.0
812.2552,0.0,0.0,0.0,0.0
815.8976,0.0,0.0,0.0,0.0
819.54,0.0,0.0,0.0,0.0
823.1824,0.0,0.0,0.0,0.0
826.8248,0.0,0.0,0.0,0.0
830.4672,0.0,0.0,0.0,0.0
834.1096,0.0,0.0,0.0,0.0
837.752,0.0,0.0,0.0,0.0
841.3944,0.0,0.0,0.0,0.0
845.0368,0.0,0.0,0.0,0.0
848.6792,0.0,0.0,0.0,0.0
852.3216,0.0,0.0,0.0,0.0
855.964,0.0,0.0,0.0,0.0
859.6064,0.0,0.0,0.0,0.0
863.2488,0.0,0.0,0.0,0.0
866.8912,0.0,0.0,0.0,0.0
870.5336,0.0,0.0,0.0,0.0
874.176,0.0,0.0,0.0,0.0
877.8184,0.0,0.0,0.0,0.0
881.4608,0.0,0.0,0.0,0.0
885.1032,0.0,0.0,0.0,0.0
888.7456,0.0,0.0,0.0,0.0
892.388,0.0,0.0,0.0,0.0
896.0304,0.0,0.0,0.0,0.0
899.6728,0.0,0.0,0.0,0.0
903.3152,0.0,0.0,0.0,0.0
906.9576,0.0,0.0,0.0,0.0
910.6,0.0,0.0,0.0,0.0
914.2424,0.0,0.0,0.0,0.0
917.8848,0.0,0.0,0.0,0.0
921.5272,0.0,0.0,0.0,0.0
925.1696,0.0,0.0,0.0,0.0
928.812,0.0,0.0,0.0,0.0
932.4544,0.0,0.0,0.0,0.0
936.0968,0.0,0.0,0.0,0.0
939.7392,0.0,0.0,0.0,0.0
943.3816,0.0,0.0,0.0,0.0
947.024,0.0,0.0,0.0,0.0
950.6664,0.0,0.0,0.0,0.0
954.3088,0.0,0.0,0.0,0.0
957.9512,0.0,0.0,0.0,0.0
961.5936,0.0,0.0,0.0,0.0
965.236,0.0,0.0,0.0,0.0
968.8784,0.0,0.0,0.0,0.0
972.5208,0.0,0.0,0.0,0.0
976.1632,0.0,0.0,0.0,0.0
979.8056,0.0,0.0,0.0,0.0
983.448,0.0,0.0,0.0,0.0
987.0904,0.0,0.0,0.0,0.0
990.7328,0.0,0.0,0.0,0.0
994.3752,0.0,0.0,0.0,0.0
998.0176,0.0,0.0,0.0,0.0
1001.66,0.0,0.0,0.0,0.0
1005.3024,0.0,0.0,0.0,0.0
1008.9448,0.0,0.0,0.0,0.0
1012.5872,0.0,0.0,0.0,0.0
1016.2296,0.0,0.0,0.0,0.0
1019.872,0.0,0.0,0.0,0.0
1023.5144,0.0,0.0,0.0,0.0
1027.1568,0.0,0.0,0.0,0.0
1030.7992,0.0,0.0,0.0,0.0
1034.4416,0.0,0.0,0.0,0.0
1038.084,0.0,0.0,0.0,0.0
1041.7264,0.0,0.0,0.0,0.0
1045.3688,0.0,0.0,0.0,0.0
1049.0112,0.0,0.0,0.0,0.0
1052.6536,0.0,0.0,0.0,0.0
1056.296,0.0,0.0,0.0,0.0
1059.9384,0.0,0.0,0.0,0.0
1063.5808,0.0,0.0,0.0,0.0
1067.2232,0.0,0.0,0.0,0.0
1070.8656,0.0,0.0,0.0,0.0
1074.508,0.0,0.0,0.0,0.0
1078.1504,0.0,0.0,0.0,0.0
1081.7928,0.0,0.0,0.0,0.0
1085.4352,0.0,0.0,0.0,0.0
1089.0776,0.0,0.0,0.0,0.0
1092.72,0.0,0.0,0.0,0.0
1096.3624,0.0,0.0,0.0,0.0
1100.0048,0.0,0.0,0.0,0.0
1103.6472,0.0,0.0,0.0,0.0
1107.2896,0.0,0.0,0.0,0.0
1110.932,0.0,0.0,0.0,0.0
1114.5744,0.0,0.0,0.0,0.0
1118.2168,0.0,0.0,0.0,0.0
1121.8592,0.0,0.0,0.0,0.0
1125.5016,0.0,0.0,0.0,0.0
1129.144,0.0,0.0,0.0,0.0
1132.7864,0.0,0.0,0.0,0.0
1136.4288,0.0,0.0,0.0,0.0
1140.0712,0.0,0.0,0.0,0.0
1143.7136,0.0,0.0,0.0,0.0
1147.356,0.0,0.0,0.0,0.0
1150.9984,0.0,0.0,0.0,0.0
1154.6408,0.0,0.0,0.0,0.0
1158.2832,0.0,0.0,0.0,0.0
1161.9256,0.0,0.0,0.0,0.0
1165.568,0.0,0.0,0.0,0.0
1169.2104,0.0,0.0,0.0,0.0
1172.8528,0.0,0.0,0.0,0.0
1176.4952,0.0,0.0,0.0,0.0
1180.1376,0.0,0.0,0.0,0.0
1183.78,0.0,0.0,0.0,0.0
1187.4224,0.0,0.0,0.0,0.0
1191.0648,0.0,0.0,0.0,0.0
1194.7072,0.0,0.0,0.0,0.0
1198.3496,0.0,0.0,0.0,0.0
1201.992,0.0,0.0,0.0,0.0
1205.6344,0.0,0.0,0.0,0.0
1209.2768,0.0,0.0,0.0,0.0
1212.9192,0.0,0.0,0.0,0.0
1216.5616,0.0,0.0,0.0,0.0
1220.204,0.0,0.0,0.0,0.0
1223.8464,0.0,0.0,0.0,0.0
1227.4888,0.0,0.0,0.0,0.0
1231.1312,0.0,0.0,0.0,0.0
1234.7736,0.0,0.0,0.0,0.0
1238.416,0.0,0.0,0.0,0.0
1242.0584,0.0,0.0,0.0,0.0
1245.7008,0.0,0.0,0.0,0.0
1249.3432,0.0,0.0,0.0,0.0
1252.9856,0.0,0.0,0.0,0.0
1256.628,0.0,0.0,0.0,0.0
1260.2704,0.0,0.0,0.0,0.0
1263.9128,0.0,0.0,0.0,0.0
1267.5552,0.0,0.0,0.0,0.0
1271.1976,0.0,0.0,0.0,0.0
1274.84,0.0,0.0,0.0,0.0
1278.4824,0.0,0.0,0.0,0.0
1282.1248,0.0,0.0,0.0,0.0
1285.7672,0.0,0.0,0.0,0.0
1289.4096,0.0,0.0,0.0,0.0
1293.052,0.0,0.0,0.0,0.0
1296.6944,0.0,0.0,0.0,0.0
1300.3368,0.0,0.0,0.0,0.0
1303.9792,0.0,0.0,0.0,0.0
1307.6216,0.0,0.0,0.0,0.0
1311.264,0.0,0.0,0.0,0.0
1314.9064,0.0,0.0,0.0,0.0
1318.5488,0.0,0.0,0.0,0.0
1322.1912,0.0,0.0,0.0,0.0
1325.8336,0.0,0.0,0.0,0.0
1329.476,0.0,0.0,0.0,0.0
1333.1184,0.0,0.0,0.0,0.0
1336.7608,0.0,0.0,0.0,0.0
1340.4032,0.0,0.0,0.0,0.0
1344.0456,0.0,0.0,0.0,0.0
1347.688,0.0,0.0,0.0,0.0
1351.3304,0.0,0.0,0.0,0.0
1354.9728,0.0,0.0,0.0,0.0
1358.6152,0.0,0.0,0.0,0.0
1362.2576,0.0,0.0,0.0,0.0
1365.9,0.0,0.0,0.0,0.0
1369.5424,0.0,0.0,0.0,0.0
1373.1848,0.0,0.0,0.0,0.0
1376.8272,0.0,0.0,0.0,0.0
1380.4696,0.0,0.0,0.0,0.0
1384.112,0.0,0.0,0.0,0.0
1387.7544,0.0,0.0,0.0,0.0
1391.3968,0.0,0.0,0.0,0.0
1395.0392,0.0,0.0,0.0,0.0
1398.6816,0.0,0.0,0.0,0.0
1402.324,0.0,0.0,0.0,0.0
1405.9664,0.0,0.0,0.0,0.0
1409.6088,0.0,0.0,0.0,0.0
1413.2512,0.0,0.0,0.0,0.0
1416.8936,0.0,0.0,0.0,0.0
1420.536,0.0,0.0,0.0,0.0
1424.1784,0.0,0.0,0.0,0.0
1427.8208,0.0,0.0,0.0,0.0
1431.4632,0.0,0.0,0.0,0.0
1435.1056,0.0,0.0,0.0,0.0
1438.748,0.0,0.0,0.0,0.0
1442.3904,0.0,0.0,0.0,0.0
1446.0328,0.0,0.0,0.0,0.0
1449.6752,0.0,0.0,0.0,0.0
1453.3176,0.0,0.0,0.0,0.0
1456.96,0.0,0.0,0.0,0.0
1460.6024,0.0,0.0,0.0,0.0
1464.2448,0.0,0.0,0.0,0.0
1467.8872,0.0,0.0,0.0,0.0
1471.5296,0.0,0.0,0.0,0.0
1475.172,0.0,0.0,0.0,0.0
1478.8144,0.0,0.0,0.0,0.0
1482.4568,0.0,0.0,0.0,0.0
1486.0992,0.0,0.0,0.0,0.0
1489.7416,0.0,0.0,0.0,0.0
1493.384,0.0,0.0,0.0,0.0
1497.0264,0.0,0.0,0.0,0.0
1500.6688,0.0,0.0,0.0,0.0
1504.3112,0.0,0.0,0.0,0.0
1507.9536,0.0,0.0,0.0,0.0
1511.596,0.0,0.0,0.0,0.0
1515.2384,0.0,0.0,0.0,0.0
1518.8808,0.0,0.0,0.0,0.0
1522.5232,0.0,0.0,0.0,0.0
1526.1656,0.0,0.0,0.0,0.0
1529.808,0.0,0.0,0.0,0.0
1533.4504,0.0,0.0,0.0,0.0
1537.0928,0.0,0.0,0.0,0.0
1540.7352,0.0,0.0,0.0,0.0
1544.3776,0.0,0.0,0.0,0.0
1548.02,0.0,0.0,0.0,0.0
1551.6624,0.0,0.0,0.0,0.0
1555.3048,0.0,0.0,0.0,0.0
1558.9472,0.0,0.0,0.0,0.0
1562.5896,0.0,0.0,0.0,0.0
1566.232,0.0,0.0,0.0,0.0
1569.8744,0.0,0.0,0.0,0.0
1573.5168,0.0,0.0,0.0,0.0
1577.1592,0.0,0.0,0.0,0.0
1580.8016,0.0,0.0,0.0,0.0
1584.444,0.0,0.0,0.0,0.0
1588.0864,0.0,0.0,0.0,0.0
1591.7288,0.0,0.0,0.0,0.0
1595.3712,0.0,0.0,0.0,0.0
1599.0136,0.0,0.0,0.0,0.0
1602.656,0.0,0.0,0.0,0.0
1606.2984,0.0,0.0,0.0,0.0
1609.9408,0.0,0.0,0.0,0.0
1613.5832,0.0,0.0,0.0,0.0
1617.2256,0.0,0.0,0.0,0.0
1620.868,0.0,0.0,0.0,0.0
1624.5104,0.0,0.0,0.0,0.0
1628.1528,0.0,0.0,0.0,0.0
1631.7952,0.0,0.0,0.0,0.0
1635.4376,0.0,0.0,0.0,0.0
1639.08,0.0,0.0,0.0,0.0
1642.7224,0.0,0.0,0.0,0.0
1646.3648,0.0,0.0,0.0,0.0
1650.0072,0.0,0.0,0.0,0.0
1653.6496,0.0,0.0,0.0,0.0
1657.292,0.0,0.0,0.0,0.0
1660.9344,0.0,0.0,0.0,0.0
1664.5768,0.0,0.0,0.0,0.0
1668.2192,0.0,0.0,0.0,0.0
1671.8616,0.0,0.0,0.0,0.0
1675.504,0.0,0.0,0.0,0.0
1679.1464,0.0,0.0,0.0,0.0
1682.7888,0.0,0.0,0.0,0.0
1686.4312,0.0,0.0,0.0,0.0
1690.0736,0.0,0.0,0.0,0.0
1693.716,0.0,0.0,0.0,0.0
1697.3584,0.0,0.0,0.0,0.0
1701.0008,0.0,0.0,0.0,0.0
1704.6432,0.0,0.0,0.0,0.0
1708.2856,0.0,0.0,0.0,0.0
1711.928,0.0,0.0,0.0,0.0
1715.5704,0.0,0.0,0.0,0.0
1719.2128,0.0,0.0,0.0,0.0
1722.8552,0.0,0.0,0.0,0.0
1726.4976,0.0,0.0,0.0,0.0
1730.14,0.0,0.0,0.0,0.0
1733.7824,0.0,0.0,0.0,0.0
1737.4248,0.0,0.0,0.0,0.0
1741.0672,0.0,0.0,0.0,0.0
1744.7096,0.0,0.0,0.0,0.0
1748.352,0.0,0.0,0.0,0.0
1751.9944,0.0,0.0,0.0,0.0
1755.6368,0.0,0.0,0.0,0.0
1759.2792,0.0,0.0,0.0,0.0
1762.9216,0.0,0.0,0.0,0.0
1766.564,0.0,0.0,0.0,0.0
1770.2064,0.0,0.0,0.0,0.0
1773.8488,0.0,0.0,0.0,0.0
1777.4912,0.0,0.0,0.0,0.0
1781.1336,0.0,0.0,0.0,0.0
1784.776,0.0,0.0,0.0,0.0
1788.4184,0.0,0.0,0.0,0.0
1792.0608,0.0,0.0,0.0,0.0
1795.7032,0.0,0.0,0.0,0.0
1799.3456,0.0,0.0,0.0,0.0
1802.988,0.0,0.0,0.0,0.0
1806.6304,0.0,0.0,0.0,0.0
1810.2728,0.0,0.0,0.0,0.0
1813.9152,0.0,0.0,0.0,0.0
1817.5576,0.0,0.0,0.0,0.0
1821.2,0.0,0.0,0.0,0.0
1824.8424,0.0,0.0,0.0,0.0
1828.4848,0.0,0.0,0.0,0.0
1832.1272,0.0,0.0,0.0,0.0
1835.7696,0.0,0.0,0.0,0.0
1839.412,0.0,0.0,0.0,0.0
1843.0544,0.0,0.0,0.0,0.0
1846.6968,0.0,0.0,0.0,0.0
1850.3392,0.0,0.0,0.0,0.0
1853.9816,0.0,0.0,0.0,0.0
1857.624,0.0,0.0,0.0,0.0
1861.2664,0.0,0.0,0.0,0.0
1864.9088,0.0,0.0,0.0,0.0


==> BIB_6KV_6h_015_pores_psd_sum_hist.csv <==
bins,surface,volume,area,diameter
0.0,0.0,0.0,0.0,0.0
3.6424,0.014969717746543253,0.0013578665272261268,0.014969717746543253,0.14982568085137152
7.2848,0.07173465889612615,0.012026212420380808,0.07173465889612615,0.396982064215675
10.9272,0.09690321106159296,0.02571837616891339,0.09690321106159296,0.3304534190653297
14.5696,0.19303508170494801,0.07309155355725311,0.19303508170494801,0.4589935296365967
18.212,0.2347160324534339,0.11156434691603616,0.2347160324534339,0.4441751426243611
21.8544,0.5463375614215519,0.3168332949558145,0.5463375614215519,0.8449026723722479
25.4968,0.7653696720374814,0.5253781757691431,0.7653696720374814,1.0
29.1392,0.8567592275168552,0.6783698821175114,0.8567592275168552,0.9694606086947649
32.7816,0.5981030739344075,0.539200532234726,0.5981030739344075,0.5943898573423628
36.424,1.0,1.0,1.0,0.8955414049950658
40.0664,0.7266883784710318,0.8143699676835686,0.7266883784710318,0.5808150275430127
43.7088,0.5426237001485544,0.6581648236723534,0.5426237001485544,0.4004863598815841
47.3512,0.3785567363729859,0.5072578713856646,0.3785567363729859,0.25287650462852374
50.9936,0.4457204890869615,0.6480145893009588,0.4457204890869615,0.2744028645268237
54.636,0.1175865615358245,0.17558062604577268,0.11758656153582447,0.07047466107669771
58.2784,0.0,0.0,0.0,0.0
61.9208,0.1529825162838533,0.2605570069651563,0.1529825162838533,0.08038500636726004
65.5632,0.0,0.0,0.0,0.0
69.2056,0.0,0.0,0.0,0.0
72.848,0.0,0.0,0.0,0.0
76.4904,0.0,0.0,0.0,0.0
80.1328,0.0,0.0,0.0,0.0
83.7752,0.0,0.0,0.0,0.0
87.4176,0.0,0.0,0.0,0.0
91.06,0.0,0.0,0.0,0.0
94.7024,0.0,0.0,0.0,0.0
98.3448,0.0,0.0,0.0,0.0
101.9872,0.0,0.0,0.0,0.0
105.6296,0.0,0.0,0.0,0.0
109.272,0.0,0.0,0.0,0.0
112.9144,0.0,0.0,0.0,0.0
116.5568,0.0,0.0,0.0,0.0
120.1992,0.0,0.0,0.0,0.0
123.8416,0.0,0.0,0.0,0.0
127.484,0.0,0.0,0.0,0.0
131.1264,0.0,0.0,0.0,0.0
134.7688,0.0,0.0,0.0,0.0
138.4112,0.0,0.0,0.0,0.0
142.0536,0.0,0.0,0.0,0.0
145.696,0.0,0.0,0.0,0.0
149.3384,0.0,0.0,0.0,0.0
152.9808,0.0,0.0,0.0,0.0
156.6232,0.0,0.0,0.0,0.0
160.2656,0.0,0.0,0.0,0.0
163.908,0.0,0.0,0.0,0.0
167.5504,0.0,0.0,0.0,0.0
171.1928,0.0,0.0,0.0,0.0
174.8352,0.0,0.0,0.0,0.0
178.4776,0.0,0.0,0.0,0.0
182.12,0.0,0.0,0.0,0.0
185.7624,0.0,0.0,0.0,0.0
189.4048,0.0,0.0,0.0,0.0
193.0472,0.0,0.0,0.0,0.0
196.6896,0.0,0.0,0.0,0.0
200.332,0.0,0.0,0.0,0.0
203.9744,0.0,0.0,0.0,0.0
207.6168,0.0,0.0,0.0,0.0
211.2592,0.0,0.0,0.0,0.0
214.9016,0.0,0.0,0.0,0.0
218.544,0.0,0.0,0.0,0.0
222.1864,0.0,0.0,0.0,0.0
225.8288,0.0,0.0,0.0,0.0
229.4712,0.0,0.0,0.0,0.0
233.1136,0.0,0.0,0.0,0.0
236.756,0.0,0.0,0.0,0.0
240.3984,0.0,0.0,0.0,0.0
244.0408,0.0,0.0,0.0,0.0
247.6832,0.0,0.0,0.0,0.0
251.3256,0.0,0.0,0.0,0.0
254.968,0.0,0.0,0.0,0.0
258.6104,0.0,0.0,0.0,0.0
262.2528,0.0,0.0,0.0,0.0
265.8952,0.0,0.0,0.0,0.0
269.5376,0.0,0.0,0.0,0.0
273.18,0.0,0.0,0.0,0.0
276.8224,0.0,0.0,0.0,0.0
280.4648,0.0,0.0,0.0,0.0
284.1072,0.0,0.0,0.0,0.0
287.7496,0.0,0.0,0.0,0.0
291.392,0.0,0.0,0.0,0.0
295.0344,0.0,0.0,0.0,0.0
298.6768,0.0,0.0,0.0,0.0
302.3192,0.0,0.0,0.0,0.0
305.9616,0.0,0.0,0.0,0.0
309.604,0.0,0.0,0.0,0.0
313.2464,0.0,0.0,0.0,0.0
316.8888,0.0,0.0,0.0,0.0
320.5312,0.0,0.0,0.0,0.0
324.1736,0.0,0.0,0.0,0.0
327.816,0.0,0.0,0.0,0.0
331.4584,0.0,0.0,0.0,0.0
335.1008,0.0,0.0,0.0,0.0
338.7432,0.0,0.0,0.0,0.0
342.3856,0.0,0.0,0.0,0.0
346.028,0.0,0.0,0.0,0.0
349.6704,0.0,0.0,0.0,0.0
353.3128,0.0,0.0,0.0,0.0
356.9552,0.0,0.0,0.0,0.0
360.5976,0.0,0.0,0.0,0.0
364.24,0.0,0.0,0.0,0.0
367.8824,0.0,0.0,0.0,0.0
371.5248,0.0,0.0,0.0,0.0
375.1672,0.0,0.0,0.0,0.0
378.8096,0.0,0.0,0.0,0.0
382.452,0.0,0.0,0.0,0.0
386.0944,0.0,0.0,0.0,0.0
389.7368,0.0,0.0,0.0,0.0
393.3792,0.0,0.0,0.0,0.0
397.0216,0.0,0.0,0.0,0.0
400.664,0.0,0.0,0.0,0.0
404.3064,0.0,0.0,0.0,0.0
407.9488,0.0,0.0,0.0,0.0
411.5912,0.0,0.0,0.0,0.0
415.2336,0.0,0.0,0.0,0.0
418.876,0.0,0.0,0.0,0.0
422.5184,0.0,0.0,0.0,0.0
426.1608,0.0,0.0,0.0,0.0
429.8032,0.0,0.0,0.0,0.0
433.4456,0.0,0.0,0.0,0.0
437.088,0.0,0.0,0.0,0.0
440.7304,0.0,0.0,0.0,0.0
444.3728,0.0,0.0,0.0,0.0
448.0152,0.0,0.0,0.0,0.0
451.6576,0.0,0.0,0.0,0.0
455.3,0.0,0.0,0.0,0.0
458.9424,0.0,0.0,0.0,0.0
462.5848,0.0,0.0,0.0,0.0
466.2272,0.0,0.0,0.0,0.0
469.8696,0.0,0.0,0.0,0.0
473.512,0.0,0.0,0.0,0.0
477.1544,0.0,0.0,0.0,0.0
480.7968,0.0,0.0,0.0,0.0
484.4392,0.0,0.0,0.0,0.0
488.0816,0.0,0.0,0.0,0.0
491.724,0.0,0.0,0.0,0.0
495.3664,0.0,0.0,0.0,0.0
499.0088,0.0,0.0,0.0,0.0
502.6512,0.0,0.0,0.0,0.0
506.2936,0.0,0.0,0.0,0.0
509.936,0.0,0.0,0.0,0.0
513.5784,0.0,0.0,0.0,0.0
517.2208,0.0,0.0,0.0,0.0
520.8632,0.0,0.0,0.0,0.0
524.5056,0.0,0.0,0.0,0.0
528.148,0.0,0.0,0.0,0.0
531.7904,0.0,0.0,0.0,0.0
535.4328,0.0,0.0,0.0,0.0
539.0752,0.0,0.0,0.0,0.0
542.7176,0.0,0.0,0.0,0.0
546.36,0.0,0.0,0.0,0.0
550.0024,0.0,0.0,0.0,0.0
553.6448,0.0,0.0,0.0,0.0
557.2872,0.0,0.0,0.0,0.0
560.9296,0.0,0.0,0.0,0.0
564.572,0.0,0.0,0.0,0.0
568.2144,0.0,0.0,0.0,0.0
571.8568,0.0,0.0,0.0,0.0
575.4992,0.0,0.0,0.0,0.0
579.1416,0.0,0.0,0.0,0.0
582.784,0.0,0.0,0.0,0.0
586.4264,0.0,0.0,0.0,0.0
590.0688,0.0,0.0,0.0,0.0
593.7112,0.0,0.0,0.0,0.0
597.3536,0.0,0.0,0.0,0.0
600.996,0.0,0.0,0.0,0.0
604.6384,0.0,0.0,0.0,0.0
608.2808,0.0,0.0,0.0,0.0
611.9232,0.0,0.0,0.0,0.0
615.5656,0.0,0.0,0.0,0.0
619.208,0.0,0.0,0.0,0.0
622.8504,0.0,0.0,0.0,0.0
626.4928,0.0,0.0,0.0,0.0
630.1352,0.0,0.0,0.0,0.0
633.7776,0.0,0.0,0.0,0.0
637.42,0.0,0.0,0.0,0.0
641.0624,0.0,0.0,0.0,0.0
644.7048,0.0,0.0,0.0,0.0
648.3472,0.0,0.0,0.0,0.0
651.9896,0.0,0.0,0.0,0.0
655.632,0.0,0.0,0.0,0.0
659.2744,0.0,0.0,0.0,0.0
662.9168,0.0,0.0,0.0,0.0
666.5592,0.0,0.0,0.0,0.0
670.2016,0.0,0.0,0.0,0.0
673.844,0.0,0.0,0.0,0.0
677.4864,0.0,0.0,0.0,0.0
681.1288,0.0,0.0,0.0,0.0
684.7712,0.0,0.0,0.0,0.0
688.4136,0.0,0.0,0.0,0.0
692.056,0.0,0.0,0.0,0.0
695.6984,0.0,0.0,0.0,0.0
699.3408,0.0,0.0,0.0,0.0
702.9832,0.0,0.0,0.0,0.0
706.6256,0.0,0.0,0.0,0.0
710.268,0.0,0.0,0.0,0.0
713.9104,0.0,0.0,0.0,0.0
717.5528,0.0,0.0,0.0,0.0
721.1952,0.0,0.0,0.0,0.0
724.8376,0.0,0.0,0.0,0.0
728.48,0.0,0.0,0.0,0.0
732.1224,0.0,0.0,0.0,0.0
735.7648,0.0,0.0,0.0,0.0
739.4072,0.0,0.0,0.0,0.0
743.0496,0.0,0.0,0.0,0.0
746.692,0.0,0.0,0.0,0.0
750.3344,0.0,0.0,0.0,0.0
753.9768,0.0,0.0,0.0,0.0
757.6192,0.0,0.0,0.0,0.0
761.2616,0.0,0.0,0.0,0.0
764.904,0.0,0.0,0.0,0.0
768.5464,0.0,0.0,0.0,0.0
772.1888,0.0,0.0,0.0,0.0
775.8312,0.0,0.0,0.0,0.0
779.4736,0.0,0.0,0.0,0.0
783.116,0.0,0.0,0.0,0.0
786.7584,0.0,0.0,0.0,0.0
790.4008,0.0,0.0,0.0,0.0
794.0432,0.0,0.0,0.0,0.0
797.6856,0.0,0.0,0.0,0.0
801.328,0.0,0.0,0.0,0.0
804.9704,0.0,0.0,0.0,0.0
808.6128,0.0,0.0,0.0,0.0
812.2552,0.0,0.0,0.0,0.0
815.8976,0.0,0.0,0.0,0.0
819.54,0.0,0.0,0.0,0.0
823.1824,0.0,0.0,0.0,0.0
826.8248,0.0,0.0,0.0,0.0
830.4672,0.0,0.0,0.0,0.0
834.1096,0.0,0.0,0.0,0.0
837.752,0.0,0.0,0.0,0.0
841.3944,0.0,0.0,0.0,0.0
845.0368,0.0,0.0,0.0,0.0
848.6792,0.0,0.0,0.0,0.0
852.3216,0.0,0.0,0.0,0.0
855.964,0.0,0.0,0.0,0.0
859.6064,0.0,0.0,0.0,0.0
863.2488,0.0,0.0,0.0,0.0
866.8912,0.0,0.0,0.0,0.0
870.5336,0.0,0.0,0.0,0.0
874.176,0.0,0.0,0.0,0.0
877.8184,0.0,0.0,0.0,0.0
881.4608,0.0,0.0,0.0,0.0
885.1032,0.0,0.0,0.0,0.0
888.7456,0.0,0.0,0.0,0.0
892.388,0.0,0.0,0.0,0.0
896.0304,0.0,0.0,0.0,0.0
899.6728,0.0,0.0,0.0,0.0
903.3152,0.0,0.0,0.0,0.0
906.9576,0.0,0.0,0.0,0.0
910.6,0.0,0.0,0.0,0.0
914.2424,0.0,0.0,0.0,0.0
917.8848,0.0,0.0,0.0,0.0
921.5272,0.0,0.0,0.0,0.0
925.1696,0.0,0.0,0.0,0.0
928.812,0.0,0.0,0.0,0.0
932.4544,0.0,0.0,0.0,0.0
936.0968,0.0,0.0,0.0,0.0
939.7392,0.0,0.0,0.0,0.0
943.3816,0.0,0.0,0.0,0.0
947.024,0.0,0.0,0.0,0.0
950.6664,0.0,0.0,0.0,0.0
954.3088,0.0,0.0,0.0,0.0
957.9512,0.0,0.0,0.0,0.0
961.5936,0.0,0.0,0.0,0.0
965.236,0.0,0.0,0.0,0.0
968.8784,0.0,0.0,0.0,0.0
972.5208,0.0,0.0,0.0,0.0
976.1632,0.0,0.0,0.0,0.0
979.8056,0.0,0.0,0.0,0.0
983.448,0.0,0.0,0.0,0.0
987.0904,0.0,0.0,0.0,0.0
990.7328,0.0,0.0,0.0,0.0
994.3752,0.0,0.0,0.0,0.0
998.0176,0.0,0.0,0.0,0.0
1001.66,0.0,0.0,0.0,0.0
1005.3024,0.0,0.0,0.0,0.0
1008.9448,0.0,0.0,0.0,0.0
1012.5872,0.0,0.0,0.0,0.0
1016.2296,0.0,0.0,0.0,0.0
1019.872,0.0,0.0,0.0,0.0
1023.5144,0.0,0.0,0.0,0.0
1027.1568,0.0,0.0,0.0,0.0
1030.7992,0.0,0.0,0.0,0.0
1034.4416,0.0,0.0,0.0,0.0
1038.084,0.0,0.0,0.0,0.0
1041.7264,0.0,0.0,0.0,0.0
1045.3688,0.0,0.0,0.0,0.0
1049.0112,0.0,0.0,0.0,0.0
1052.6536,0.0,0.0,0.0,0.0
1056.296,0.0,0.0,0.0,0.0
1059.9384,0.0,0.0,0.0,0.0
1063.5808,0.0,0.0,0.0,0.0
1067.2232,0.0,0.0,0.0,0.0
1070.8656,0.0,0.0,0.0,0.0
1074.508,0.0,0.0,0.0,0.0
1078.1504,0.0,0.0,0.0,0.0
1081.7928,0.0,0.0,0.0,0.0
1085.4352,0.0,0.0,0.0,0.0
1089.0776,0.0,0.0,0.0,0.0
1092.72,0.0,0.0,0.0,0.0
1096.3624,0.0,0.0,0.0,0.0
1100.0048,0.0,0.0,0.0,0.0
1103.6472,0.0,0.0,0.0,0.0
1107.2896,0.0,0.0,0.0,0.0
1110.932,0.0,0.0,0.0,0.0
1114.5744,0.0,0.0,0.0,0.0
1118.2168,0.0,0.0,0.0,0.0
1121.8592,0.0,0.0,0.0,0.0
1125.5016,0.0,0.0,0.0,0.0
1129.144,0.0,0.0,0.0,0.0
1132.7864,0.0,0.0,0.0,0.0
1136.4288,0.0,0.0,0.0,0.0
1140.0712,0.0,0.0,0.0,0.0
1143.7136,0.0,0.0,0.0,0.0
1147.356,0.0,0.0,0.0,0.0
1150.9984,0.0,0.0,0.0,0.0
1154.6408,0.0,0.0,0.0,0.0
1158.2832,0.0,0.0,0.0,0.0
1161.9256,0.0,0.0,0.0,0.0
1165.568,0.0,0.0,0.0,0.0
1169.2104,0.0,0.0,0.0,0.0
1172.8528,0.0,0.0,0.0,0.0
1176.4952,0.0,0.0,0.0,0.0
1180.1376,0.0,0.0,0.0,0.0
1183.78,0.0,0.0,0.0,0.0
1187.4224,0.0,0.0,0.0,0.0
1191.0648,0.0,0.0,0.0,0.0
1194.7072,0.0,0.0,0.0,0.0
1198.3496,0.0,0.0,0.0,0.0
1201.992,0.0,0.0,0.0,0.0
1205.6344,0.0,0.0,0.0,0.0
1209.2768,0.0,0.0,0.0,0.0
1212.9192,0.0,0.0,0.0,0.0
1216.5616,0.0,0.0,0.0,0.0
1220.204,0.0,0.0,0.0,0.0
1223.8464,0.0,0.0,0.0,0.0
1227.4888,0.0,0.0,0.0,0.0
1231.1312,0.0,0.0,0.0,0.0
1234.7736,0.0,0.0,0.0,0.0
1238.416,0.0,0.0,0.0,0.0
1242.0584,0.0,0.0,0.0,0.0
1245.7008,0.0,0.0,0.0,0.0
1249.3432,0.0,0.0,0.0,0.0
1252.9856,0.0,0.0,0.0,0.0
1256.628,0.0,0.0,0.0,0.0
1260.2704,0.0,0.0,0.0,0.0
1263.9128,0.0,0.0,0.0,0.0
1267.5552,0.0,0.0,0.0,0.0
1271.1976,0.0,0.0,0.0,0.0
1274.84,0.0,0.0,0.0,0.0
1278.4824,0.0,0.0,0.0,0.0
1282.1248,0.0,0.0,0.0,0.0
1285.7672,0.0,0.0,0.0,0.0
1289.4096,0.0,0.0,0.0,0.0
1293.052,0.0,0.0,0.0,0.0
1296.6944,0.0,0.0,0.0,0.0
1300.3368,0.0,0.0,0.0,0.0
1303.9792,0.0,0.0,0.0,0.0
1307.6216,0.0,0.0,0.0,0.0
1311.264,0.0,0.0,0.0,0.0
1314.9064,0.0,0.0,0.0,0.0
1318.5488,0.0,0.0,0.0,0.0
1322.1912,0.0,0.0,0.0,0.0
1325.8336,0.0,0.0,0.0,0.0
1329.476,0.0,0.0,0.0,0.0
1333.1184,0.0,0.0,0.0,0.0
1336.7608,0.0,0.0,0.0,0.0
1340.4032,0.0,0.0,0.0,0.0
1344.0456,0.0,0.0,0.0,0.0
1347.688,0.0,0.0,0.0,0.0
1351.3304,0.0,0.0,0.0,0.0
1354.9728,0.0,0.0,0.0,0.0
1358.6152,0.0,0.0,0.0,0.0
1362.2576,0.0,0.0,0.0,0.0
1365.9,0.0,0.0,0.0,0.0
1369.5424,0.0,0.0,0.0,0.0
1373.1848,0.0,0.0,0.0,0.0
1376.8272,0.0,0.0,0.0,0.0
1380.4696,0.0,0.0,0.0,0.0
1384.112,0.0,0.0,0.0,0.0
1387.7544,0.0,0.0,0.0,0.0
1391.3968,0.0,0.0,0.0,0.0
1395.0392,0.0,0.0,0.0,0.0
1398.6816,0.0,0.0,0.0,0.0
1402.324,0.0,0.0,0.0,0.0
1405.9664,0.0,0.0,0.0,0.0
1409.6088,0.0,0.0,0.0,0.0
1413.2512,0.0,0.0,0.0,0.0
1416.8936,0.0,0.0,0.0,0.0
1420.536,0.0,0.0,0.0,0.0
1424.1784,0.0,0.0,0.0,0.0
1427.8208,0.0,0.0,0.0,0.0
1431.4632,0.0,0.0,0.0,0.0
1435.1056,0.0,0.0,0.0,0.0
1438.748,0.0,0.0,0.0,0.0
1442.3904,0.0,0.0,0.0,0.0
1446.0328,0.0,0.0,0.0,0.0
1449.6752,0.0,0.0,0.0,0.0
1453.3176,0.0,0.0,0.0,0.0
1456.96,0.0,0.0,0.0,0.0
1460.6024,0.0,0.0,0.0,0.0
1464.2448,0.0,0.0,0.0,0.0
1467.8872,0.0,0.0,0.0,0.0
1471.5296,0.0,0.0,0.0,0.0
1475.172,0.0,0.0,0.0,0.0
1478.8144,0.0,0.0,0.0,0.0
1482.4568,0.0,0.0,0.0,0.0
1486.0992,0.0,0.0,0.0,0.0
1489.7416,0.0,0.0,0.0,0.0
1493.384,0.0,0.0,0.0,0.0
1497.0264,0.0,0.0,0.0,0.0
1500.6688,0.0,0.0,0.0,0.0
1504.3112,0.0,0.0,0.0,0.0
1507.9536,0.0,0.0,0.0,0.0
1511.596,0.0,0.0,0.0,0.0
1515.2384,0.0,0.0,0.0,0.0
1518.8808,0.0,0.0,0.0,0.0
1522.5232,0.0,0.0,0.0,0.0
1526.1656,0.0,0.0,0.0,0.0
1529.808,0.0,0.0,0.0,0.0
1533.4504,0.0,0.0,0.0,0.0
1537.0928,0.0,0.0,0.0,0.0
1540.7352,0.0,0.0,0.0,0.0
1544.3776,0.0,0.0,0.0,0.0
1548.02,0.0,0.0,0.0,0.0
1551.6624,0.0,0.0,0.0,0.0
1555.3048,0.0,0.0,0.0,0.0
1558.9472,0.0,0.0,0.0,0.0
1562.5896,0.0,0.0,0.0,0.0
1566.232,0.0,0.0,0.0,0.0
1569.8744,0.0,0.0,0.0,0.0
1573.5168,0.0,0.0,0.0,0.0
1577.1592,0.0,0.0,0.0,0.0
1580.8016,0.0,0.0,0.0,0.0
1584.444,0.0,0.0,0.0,0.0
1588.0864,0.0,0.0,0.0,0.0
1591.7288,0.0,0.0,0.0,0.0
1595.3712,0.0,0.0,0.0,0.0
1599.0136,0.0,0.0,0.0,0.0
1602.656,0.0,0.0,0.0,0.0
1606.2984,0.0,0.0,0.0,0.0
1609.9408,0.0,0.0,0.0,0.0
1613.5832,0.0,0.0,0.0,0.0
1617.2256,0.0,0.0,0.0,0.0
1620.868,0.0,0.0,0.0,0.0
1624.5104,0.0,0.0,0.0,0.0
1628.1528,0.0,0.0,0.0,0.0
1631.7952,0.0,0.0,0.0,0.0
1635.4376,0.0,0.0,0.0,0.0
1639.08,0.0,0.0,0.0,0.0
1642.7224,0.0,0.0,0.0,0.0
1646.3648,0.0,0.0,0.0,0.0
1650.0072,0.0,0.0,0.0,0.0
1653.6496,0.0,0.0,0.0,0.0
1657.292,0.0,0.0,0.0,0.0
1660.9344,0.0,0.0,0.0,0.0
1664.5768,0.0,0.0,0.0,0.0
1668.2192,0.0,0.0,0.0,0.0
1671.8616,0.0,0.0,0.0,0.0
1675.504,0.0,0.0,0.0,0.0
1679.1464,0.0,0.0,0.0,0.0
1682.7888,0.0,0.0,0.0,0.0
1686.4312,0.0,0.0,0.0,0.0
1690.0736,0.0,0.0,0.0,0.0
1693.716,0.0,0.0,0.0,0.0
1697.3584,0.0,0.0,0.0,0.0
1701.0008,0.0,0.0,0.0,0.0
1704.6432,0.0,0.0,0.0,0.0
1708.2856,0.0,0.0,0.0,0.0
1711.928,0.0,0.0,0.0,0.0
1715.5704,0.0,0.0,0.0,0.0
1719.2128,0.0,0.0,0.0,0.0
1722.8552,0.0,0.0,0.0,0.0
1726.4976,0.0,0.0,0.0,0.0
1730.14,0.0,0.0,0.0,0.0
1733.7824,0.0,0.0,0.0,0.0
1737.4248,0.0,0.0,0.0,0.0
1741.0672,0.0,0.0,0.0,0.0
1744.7096,0.0,0.0,0.0,0.0
1748.352,0.0,0.0,0.0,0.0
1751.9944,0.0,0.0,0.0,0.0
1755.6368,0.0,0.0,0.0,0.0
1759.2792,0.0,0.0,0.0,0.0
1762.9216,0.0,0.0,0.0,0.0
1766.564,0.0,0.0,0.0,0.0
1770.2064,0.0,0.0,0.0,0.0
1773.8488,0.0,0.0,0.0,0.0
1777.4912,0.0,0.0,0.0,0.0
1781.1336,0.0,0.0,0.0,0.0
1784.776,0.0,0.0,0.0,0.0
1788.4184,0.0,0.0,0.0,0.0
1792.0608,0.0,0.0,0.0,0.0
1795.7032,0.0,0.0,0.0,0.0
1799.3456,0.0,0.0,0.0,0.0
1802.988,0.0,0.0,0.0,0.0
1806.6304,0.0,0.0,0.0,0.0
1810.2728,0.0,0.0,0.0,0.0
1813.9152,0.0,0.0,0.0,0.0
1817.5576,0.0,0.0,0.0,0.0
1821.2,0.0,0.0,0.0,0.0
1824.8424,0.0,0.0,0.0,0.0
1828.4848,0.0,0.0,0.0,0.0
1832.1272,0.0,0.0,0.0,0.0
1835.7696,0.0,0.0,0.0,0.0
1839.412,0.0,0.0,0.0,0.0
1843.0544,0.0,0.0,0.0,0.0
1846.6968,0.0,0.0,0.0,0.0
1850.3392,0.0,0.0,0.0,0.0
1853.9816,0.0,0.0,0.0,0.0
1857.624,0.0,0.0,0.0,0.0
1861.2664,0.0,0.0,0.0,0.0
1864.9088,0.0,0.0,0.0,0.0


==> BIB_6KV_6h_016_pores_cld_sum_hist.csv <==
bins,surface,volume,area,diameter
0.0,0.0,0.0,0.0,0.0
3.6424,0.05125191051072649,0.007451762421350587,0.05125191051072649,0.2978612907794588
7.2848,0.21407493274187428,0.05988401340555649,0.21407493274187428,0.6720173740616543
10.9272,0.3651892050375029,0.17162684226542516,0.3651892050375029,0.6655021009395191
14.5696,0.7544881731580988,0.5021612232904811,0.7544881731580988,0.9637410887115746
18.212,1.0,0.8478048595333344,1.0,1.0
21.8544,0.8563730294252648,0.8912146276537204,0.8563730294252648,0.6966148907039265
25.4968,0.8029248799398486,1.0,0.8029248799398486,0.5453472451725568
29.1392,0.6551361858197403,0.9372619883412427,0.6551361858197403,0.3871394174023876
32.7816,0.36307169403595146,0.5893596671727979,0.36307169403595146,0.18903734479014106
36.424,0.26235146881965254,0.4773510098910049,0.26235146881965254,0.12185449223360495
40.0664,0.3590049870098871,0.7229744948370362,0.3590049870098871,0.1506066757943432
43.7088,0.317214007063802,0.6978743347205524,0.317214007063802,0.12180728010953147
47.3512,0.17063880963304748,0.40767984505247384,0.17063880963304748,0.060337094565884195
50.9936,0.0757091625786946,0.19419972136120475,0.0757091625786946,0.024928001510787834
54.636,0.03783286322779288,0.10854761603832344,0.03783286322779288,0.011142061281336988
58.2784,0.0309781000496803,0.092784135591737,0.0309781000496803,0.008734242953590435
61.9208,0.011119647515861057,0.03454899644828448,0.011119647515861057,0.003021575940701556
65.5632,0.0,0.0,0.0,0.0
69.2056,0.0,0.0,0.0,0.0
72.848,0.0,0.0,0.0,0.0
76.4904,0.0,0.0,0.0,0.0
80.1328,0.0,0.0,0.0,0.0
83.7752,0.0,0.0,0.0,0.0
87.4176,0.0,0.0,0.0,0.0
91.06,0.0,0.0,0.0,0.0
94.7024,0.0,0.0,0.0,0.0
98.3448,0.0,0.0,0.0,0.0
101.9872,0.0,0.0,0.0,0.0
105.6296,0.0,0.0,0.0,0.0
109.272,0.0,0.0,0.0,0.0
112.9144,0.0,0.0,0.0,0.0
116.5568,0.0,0.0,0.0,0.0
120.1992,0.0,0.0,0.0,0.0
123.8416,0.0,0.0,0.0,0.0
127.484,0.0,0.0,0.0,0.0
131.1264,0.0,0.0,0.0,0.0
134.7688,0.0,0.0,0.0,0.0
138.4112,0.0,0.0,0.0,0.0
142.0536,0.0,0.0,0.0,0.0
145.696,0.0,0.0,0.0,0.0
149.3384,0.0,0.0,0.0,0.0
152.9808,0.0,0.0,0.0,0.0
156.6232,0.0,0.0,0.0,0.0
160.2656,0.0,0.0,0.0,0.0
163.908,0.0,0.0,0.0,0.0
167.5504,0.0,0.0,0.0,0.0
171.1928,0.0,0.0,0.0,0.0
174.8352,0.0,0.0,0.0,0.0
178.4776,0.0,0.0,0.0,0.0
182.12,0.0,0.0,0.0,0.0
185.7624,0.0,0.0,0.0,0.0
189.4048,0.0,0.0,0.0,0.0
193.0472,0.0,0.0,0.0,0.0
196.6896,0.0,0.0,0.0,0.0
200.332,0.0,0.0,0.0,0.0
203.9744,0.0,0.0,0.0,0.0
207.6168,0.0,0.0,0.0,0.0
211.2592,0.0,0.0,0.0,0.0
214.9016,0.0,0.0,0.0,0.0
218.544,0.0,0.0,0.0,0.0
222.1864,0.0,0.0,0.0,0.0
225.8288,0.0,0.0,0.0,0.0
229.4712,0.0,0.0,0.0,0.0
233.1136,0.0,0.0,0.0,0.0
236.756,0.0,0.0,0.0,0.0
240.3984,0.0,0.0,0.0,0.0
244.0408,0.0,0.0,0.0,0.0
247.6832,0.0,0.0,0.0,0.0
251.3256,0.0,0.0,0.0,0.0
254.968,0.0,0.0,0.0,0.0
258.6104,0.0,0.0,0.0,0.0
262.2528,0.0,0.0,0.0,0.0
265.8952,0.0,0.0,0.0,0.0
269.5376,0.0,0.0,0.0,0.0
273.18,0.0,0.0,0.0,0.0
276.8224,0.0,0.0,0.0,0.0
280.4648,0.0,0.0,0.0,0.0
284.1072,0.0,0.0,0.0,0.0
287.7496,0.0,0.0,0.0,0.0
291.392,0.0,0.0,0.0,0.0
295.0344,0.0,0.0,0.0,0.0
298.6768,0.0,0.0,0.0,0.0
302.3192,0.0,0.0,0.0,0.0
305.9616,0.0,0.0,0.0,0.0
309.604,0.0,0.0,0.0,0.0
313.2464,0.0,0.0,0.0,0.0
316.8888,0.0,0.0,0.0,0.0
320.5312,0.0,0.0,0.0,0.0
324.1736,0.0,0.0,0.0,0.0
327.816,0.0,0.0,0.0,0.0
331.4584,0.0,0.0,0.0,0.0
335.1008,0.0,0.0,0.0,0.0
338.7432,0.0,0.0,0.0,0.0
342.3856,0.0,0.0,0.0,0.0
346.028,0.0,0.0,0.0,0.0
349.6704,0.0,0.0,0.0,0.0
353.3128,0.0,0.0,0.0,0.0
356.9552,0.0,0.0,0.0,0.0
360.5976,0.0,0.0,0.0,0.0
364.24,0.0,0.0,0.0,0.0
367.8824,0.0,0.0,0.0,0.0
371.5248,0.0,0.0,0.0,0.0
375.1672,0.0,0.0,0.0,0.0
378.8096,0.0,0.0,0.0,0.0
382.452,0.0,0.0,0.0,0.0
386.0944,0.0,0.0,0.0,0.0
389.7368,0.0,0.0,0.0,0.0
393.3792,0.0,0.0,0.0,0.0
397.0216,0.0,0.0,0.0,0.0
400.664,0.0,0.0,0.0,0.0
404.3064,0.0,0.0,0.0,0.0
407.9488,0.0,0.0,0.0,0.0
411.5912,0.0,0.0,0.0,0.0
415.2336,0.0,0.0,0.0,0.0
418.876,0.0,0.0,0.0,0.0
422.5184,0.0,0.0,0.0,0.0
426.1608,0.0,0.0,0.0,0.0
429.8032,0.0,0.0,0.0,0.0
433.4456,0.0,0.0,0.0,0.0
437.088,0.0,0.0,0.0,0.0
440.7304,0.0,0.0,0.0,0.0
444.3728,0.0,0.0,0.0,0.0
448.0152,0.0,0.0,0.0,0.0
451.6576,0.0,0.0,0.0,0.0
455.3,0.0,0.0,0.0,0.0
458.9424,0.0,0.0,0.0,0.0
462.5848,0.0,0.0,0.0,0.0
466.2272,0.0,0.0,0.0,0.0
469.8696,0.0,0.0,0.0,0.0
473.512,0.0,0.0,0.0,0.0
477.1544,0.0,0.0,0.0,0.0
480.7968,0.0,0.0,0.0,0.0
484.4392,0.0,0.0,0.0,0.0
488.0816,0.0,0.0,0.0,0.0
491.724,0.0,0.0,0.0,0.0
495.3664,0.0,0.0,0.0,0.0
499.0088,0.0,0.0,0.0,0.0
502.6512,0.0,0.0,0.0,0.0
506.2936,0.0,0.0,0.0,0.0
509.936,0.0,0.0,0.0,0.0
513.5784,0.0,0.0,0.0,0.0
517.2208,0.0,0.0,0.0,0.0
520.8632,0.0,0.0,0.0,0.0
524.5056,0.0,0.0,0.0,0.0
528.148,0.0,0.0,0.0,0.0
531.7904,0.0,0.0,0.0,0.0
535.4328,0.0,0.0,0.0,0.0
539.0752,0.0,0.0,0.0,0.0
542.7176,0.0,0.0,0.0,0.0
546.36,0.0,0.0,0.0,0.0
550.0024,0.0,0.0,0.0,0.0
553.6448,0.0,0.0,0.0,0.0
557.2872,0.0,0.0,0.0,0.0
560.9296,0.0,0.0,0.0,0.0
564.572,0.0,0.0,0.0,0.0
568.2144,0.0,0.0,0.0,0.0
571.8568,0.0,0.0,0.0,0.0
575.4992,0.0,0.0,0.0,0.0
579.1416,0.0,0.0,0.0,0.0
582.784,0.0,0.0,0.0,0.0
586.4264,0.0,0.0,0.0,0.0
590.0688,0.0,0.0,0.0,0.0
593.7112,0.0,0.0,0.0,0.0
597.3536,0.0,0.0,0.0,0.0
600.996,0.0,0.0,0.0,0.0
604.6384,0.0,0.0,0.0,0.0
608.2808,0.0,0.0,0.0,0.0
611.9232,0.0,0.0,0.0,0.0
615.5656,0.0,0.0,0.0,0.0
619.208,0.0,0.0,0.0,0.0
622.8504,0.0,0.0,0.0,0.0
626.4928,0.0,0.0,0.0,0.0
630.1352,0.0,0.0,0.0,0.0
633.7776,0.0,0.0,0.0,0.0
637.42,0.0,0.0,0.0,0.0
641.0624,0.0,0.0,0.0,0.0
644.7048,0.0,0.0,0.0,0.0
648.3472,0.0,0.0,0.0,0.0
651.9896,0.0,0.0,0.0,0.0
655.632,0.0,0.0,0.0,0.0
659.2744,0.0,0.0,0.0,0.0
662.9168,0.0,0.0,0.0,0.0
666.5592,0.0,0.0,0.0,0.0
670.2016,0.0,0.0,0.0,0.0
673.844,0.0,0.0,0.0,0.0
677.4864,0.0,0.0,0.0,0.0
681.1288,0.0,0.0,0.0,0.0
684.7712,0.0,0.0,0.0,0.0
688.4136,0.0,0.0,0.0,0.0
692.056,0.0,0.0,0.0,0.0
695.6984,0.0,0.0,0.0,0.0
699.3408,0.0,0.0,0.0,0.0
702.9832,0.0,0.0,0.0,0.0
706.6256,0.0,0.0,0.0,0.0
710.268,0.0,0.0,0.0,0.0
713.9104,0.0,0.0,0.0,0.0
717.5528,0.0,0.0,0.0,0.0
721.1952,0.0,0.0,0.0,0.0
724.8376,0.0,0.0,0.0,0.0
728.48,0.0,0.0,0.0,0.0
732.1224,0.0,0.0,0.0,0.0
735.7648,0.0,0.0,0.0,0.0
739.4072,0.0,0.0,0.0,0.0
743.0496,0.0,0.0,0.0,0.0
746.692,0.0,0.0,0.0,0.0
750.3344,0.0,0.0,0.0,0.0
753.9768,0.0,0.0,0.0,0.0
757.6192,0.0,0.0,0.0,0.0
761.2616,0.0,0.0,0.0,0.0
764.904,0.0,0.0,0.0,0.0
768.5464,0.0,0.0,0.0,0.0
772.1888,0.0,0.0,0.0,0.0
775.8312,0.0,0.0,0.0,0.0
779.4736,0.0,0.0,0.0,0.0
783.116,0.0,0.0,0.0,0.0
786.7584,0.0,0.0,0.0,0.0
790.4008,0.0,0.0,0.0,0.0
794.0432,0.0,0.0,0.0,0.0
797.6856,0.0,0.0,0.0,0.0
801.328,0.0,0.0,0.0,0.0
804.9704,0.0,0.0,0.0,0.0
808.6128,0.0,0.0,0.0,0.0
812.2552,0.0,0.0,0.0,0.0
815.8976,0.0,0.0,0.0,0.0
819.54,0.0,0.0,0.0,0.0
823.1824,0.0,0.0,0.0,0.0
826.8248,0.0,0.0,0.0,0.0
830.4672,0.0,0.0,0.0,0.0
834.1096,0.0,0.0,0.0,0.0
837.752,0.0,0.0,0.0,0.0
841.3944,0.0,0.0,0.0,0.0
845.0368,0.0,0.0,0.0,0.0
848.6792,0.0,0.0,0.0,0.0
852.3216,0.0,0.0,0.0,0.0
855.964,0.0,0.0,0.0,0.0
859.6064,0.0,0.0,0.0,0.0
863.2488,0.0,0.0,0.0,0.0
866.8912,0.0,0.0,0.0,0.0
870.5336,0.0,0.0,0.0,0.0
874.176,0.0,0.0,0.0,0.0
877.8184,0.0,0.0,0.0,0.0
881.4608,0.0,0.0,0.0,0.0
885.1032,0.0,0.0,0.0,0.0
888.7456,0.0,0.0,0.0,0.0
892.388,0.0,0.0,0.0,0.0
896.0304,0.0,0.0,0.0,0.0
899.6728,0.0,0.0,0.0,0.0
903.3152,0.0,0.0,0.0,0.0
906.9576,0.0,0.0,0.0,0.0
910.6,0.0,0.0,0.0,0.0
914.2424,0.0,0.0,0.0,0.0
917.8848,0.0,0.0,0.0,0.0
921.5272,0.0,0.0,0.0,0.0
925.1696,0.0,0.0,0.0,0.0
928.812,0.0,0.0,0.0,0.0
932.4544,0.0,0.0,0.0,0.0
936.0968,0.0,0.0,0.0,0.0
939.7392,0.0,0.0,0.0,0.0
943.3816,0.0,0.0,0.0,0.0
947.024,0.0,0.0,0.0,0.0
950.6664,0.0,0.0,0.0,0.0
954.3088,0.0,0.0,0.0,0.0
957.9512,0.0,0.0,0.0,0.0
961.5936,0.0,0.0,0.0,0.0
965.236,0.0,0.0,0.0,0.0
968.8784,0.0,0.0,0.0,0.0
972.5208,0.0,0.0,0.0,0.0
976.1632,0.0,0.0,0.0,0.0
979.8056,0.0,0.0,0.0,0.0
983.448,0.0,0.0,0.0,0.0
987.0904,0.0,0.0,0.0,0.0
990.7328,0.0,0.0,0.0,0.0
994.3752,0.0,0.0,0.0,0.0
998.0176,0.0,0.0,0.0,0.0
1001.66,0.0,0.0,0.0,0.0
1005.3024,0.0,0.0,0.0,0.0
1008.9448,0.0,0.0,0.0,0.0
1012.5872,0.0,0.0,0.0,0.0
1016.2296,0.0,0.0,0.0,0.0
1019.872,0.0,0.0,0.0,0.0
1023.5144,0.0,0.0,0.0,0.0
1027.1568,0.0,0.0,0.0,0.0
1030.7992,0.0,0.0,0.0,0.0
1034.4416,0.0,0.0,0.0,0.0
1038.084,0.0,0.0,0.0,0.0
1041.7264,0.0,0.0,0.0,0.0
1045.3688,0.0,0.0,0.0,0.0
1049.0112,0.0,0.0,0.0,0.0
1052.6536,0.0,0.0,0.0,0.0
1056.296,0.0,0.0,0.0,0.0
1059.9384,0.0,0.0,0.0,0.0
1063.5808,0.0,0.0,0.0,0.0
1067.2232,0.0,0.0,0.0,0.0
1070.8656,0.0,0.0,0.0,0.0
1074.508,0.0,0.0,0.0,0.0
1078.1504,0.0,0.0,0.0,0.0
1081.7928,0.0,0.0,0.0,0.0
1085.4352,0.0,0.0,0.0,0.0
1089.0776,0.0,0.0,0.0,0.0
1092.72,0.0,0.0,0.0,0.0
1096.3624,0.0,0.0,0.0,0.0
1100.0048,0.0,0.0,0.0,0.0
1103.6472,0.0,0.0,0.0,0.0
1107.2896,0.0,0.0,0.0,0.0
1110.932,0.0,0.0,0.0,0.0
1114.5744,0.0,0.0,0.0,0.0
1118.2168,0.0,0.0,0.0,0.0
1121.8592,0.0,0.0,0.0,0.0
1125.5016,0.0,0.0,0.0,0.0
1129.144,0.0,0.0,0.0,0.0
1132.7864,0.0,0.0,0.0,0.0
1136.4288,0.0,0.0,0.0,0.0
1140.0712,0.0,0.0,0.0,0.0
1143.7136,0.0,0.0,0.0,0.0
1147.356,0.0,0.0,0.0,0.0
1150.9984,0.0,0.0,0.0,0.0
1154.6408,0.0,0.0,0.0,0.0
1158.2832,0.0,0.0,0.0,0.0
1161.9256,0.0,0.0,0.0,0.0
1165.568,0.0,0.0,0.0,0.0
1169.2104,0.0,0.0,0.0,0.0
1172.8528,0.0,0.0,0.0,0.0
1176.4952,0.0,0.0,0.0,0.0
1180.1376,0.0,0.0,0.0,0.0
1183.78,0.0,0.0,0.0,0.0
1187.4224,0.0,0.0,0.0,0.0
1191.0648,0.0,0.0,0.0,0.0
1194.7072,0.0,0.0,0.0,0.0
1198.3496,0.0,0.0,0.0,0.0
1201.992,0.0,0.0,0.0,0.0
1205.6344,0.0,0.0,0.0,0.0
1209.2768,0.0,0.0,0.0,0.0
1212.9192,0.0,0.0,0.0,0.0
1216.5616,0.0,0.0,0.0,0.0
1220.204,0.0,0.0,0.0,0.0
1223.8464,0.0,0.0,0.0,0.0
1227.4888,0.0,0.0,0.0,0.0
1231.1312,0.0,0.0,0.0,0.0
1234.7736,0.0,0.0,0.0,0.0
1238.416,0.0,0.0,0.0,0.0
1242.0584,0.0,0.0,0.0,0.0
1245.7008,0.0,0.0,0.0,0.0
1249.3432,0.0,0.0,0.0,0.0
1252.9856,0.0,0.0,0.0,0.0
1256.628,0.0,0.0,0.0,0.0
1260.2704,0.0,0.0,0.0,0.0
1263.9128,0.0,0.0,0.0,0.0
1267.5552,0.0,0.0,0.0,0.0
1271.1976,0.0,0.0,0.0,0.0
1274.84,0.0,0.0,0.0,0.0
1278.4824,0.0,0.0,0.0,0.0
1282.1248,0.0,0.0,0.0,0.0
1285.7672,0.0,0.0,0.0,0.0
1289.4096,0.0,0.0,0.0,0.0
1293.052,0.0,0.0,0.0,0.0
1296.6944,0.0,0.0,0.0,0.0
1300.3368,0.0,0.0,0.0,0.0
1303.9792,0.0,0.0,0.0,0.0
1307.6216,0.0,0.0,0.0,0.0
1311.264,0.0,0.0,0.0,0.0
1314.9064,0.0,0.0,0.0,0.0
1318.5488,0.0,0.0,0.0,0.0
1322.1912,0.0,0.0,0.0,0.0
1325.8336,0.0,0.0,0.0,0.0
1329.476,0.0,0.0,0.0,0.0
1333.1184,0.0,0.0,0.0,0.0
1336.7608,0.0,0.0,0.0,0.0
1340.4032,0.0,0.0,0.0,0.0
1344.0456,0.0,0.0,0.0,0.0
1347.688,0.0,0.0,0.0,0.0
1351.3304,0.0,0.0,0.0,0.0
1354.9728,0.0,0.0,0.0,0.0
1358.6152,0.0,0.0,0.0,0.0
1362.2576,0.0,0.0,0.0,0.0
1365.9,0.0,0.0,0.0,0.0
1369.5424,0.0,0.0,0.0,0.0
1373.1848,0.0,0.0,0.0,0.0
1376.8272,0.0,0.0,0.0,0.0
1380.4696,0.0,0.0,0.0,0.0
1384.112,0.0,0.0,0.0,0.0
1387.7544,0.0,0.0,0.0,0.0
1391.3968,0.0,0.0,0.0,0.0
1395.0392,0.0,0.0,0.0,0.0
1398.6816,0.0,0.0,0.0,0.0
1402.324,0.0,0.0,0.0,0.0
1405.9664,0.0,0.0,0.0,0.0
1409.6088,0.0,0.0,0.0,0.0
1413.2512,0.0,0.0,0.0,0.0
1416.8936,0.0,0.0,0.0,0.0
1420.536,0.0,0.0,0.0,0.0
1424.1784,0.0,0.0,0.0,0.0
1427.8208,0.0,0.0,0.0,0.0
1431.4632,0.0,0.0,0.0,0.0
1435.1056,0.0,0.0,0.0,0.0
1438.748,0.0,0.0,0.0,0.0
1442.3904,0.0,0.0,0.0,0.0
1446.0328,0.0,0.0,0.0,0.0
1449.6752,0.0,0.0,0.0,0.0
1453.3176,0.0,0.0,0.0,0.0
1456.96,0.0,0.0,0.0,0.0
1460.6024,0.0,0.0,0.0,0.0
1464.2448,0.0,0.0,0.0,0.0
1467.8872,0.0,0.0,0.0,0.0
1471.5296,0.0,0.0,0.0,0.0
1475.172,0.0,0.0,0.0,0.0
1478.8144,0.0,0.0,0.0,0.0
1482.4568,0.0,0.0,0.0,0.0
1486.0992,0.0,0.0,0.0,0.0
1489.7416,0.0,0.0,0.0,0.0
1493.384,0.0,0.0,0.0,0.0
1497.0264,0.0,0.0,0.0,0.0
1500.6688,0.0,0.0,0.0,0.0
1504.3112,0.0,0.0,0.0,0.0
1507.9536,0.0,0.0,0.0,0.0
1511.596,0.0,0.0,0.0,0.0
1515.2384,0.0,0.0,0.0,0.0
1518.8808,0.0,0.0,0.0,0.0
1522.5232,0.0,0.0,0.0,0.0
1526.1656,0.0,0.0,0.0,0.0
1529.808,0.0,0.0,0.0,0.0
1533.4504,0.0,0.0,0.0,0.0
1537.0928,0.0,0.0,0.0,0.0
1540.7352,0.0,0.0,0.0,0.0
1544.3776,0.0,0.0,0.0,0.0
1548.02,0.0,0.0,0.0,0.0
1551.6624,0.0,0.0,0.0,0.0
1555.3048,0.0,0.0,0.0,0.0
1558.9472,0.0,0.0,0.0,0.0
1562.5896,0.0,0.0,0.0,0.0
1566.232,0.0,0.0,0.0,0.0
1569.8744,0.0,0.0,0.0,0.0
1573.5168,0.0,0.0,0.0,0.0
1577.1592,0.0,0.0,0.0,0.0
1580.8016,0.0,0.0,0.0,0.0
1584.444,0.0,0.0,0.0,0.0
1588.0864,0.0,0.0,0.0,0.0
1591.7288,0.0,0.0,0.0,0.0
1595.3712,0.0,0.0,0.0,0.0
1599.0136,0.0,0.0,0.0,0.0
1602.656,0.0,0.0,0.0,0.0
1606.2984,0.0,0.0,0.0,0.0
1609.9408,0.0,0.0,0.0,0.0
1613.5832,0.0,0.0,0.0,0.0
1617.2256,0.0,0.0,0.0,0.0
1620.868,0.0,0.0,0.0,0.0
1624.5104,0.0,0.0,0.0,0.0
1628.1528,0.0,0.0,0.0,0.0
1631.7952,0.0,0.0,0.0,0.0
1635.4376,0.0,0.0,0.0,0.0
1639.08,0.0,0.0,0.0,0.0
1642.7224,0.0,0.0,0.0,0.0
1646.3648,0.0,0.0,0.0,0.0
1650.0072,0.0,0.0,0.0,0.0
1653.6496,0.0,0.0,0.0,0.0
1657.292,0.0,0.0,0.0,0.0
1660.9344,0.0,0.0,0.0,0.0
1664.5768,0.0,0.0,0.0,0.0
1668.2192,0.0,0.0,0.0,0.0
1671.8616,0.0,0.0,0.0,0.0
1675.504,0.0,0.0,0.0,0.0
1679.1464,0.0,0.0,0.0,0.0
1682.7888,0.0,0.0,0.0,0.0
1686.4312,0.0,0.0,0.0,0.0
1690.0736,0.0,0.0,0.0,0.0
1693.716,0.0,0.0,0.0,0.0
1697.3584,0.0,0.0,0.0,0.0
1701.0008,0.0,0.0,0.0,0.0
1704.6432,0.0,0.0,0.0,0.0
1708.2856,0.0,0.0,0.0,0.0
1711.928,0.0,0.0,0.0,0.0
1715.5704,0.0,0.0,0.0,0.0
1719.2128,0.0,0.0,0.0,0.0
1722.8552,0.0,0.0,0.0,0.0
1726.4976,0.0,0.0,0.0,0.0
1730.14,0.0,0.0,0.0,0.0
1733.7824,0.0,0.0,0.0,0.0
1737.4248,0.0,0.0,0.0,0.0
1741.0672,0.0,0.0,0.0,0.0
1744.7096,0.0,0.0,0.0,0.0
1748.352,0.0,0.0,0.0,0.0
1751.9944,0.0,0.0,0.0,0.0
1755.6368,0.0,0.0,0.0,0.0
1759.2792,0.0,0.0,0.0,0.0
1762.9216,0.0,0.0,0.0,0.0
1766.564,0.0,0.0,0.0,0.0
1770.2064,0.0,0.0,0.0,0.0
1773.8488,0.0,0.0,0.0,0.0
1777.4912,0.0,0.0,0.0,0.0
1781.1336,0.0,0.0,0.0,0.0
1784.776,0.0,0.0,0.0,0.0
1788.4184,0.0,0.0,0.0,0.0
1792.0608,0.0,0.0,0.0,0.0
1795.7032,0.0,0.0,0.0,0.0
1799.3456,0.0,0.0,0.0,0.0
1802.988,0.0,0.0,0.0,0.0
1806.6304,0.0,0.0,0.0,0.0
1810.2728,0.0,0.0,0.0,0.0
1813.9152,0.0,0.0,0.0,0.0
1817.5576,0.0,0.0,0.0,0.0
1821.2,0.0,0.0,0.0,0.0
1824.8424,0.0,0.0,0.0,0.0
1828.4848,0.0,0.0,0.0,0.0
1832.1272,0.0,0.0,0.0,0.0
1835.7696,0.0,0.0,0.0,0.0
1839.412,0.0,0.0,0.0,0.0
1843.0544,0.0,0.0,0.0,0.0
1846.6968,0.0,0.0,0.0,0.0
1850.3392,0.0,0.0,0.0,0.0
1853.9816,0.0,0.0,0.0,0.0
1857.624,0.0,0.0,0.0,0.0
1861.2664,0.0,0.0,0.0,0.0
1864.9088,0.0,0.0,0.0,0.0


==> BIB_6KV_6h_016_pores_psd_sum_hist.csv <==
bins,surface,volume,area,diameter
0.0,0.0,0.0,0.0,0.0
3.6424,0.07707644981200866,0.012356512834262189,0.07707644981200866,0.42158200707290694
7.2848,0.2518514298735331,0.07494854718610239,0.2518514298735331,0.7702596109834983
10.9272,0.2651247578899396,0.1308008896921049,0.2651247578899396,0.4733467971666399
14.5696,0.5937678022103224,0.3997234811014587,0.5937678022103224,0.7701407237885624
18.212,1.0,0.8722193399016019,1.0,1.0
21.8544,0.9540275720633474,1.0,0.9540275720633474,0.7930829266018469
25.4968,0.6527856898712544,0.8132231014546193,0.6527856898712544,0.455662020644798
29.1392,0.5743989973795146,0.8060922162726494,0.5743989973795146,0.35573663738865025
32.7816,0.33815654551669133,0.546185685128446,0.33815654551669133,0.18196566047016902
36.424,0.5418707986783639,0.9910674859259974,0.5418707986783639,0.25751964626444385
40.0664,0.26398541642930384,0.5321053609950356,0.26398541642930384,0.11373292253636338
43.7088,0.31753446507918426,0.7024530359100534,0.31753446507918426,0.12470689181022553
47.3512,0.3974592685427823,0.9829226089751637,0.3974592685427823,0.13955915521355938
50.9936,0.0,0.0,0.0,0.0
54.636,0.0,0.0,0.0,0.0
58.2784,0.0,0.0,0.0,0.0
61.9208,0.0,0.0,0.0,0.0
65.5632,0.0,0.0,0.0,0.0
69.2056,0.0,0.0,0.0,0.0
72.848,0.0,0.0,0.0,0.0
76.4904,0.0,0.0,0.0,0.0
80.1328,0.0,0.0,0.0,0.0
83.7752,0.0,0.0,0.0,0.0
87.4176,0.0,0.0,0.0,0.0
91.06,0.0,0.0,0.0,0.0
94.7024,0.0,0.0,0.0,0.0
98.3448,0.0,0.0,0.0,0.0
101.9872,0.0,0.0,0.0,0.0
105.6296,0.0,0.0,0.0,0.0
109.272,0.0,0.0,0.0,0.0
112.9144,0.0,0.0,0.0,0.0
116.5568,0.0,0.0,0.0,0.0
120.1992,0.0,0.0,0.0,0.0
123.8416,0.0,0.0,0.0,0.0
127.484,0.0,0.0,0.0,0.0
131.1264,0.0,0.0,0.0,0.0
134.7688,0.0,0.0,0.0,0.0
138.4112,0.0,0.0,0.0,0.0
142.0536,0.0,0.0,0.0,0.0
145.696,0.0,0.0,0.0,0.0
149.3384,0.0,0.0,0.0,0.0
152.9808,0.0,0.0,0.0,0.0
156.6232,0.0,0.0,0.0,0.0
160.2656,0.0,0.0,0.0,0.0
163.908,0.0,0.0,0.0,0.0
167.5504,0.0,0.0,0.0,0.0
171.1928,0.0,0.0,0.0,0.0
174.8352,0.0,0.0,0.0,0.0
178.4776,0.0,0.0,0.0,0.0
182.12,0.0,0.0,0.0,0.0
185.7624,0.0,0.0,0.0,0.0
189.4048,0.0,0.0,0.0,0.0
193.0472,0.0,0.0,0.0,0.0
196.6896,0.0,0.0,0.0,0.0
200.332,0.0,0.0,0.0,0.0
203.9744,0.0,0.0,0.0,0.0
207.6168,0.0,0.0,0.0,0.0
211.2592,0.0,0.0,0.0,0.0
214.9016,0.0,0.0,0.0,0.0
218.544,0.0,0.0,0.0,0.0
222.1864,0.0,0.0,0.0,0.0
225.8288,0.0,0.0,0.0,0.0
229.4712,0.0,0.0,0.0,0.0
233.1136,0.0,0.0,0.0,0.0
236.756,0.0,0.0,0.0,0.0
240.3984,0.0,0.0,0.0,0.0
244.0408,0.0,0.0,0.0,0.0
247.6832,0.0,0.0,0.0,0.0
251.3256,0.0,0.0,0.0,0.0
254.968,0.0,0.0,0.0,0.0
258.6104,0.0,0.0,0.0,0.0
262.2528,0.0,0.0,0.0,0.0
265.8952,0.0,0.0,0.0,0.0
269.5376,0.0,0.0,0.0,0.0
273.18,0.0,0.0,0.0,0.0
276.8224,0.0,0.0,0.0,0.0
280.4648,0.0,0.0,0.0,0.0
284.1072,0.0,0.0,0.0,0.0
287.7496,0.0,0.0,0.0,0.0
291.392,0.0,0.0,0.0,0.0
295.0344,0.0,0.0,0.0,0.0
298.6768,0.0,0.0,0.0,0.0
302.3192,0.0,0.0,0.0,0.0
305.9616,0.0,0.0,0.0,0.0
309.604,0.0,0.0,0.0,0.0
313.2464,0.0,0.0,0.0,0.0
316.8888,0.0,0.0,0.0,0.0
320.5312,0.0,0.0,0.0,0.0
324.1736,0.0,0.0,0.0,0.0
327.816,0.0,0.0,0.0,0.0
331.4584,0.0,0.0,0.0,0.0
335.1008,0.0,0.0,0.0,0.0
338.7432,0.0,0.0,0.0,0.0
342.3856,0.0,0.0,0.0,0.0
346.028,0.0,0.0,0.0,0.0
349.6704,0.0,0.0,0.0,0.0
353.3128,0.0,0.0,0.0,0.0
356.9552,0.0,0.0,0.0,0.0
360.5976,0.0,0.0,0.0,0.0
364.24,0.0,0.0,0.0,0.0
367.8824,0.0,0.0,0.0,0.0
371.5248,0.0,0.0,0.0,0.0
375.1672,0.0,0.0,0.0,0.0
378.8096,0.0,0.0,0.0,0.0
382.452,0.0,0.0,0.0,0.0
386.0944,0.0,0.0,0.0,0.0
389.7368,0.0,0.0,0.0,0.0
393.3792,0.0,0.0,0.0,0.0
397.0216,0.0,0.0,0.0,0.0
400.664,0.0,0.0,0.0,0.0
404.3064,0.0,0.0,0.0,0.0
407.9488,0.0,0.0,0.0,0.0
411.5912,0.0,0.0,0.0,0.0
415.2336,0.0,0.0,0.0,0.0
418.876,0.0,0.0,0.0,0.0
422.5184,0.0,0.0,0.0,0.0
426.1608,0.0,0.0,0.0,0.0
429.8032,0.0,0.0,0.0,0.0
433.4456,0.0,0.0,0.0,0.0
437.088,0.0,0.0,0.0,0.0
440.7304,0.0,0.0,0.0,0.0
444.3728,0.0,0.0,0.0,0.0
448.0152,0.0,0.0,0.0,0.0
451.6576,0.0,0.0,0.0,0.0
455.3,0.0,0.0,0.0,0.0
458.9424,0.0,0.0,0.0,0.0
462.5848,0.0,0.0,0.0,0.0
466.2272,0.0,0.0,0.0,0.0
469.8696,0.0,0.0,0.0,0.0
473.512,0.0,0.0,0.0,0.0
477.1544,0.0,0.0,0.0,0.0
480.7968,0.0,0.0,0.0,0.0
484.4392,0.0,0.0,0.0,0.0
488.0816,0.0,0.0,0.0,0.0
491.724,0.0,0.0,0.0,0.0
495.3664,0.0,0.0,0.0,0.0
499.0088,0.0,0.0,0.0,0.0
502.6512,0.0,0.0,0.0,0.0
506.2936,0.0,0.0,0.0,0.0
509.936,0.0,0.0,0.0,0.0
513.5784,0.0,0.0,0.0,0.0
517.2208,0.0,0.0,0.0,0.0
520.8632,0.0,0.0,0.0,0.0
524.5056,0.0,0.0,0.0,0.0
528.148,0.0,0.0,0.0,0.0
531.7904,0.0,0.0,0.0,0.0
535.4328,0.0,0.0,0.0,0.0
539.0752,0.0,0.0,0.0,0.0
542.7176,0.0,0.0,0.0,0.0
546.36,0.0,0.0,0.0,0.0
550.0024,0.0,0.0,0.0,0.0
553.6448,0.0,0.0,0.0,0.0
557.2872,0.0,0.0,0.0,0.0
560.9296,0.0,0.0,0.0,0.0
564.572,0.0,0.0,0.0,0.0
568.2144,0.0,0.0,0.0,0.0
571.8568,0.0,0.0,0.0,0.0
575.4992,0.0,0.0,0.0,0.0
579.1416,0.0,0.0,0.0,0.0
582.784,0.0,0.0,0.0,0.0
586.4264,0.0,0.0,0.0,0.0
590.0688,0.0,0.0,0.0,0.0
593.7112,0.0,0.0,0.0,0.0
597.3536,0.0,0.0,0.0,0.0
600.996,0.0,0.0,0.0,0.0
604.6384,0.0,0.0,0.0,0.0
608.2808,0.0,0.0,0.0,0.0
611.9232,0.0,0.0,0.0,0.0
615.5656,0.0,0.0,0.0,0.0
619.208,0.0,0.0,0.0,0.0
622.8504,0.0,0.0,0.0,0.0
626.4928,0.0,0.0,0.0,0.0
630.1352,0.0,0.0,0.0,0.0
633.7776,0.0,0.0,0.0,0.0
637.42,0.0,0.0,0.0,0.0
641.0624,0.0,0.0,0.0,0.0
644.7048,0.0,0.0,0.0,0.0
648.3472,0.0,0.0,0.0,0.0
651.9896,0.0,0.0,0.0,0.0
655.632,0.0,0.0,0.0,0.0
659.2744,0.0,0.0,0.0,0.0
662.9168,0.0,0.0,0.0,0.0
666.5592,0.0,0.0,0.0,0.0
670.2016,0.0,0.0,0.0,0.0
673.844,0.0,0.0,0.0,0.0
677.4864,0.0,0.0,0.0,0.0
681.1288,0.0,0.0,0.0,0.0
684.7712,0.0,0.0,0.0,0.0
688.4136,0.0,0.0,0.0,0.0
692.056,0.0,0.0,0.0,0.0
695.6984,0.0,0.0,0.0,0.0
699.3408,0.0,0.0,0.0,0.0
702.9832,0.0,0.0,0.0,0.0
706.6256,0.0,0.0,0.0,0.0
710.268,0.0,0.0,0.0,0.0
713.9104,0.0,0.0,0.0,0.0
717.5528,0.0,0.0,0.0,0.0
721.1952,0.0,0.0,0.0,0.0
724.8376,0.0,0.0,0.0,0.0
728.48,0.0,0.0,0.0,0.0
732.1224,0.0,0.0,0.0,0.0
735.7648,0.0,0.0,0.0,0.0
739.4072,0.0,0.0,0.0,0.0
743.0496,0.0,0.0,0.0,0.0
746.692,0.0,0.0,0.0,0.0
750.3344,0.0,0.0,0.0,0.0
753.9768,0.0,0.0,0.0,0.0
757.6192,0.0,0.0,0.0,0.0
761.2616,0.0,0.0,0.0,0.0
764.904,0.0,0.0,0.0,0.0
768.5464,0.0,0.0,0.0,0.0
772.1888,0.0,0.0,0.0,0.0
775.8312,0.0,0.0,0.0,0.0
779.4736,0.0,0.0,0.0,0.0
783.116,0.0,0.0,0.0,0.0
786.7584,0.0,0.0,0.0,0.0
790.4008,0.0,0.0,0.0,0.0
794.0432,0.0,0.0,0.0,0.0
797.6856,0.0,0.0,0.0,0.0
801.328,0.0,0.0,0.0,0.0
804.9704,0.0,0.0,0.0,0.0
808.6128,0.0,0.0,0.0,0.0
812.2552,0.0,0.0,0.0,0.0
815.8976,0.0,0.0,0.0,0.0
819.54,0.0,0.0,0.0,0.0
823.1824,0.0,0.0,0.0,0.0
826.8248,0.0,0.0,0.0,0.0
830.4672,0.0,0.0,0.0,0.0
834.1096,0.0,0.0,0.0,0.0
837.752,0.0,0.0,0.0,0.0
841.3944,0.0,0.0,0.0,0.0
845.0368,0.0,0.0,0.0,0.0
848.6792,0.0,0.0,0.0,0.0
852.3216,0.0,0.0,0.0,0.0
855.964,0.0,0.0,0.0,0.0
859.6064,0.0,0.0,0.0,0.0
863.2488,0.0,0.0,0.0,0.0
866.8912,0.0,0.0,0.0,0.0
870.5336,0.0,0.0,0.0,0.0
874.176,0.0,0.0,0.0,0.0
877.8184,0.0,0.0,0.0,0.0
881.4608,0.0,0.0,0.0,0.0
885.1032,0.0,0.0,0.0,0.0
888.7456,0.0,0.0,0.0,0.0
892.388,0.0,0.0,0.0,0.0
896.0304,0.0,0.0,0.0,0.0
899.6728,0.0,0.0,0.0,0.0
903.3152,0.0,0.0,0.0,0.0
906.9576,0.0,0.0,0.0,0.0
910.6,0.0,0.0,0.0,0.0
914.2424,0.0,0.0,0.0,0.0
917.8848,0.0,0.0,0.0,0.0
921.5272,0.0,0.0,0.0,0.0
925.1696,0.0,0.0,0.0,0.0
928.812,0.0,0.0,0.0,0.0
932.4544,0.0,0.0,0.0,0.0
936.0968,0.0,0.0,0.0,0.0
939.7392,0.0,0.0,0.0,0.0
943.3816,0.0,0.0,0.0,0.0
947.024,0.0,0.0,0.0,0.0
950.6664,0.0,0.0,0.0,0.0
954.3088,0.0,0.0,0.0,0.0
957.9512,0.0,0.0,0.0,0.0
961.5936,0.0,0.0,0.0,0.0
965.236,0.0,0.0,0.0,0.0
968.8784,0.0,0.0,0.0,0.0
972.5208,0.0,0.0,0.0,0.0
976.1632,0.0,0.0,0.0,0.0
979.8056,0.0,0.0,0.0,0.0
983.448,0.0,0.0,0.0,0.0
987.0904,0.0,0.0,0.0,0.0
990.7328,0.0,0.0,0.0,0.0
994.3752,0.0,0.0,0.0,0.0
998.0176,0.0,0.0,0.0,0.0
1001.66,0.0,0.0,0.0,0.0
1005.3024,0.0,0.0,0.0,0.0
1008.9448,0.0,0.0,0.0,0.0
1012.5872,0.0,0.0,0.0,0.0
1016.2296,0.0,0.0,0.0,0.0
1019.872,0.0,0.0,0.0,0.0
1023.5144,0.0,0.0,0.0,0.0
1027.1568,0.0,0.0,0.0,0.0
1030.7992,0.0,0.0,0.0,0.0
1034.4416,0.0,0.0,0.0,0.0
1038.084,0.0,0.0,0.0,0.0
1041.7264,0.0,0.0,0.0,0.0
1045.3688,0.0,0.0,0.0,0.0
1049.0112,0.0,0.0,0.0,0.0
1052.6536,0.0,0.0,0.0,0.0
1056.296,0.0,0.0,0.0,0.0
1059.9384,0.0,0.0,0.0,0.0
1063.5808,0.0,0.0,0.0,0.0
1067.2232,0.0,0.0,0.0,0.0
1070.8656,0.0,0.0,0.0,0.0
1074.508,0.0,0.0,0.0,0.0
1078.1504,0.0,0.0,0.0,0.0
1081.7928,0.0,0.0,0.0,0.0
1085.4352,0.0,0.0,0.0,0.0
1089.0776,0.0,0.0,0.0,0.0
1092.72,0.0,0.0,0.0,0.0
1096.3624,0.0,0.0,0.0,0.0
1100.0048,0.0,0.0,0.0,0.0
1103.6472,0.0,0.0,0.0,0.0
1107.2896,0.0,0.0,0.0,0.0
1110.932,0.0,0.0,0.0,0.0
1114.5744,0.0,0.0,0.0,0.0
1118.2168,0.0,0.0,0.0,0.0
1121.8592,0.0,0.0,0.0,0.0
1125.5016,0.0,0.0,0.0,0.0
1129.144,0.0,0.0,0.0,0.0
1132.7864,0.0,0.0,0.0,0.0
1136.4288,0.0,0.0,0.0,0.0
1140.0712,0.0,0.0,0.0,0.0
1143.7136,0.0,0.0,0.0,0.0
1147.356,0.0,0.0,0.0,0.0
1150.9984,0.0,0.0,0.0,0.0
1154.6408,0.0,0.0,0.0,0.0
1158.2832,0.0,0.0,0.0,0.0
1161.9256,0.0,0.0,0.0,0.0
1165.568,0.0,0.0,0.0,0.0
1169.2104,0.0,0.0,0.0,0.0
1172.8528,0.0,0.0,0.0,0.0
1176.4952,0.0,0.0,0.0,0.0
1180.1376,0.0,0.0,0.0,0.0
1183.78,0.0,0.0,0.0,0.0
1187.4224,0.0,0.0,0.0,0.0
1191.0648,0.0,0.0,0.0,0.0
1194.7072,0.0,0.0,0.0,0.0
1198.3496,0.0,0.0,0.0,0.0
1201.992,0.0,0.0,0.0,0.0
1205.6344,0.0,0.0,0.0,0.0
1209.2768,0.0,0.0,0.0,0.0
1212.9192,0.0,0.0,0.0,0.0
1216.5616,0.0,0.0,0.0,0.0
1220.204,0.0,0.0,0.0,0.0
1223.8464,0.0,0.0,0.0,0.0
1227.4888,0.0,0.0,0.0,0.0
1231.1312,0.0,0.0,0.0,0.0
1234.7736,0.0,0.0,0.0,0.0
1238.416,0.0,0.0,0.0,0.0
1242.0584,0.0,0.0,0.0,0.0
1245.7008,0.0,0.0,0.0,0.0
1249.3432,0.0,0.0,0.0,0.0
1252.9856,0.0,0.0,0.0,0.0
1256.628,0.0,0.0,0.0,0.0
1260.2704,0.0,0.0,0.0,0.0
1263.9128,0.0,0.0,0.0,0.0
1267.5552,0.0,0.0,0.0,0.0
1271.1976,0.0,0.0,0.0,0.0
1274.84,0.0,0.0,0.0,0.0
1278.4824,0.0,0.0,0.0,0.0
1282.1248,0.0,0.0,0.0,0.0
1285.7672,0.0,0.0,0.0,0.0
1289.4096,0.0,0.0,0.0,0.0
1293.052,0.0,0.0,0.0,0.0
1296.6944,0.0,0.0,0.0,0.0
1300.3368,0.0,0.0,0.0,0.0
1303.9792,0.0,0.0,0.0,0.0
1307.6216,0.0,0.0,0.0,0.0
1311.264,0.0,0.0,0.0,0.0
1314.9064,0.0,0.0,0.0,0.0
1318.5488,0.0,0.0,0.0,0.0
1322.1912,0.0,0.0,0.0,0.0
1325.8336,0.0,0.0,0.0,0.0
1329.476,0.0,0.0,0.0,0.0
1333.1184,0.0,0.0,0.0,0.0
1336.7608,0.0,0.0,0.0,0.0
1340.4032,0.0,0.0,0.0,0.0
1344.0456,0.0,0.0,0.0,0.0
1347.688,0.0,0.0,0.0,0.0
1351.3304,0.0,0.0,0.0,0.0
1354.9728,0.0,0.0,0.0,0.0
1358.6152,0.0,0.0,0.0,0.0
1362.2576,0.0,0.0,0.0,0.0
1365.9,0.0,0.0,0.0,0.0
1369.5424,0.0,0.0,0.0,0.0
1373.1848,0.0,0.0,0.0,0.0
1376.8272,0.0,0.0,0.0,0.0
1380.4696,0.0,0.0,0.0,0.0
1384.112,0.0,0.0,0.0,0.0
1387.7544,0.0,0.0,0.0,0.0
1391.3968,0.0,0.0,0.0,0.0
1395.0392,0.0,0.0,0.0,0.0
1398.6816,0.0,0.0,0.0,0.0
1402.324,0.0,0.0,0.0,0.0
1405.9664,0.0,0.0,0.0,0.0
1409.6088,0.0,0.0,0.0,0.0
1413.2512,0.0,0.0,0.0,0.0
1416.8936,0.0,0.0,0.0,0.0
1420.536,0.0,0.0,0.0,0.0
1424.1784,0.0,0.0,0.0,0.0
1427.8208,0.0,0.0,0.0,0.0
1431.4632,0.0,0.0,0.0,0.0
1435.1056,0.0,0.0,0.0,0.0
1438.748,0.0,0.0,0.0,0.0
1442.3904,0.0,0.0,0.0,0.0
1446.0328,0.0,0.0,0.0,0.0
1449.6752,0.0,0.0,0.0,0.0
1453.3176,0.0,0.0,0.0,0.0
1456.96,0.0,0.0,0.0,0.0
1460.6024,0.0,0.0,0.0,0.0
1464.2448,0.0,0.0,0.0,0.0
1467.8872,0.0,0.0,0.0,0.0
1471.5296,0.0,0.0,0.0,0.0
1475.172,0.0,0.0,0.0,0.0
1478.8144,0.0,0.0,0.0,0.0
1482.4568,0.0,0.0,0.0,0.0
1486.0992,0.0,0.0,0.0,0.0
1489.7416,0.0,0.0,0.0,0.0
1493.384,0.0,0.0,0.0,0.0
1497.0264,0.0,0.0,0.0,0.0
1500.6688,0.0,0.0,0.0,0.0
1504.3112,0.0,0.0,0.0,0.0
1507.9536,0.0,0.0,0.0,0.0
1511.596,0.0,0.0,0.0,0.0
1515.2384,0.0,0.0,0.0,0.0
1518.8808,0.0,0.0,0.0,0.0
1522.5232,0.0,0.0,0.0,0.0
1526.1656,0.0,0.0,0.0,0.0
1529.808,0.0,0.0,0.0,0.0
1533.4504,0.0,0.0,0.0,0.0
1537.0928,0.0,0.0,0.0,0.0
1540.7352,0.0,0.0,0.0,0.0
1544.3776,0.0,0.0,0.0,0.0
1548.02,0.0,0.0,0.0,0.0
1551.6624,0.0,0.0,0.0,0.0
1555.3048,0.0,0.0,0.0,0.0
1558.9472,0.0,0.0,0.0,0.0
1562.5896,0.0,0.0,0.0,0.0
1566.232,0.0,0.0,0.0,0.0
1569.8744,0.0,0.0,0.0,0.0
1573.5168,0.0,0.0,0.0,0.0
1577.1592,0.0,0.0,0.0,0.0
1580.8016,0.0,0.0,0.0,0.0
1584.444,0.0,0.0,0.0,0.0
1588.0864,0.0,0.0,0.0,0.0
1591.7288,0.0,0.0,0.0,0.0
1595.3712,0.0,0.0,0.0,0.0
1599.0136,0.0,0.0,0.0,0.0
1602.656,0.0,0.0,0.0,0.0
1606.2984,0.0,0.0,0.0,0.0
1609.9408,0.0,0.0,0.0,0.0
1613.5832,0.0,0.0,0.0,0.0
1617.2256,0.0,0.0,0.0,0.0
1620.868,0.0,0.0,0.0,0.0
1624.5104,0.0,0.0,0.0,0.0
1628.1528,0.0,0.0,0.0,0.0
1631.7952,0.0,0.0,0.0,0.0
1635.4376,0.0,0.0,0.0,0.0
1639.08,0.0,0.0,0.0,0.0
1642.7224,0.0,0.0,0.0,0.0
1646.3648,0.0,0.0,0.0,0.0
1650.0072,0.0,0.0,0.0,0.0
1653.6496,0.0,0.0,0.0,0.0
1657.292,0.0,0.0,0.0,0.0
1660.9344,0.0,0.0,0.0,0.0
1664.5768,0.0,0.0,0.0,0.0
1668.2192,0.0,0.0,0.0,0.0
1671.8616,0.0,0.0,0.0,0.0
1675.504,0.0,0.0,0.0,0.0
1679.1464,0.0,0.0,0.0,0.0
1682.7888,0.0,0.0,0.0,0.0
1686.4312,0.0,0.0,0.0,0.0
1690.0736,0.0,0.0,0.0,0.0
1693.716,0.0,0.0,0.0,0.0
1697.3584,0.0,0.0,0.0,0.0
1701.0008,0.0,0.0,0.0,0.0
1704.6432,0.0,0.0,0.0,0.0
1708.2856,0.0,0.0,0.0,0.0
1711.928,0.0,0.0,0.0,0.0
1715.5704,0.0,0.0,0.0,0.0
1719.2128,0.0,0.0,0.0,0.0
1722.8552,0.0,0.0,0.0,0.0
1726.4976,0.0,0.0,0.0,0.0
1730.14,0.0,0.0,0.0,0.0
1733.7824,0.0,0.0,0.0,0.0
1737.4248,0.0,0.0,0.0,0.0
1741.0672,0.0,0.0,0.0,0.0
1744.7096,0.0,0.0,0.0,0.0
1748.352,0.0,0.0,0.0,0.0
1751.9944,0.0,0.0,0.0,0.0
1755.6368,0.0,0.0,0.0,0.0
1759.2792,0.0,0.0,0.0,0.0
1762.9216,0.0,0.0,0.0,0.0
1766.564,0.0,0.0,0.0,0.0
1770.2064,0.0,0.0,0.0,0.0
1773.8488,0.0,0.0,0.0,0.0
1777.4912,0.0,0.0,0.0,0.0
1781.1336,0.0,0.0,0.0,0.0
1784.776,0.0,0.0,0.0,0.0
1788.4184,0.0,0.0,0.0,0.0
1792.0608,0.0,0.0,0.0,0.0
1795.7032,0.0,0.0,0.0,0.0
1799.3456,0.0,0.0,0.0,0.0
1802.988,0.0,0.0,0.0,0.0
1806.6304,0.0,0.0,0.0,0.0
1810.2728,0.0,0.0,0.0,0.0
1813.9152,0.0,0.0,0.0,0.0
1817.5576,0.0,0.0,0.0,0.0
1821.2,0.0,0.0,0.0,0.0
1824.8424,0.0,0.0,0.0,0.0
1828.4848,0.0,0.0,0.0,0.0
1832.1272,0.0,0.0,0.0,0.0
1835.7696,0.0,0.0,0.0,0.0
1839.412,0.0,0.0,0.0,0.0
1843.0544,0.0,0.0,0.0,0.0
1846.6968,0.0,0.0,0.0,0.0
1850.3392,0.0,0.0,0.0,0.0
1853.9816,0.0,0.0,0.0,0.0
1857.624,0.0,0.0,0.0,0.0
1861.2664,0.0,0.0,0.0,0.0
1864.9088,0.0,0.0,0.0,0.0


==> BIB_6KV_6h_041_pores_cld_sum_hist.csv <==
bins,surface,volume,area,diameter
0.0,0.0,0.0,0.0,0.0
7.2852,0.09442729068832341,0.020932429216527316,0.09442729068832341,0.3512885742727666
14.5704,0.3542884941870343,0.15592856576245165,0.3542884941870343,0.684990598385148
21.8556,0.8584633102667498,0.6152734238429496,0.8584633102667498,1.0
29.1408,1.0,1.0,1.0,0.8299966817829909
36.426,0.7064275289655663,0.9050923409593722,0.7064275289655663,0.4561995354496194
43.7112,0.39405597529858355,0.6161522494704254,0.39405597529858355,0.20821811746488283
50.9964,0.3719210110898144,0.596740596235259,0.3719210110898144,0.15927441654684263
58.2816,0.13145458336228835,0.4101655115477596,0.13145458336228835,0.049275522619179425
65.5668,0.09433793671753057,0.23383151814648107,0.09433793671753057,0.031412454374516174
72.852,0.12316948462615072,0.33876102112706935,0.12316948462615072,0.036942816060170434
80.1372,0.1310971674791236,0.4077115571629594,0.1310971674791236,0.03478597500276527
87.4224,0.06304419050266462,0.21468171308197767,0.06304419050266462,0.015263798252405748
94.7076,0.15546598095767322,0.5647069797778267,0.15546598095767322,0.03528370755447416
101.9928,0.015567447355618593,0.0,0.015567447355618593,0.0030970025439663834
109.278,0.06738778630501355,0.3550113993930101,0.06738778630501355,0.012885742727574418
116.5632,0.0,0.0,0.0,0.0
123.8484,0.0,0.0,0.0,0.0
131.1336,0.0,0.0,0.0,0.0
138.4188,0.0,0.0,0.0,0.0
145.704,0.0,0.0,0.0,0.0
152.9892,0.0,0.0,0.0,0.0
160.2744,0.0,0.0,0.0,0.0
167.5596,0.0,0.0,0.0,0.0
174.8448,0.0,0.0,0.0,0.0
182.13,0.0,0.0,0.0,0.0
189.4152,0.0,0.0,0.0,0.0
196.7004,0.0,0.0,0.0,0.0
203.9856,0.0,0.0,0.0,0.0
211.2708,0.0,0.0,0.0,0.0
218.556,0.0,0.0,0.0,0.0
225.8412,0.0,0.0,0.0,0.0
233.1264,0.0,0.0,0.0,0.0
240.4116,0.0,0.0,0.0,0.0
247.6968,0.0,0.0,0.0,0.0
254.982,0.0,0.0,0.0,0.0
262.2672,0.0,0.0,0.0,0.0
269.5524,0.0,0.0,0.0,0.0
276.8376,0.0,0.0,0.0,0.0
284.1228,0.0,0.0,0.0,0.0
291.408,0.0,0.0,0.0,0.0
298.6932,0.0,0.0,0.0,0.0
305.9784,0.0,0.0,0.0,0.0
313.2636,0.0,0.0,0.0,0.0
320.5488,0.0,0.0,0.0,0.0
327.834,0.0,0.0,0.0,0.0
335.1192,0.0,0.0,0.0,0.0
342.4044,0.0,0.0,0.0,0.0
349.6896,0.0,0.0,0.0,0.0
356.9748,0.0,0.0,0.0,0.0
364.26,0.0,0.0,0.0,0.0
371.5452,0.0,0.0,0.0,0.0
378.8304,0.0,0.0,0.0,0.0
386.1156,0.0,0.0,0.0,0.0
393.4008,0.0,0.0,0.0,0.0
400.686,0.0,0.0,0.0,0.0
407.9712,0.0,0.0,0.0,0.0
415.2564,0.0,0.0,0.0,0.0
422.5416,0.0,0.0,0.0,0.0
429.8268,0.0,0.0,0.0,0.0
437.112,0.0,0.0,0.0,0.0
444.3972,0.0,0.0,0.0,0.0
451.6824,0.0,0.0,0.0,0.0
458.9676,0.0,0.0,0.0,0.0
466.2528,0.0,0.0,0.0,0.0
473.538,0.0,0.0,0.0,0.0
480.8232,0.0,0.0,0.0,0.0
488.1084,0.0,0.0,0.0,0.0
495.3936,0.0,0.0,0.0,0.0
502.6788,0.0,0.0,0.0,0.0
509.964,0.0,0.0,0.0,0.0
517.2492,0.0,0.0,0.0,0.0
524.5344,0.0,0.0,0.0,0.0
531.8196,0.0,0.0,0.0,0.0
539.1048,0.0,0.0,0.0,0.0
546.39,0.0,0.0,0.0,0.0
553.6752,0.0,0.0,0.0,0.0
560.9604,0.0,0.0,0.0,0.0
568.2456,0.0,0.0,0.0,0.0
575.5308,0.0,0.0,0.0,0.0
582.816,0.0,0.0,0.0,0.0
590.1012,0.0,0.0,0.0,0.0
597.3864,0.0,0.0,0.0,0.0
604.6716,0.0,0.0,0.0,0.0
611.9568,0.0,0.0,0.0,0.0
619.242,0.0,0.0,0.0,0.0
626.5272,0.0,0.0,0.0,0.0
633.8124,0.0,0.0,0.0,0.0
641.0976,0.0,0.0,0.0,0.0
648.3828,0.0,0.0,0.0,0.0
655.668,0.0,0.0,0.0,0.0
662.9532,0.0,0.0,0.0,0.0
670.2384,0.0,0.0,0.0,0.0
677.5236,0.0,0.0,0.0,0.0
684.8088,0.0,0.0,0.0,0.0
692.094,0.0,0.0,0.0,0.0
699.3792,0.0,0.0,0.0,0.0
706.6644,0.0,0.0,0.0,0.0
713.9496,0.0,0.0,0.0,0.0
721.2348,0.0,0.0,0.0,0.0
728.52,0.0,0.0,0.0,0.0
735.8052,0.0,0.0,0.0,0.0
743.0904,0.0,0.0,0.0,0.0
750.3756,0.0,0.0,0.0,0.0
757.6608,0.0,0.0,0.0,0.0
764.946,0.0,0.0,0.0,0.0
772.2312,0.0,0.0,0.0,0.0
779.5164,0.0,0.0,0.0,0.0
786.8016,0.0,0.0,0.0,0.0
794.0868,0.0,0.0,0.0,0.0
801.372,0.0,0.0,0.0,0.0
808.6572,0.0,0.0,0.0,0.0
815.9424,0.0,0.0,0.0,0.0
823.2276,0.0,0.0,0.0,0.0
830.5128,0.0,0.0,0.0,0.0
837.798,0.0,0.0,0.0,0.0
845.0832,0.0,0.0,0.0,0.0
852.3684,0.0,0.0,0.0,0.0
859.6536,0.0,0.0,0.0,0.0
866.9388,0.0,0.0,0.0,0.0
874.224,0.0,0.0,0.0,0.0
881.5092,0.0,0.0,0.0,0.0
888.7944,0.0,0.0,0.0,0.0
896.0796,0.0,0.0,0.0,0.0
903.3648,0.0,0.0,0.0,0.0
910.65,0.0,0.0,0.0,0.0
917.9352,0.0,0.0,0.0,0.0
925.2204,0.0,0.0,0.0,0.0
932.5056,0.0,0.0,0.0,0.0
939.7908,0.0,0.0,0.0,0.0
947.076,0.0,0.0,0.0,0.0
954.3612,0.0,0.0,0.0,0.0
961.6464,0.0,0.0,0.0,0.0
968.9316,0.0,0.0,0.0,0.0
976.2168,0.0,0.0,0.0,0.0
983.502,0.0,0.0,0.0,0.0
990.7872,0.0,0.0,0.0,0.0
998.0724,0.0,0.0,0.0,0.0
1005.3576,0.0,0.0,0.0,0.0
1012.6428,0.0,0.0,0.0,0.0
1019.928,0.0,0.0,0.0,0.0
1027.2132,0.0,0.0,0.0,0.0
1034.4984,0.0,0.0,0.0,0.0
1041.7836,0.0,0.0,0.0,0.0
1049.0688,0.0,0.0,0.0,0.0
1056.354,0.0,0.0,0.0,0.0
1063.6392,0.0,0.0,0.0,0.0
1070.9244,0.0,0.0,0.0,0.0
1078.2096,0.0,0.0,0.0,0.0
1085.4948,0.0,0.0,0.0,0.0
1092.78,0.0,0.0,0.0,0.0
1100.0652,0.0,0.0,0.0,0.0
1107.3504,0.0,0.0,0.0,0.0
1114.6356,0.0,0.0,0.0,0.0
1121.9208,0.0,0.0,0.0,0.0
1129.206,0.0,0.0,0.0,0.0
1136.4912,0.0,0.0,0.0,0.0
1143.7764,0.0,0.0,0.0,0.0
1151.0616,0.0,0.0,0.0,0.0
1158.3468,0.0,0.0,0.0,0.0
1165.632,0.0,0.0,0.0,0.0
1172.9172,0.0,0.0,0.0,0.0
1180.2024,0.0,0.0,0.0,0.0
1187.4876,0.0,0.0,0.0,0.0
1194.7728,0.0,0.0,0.0,0.0
1202.058,0.0,0.0,0.0,0.0
1209.3432,0.0,0.0,0.0,0.0
1216.6284,0.0,0.0,0.0,0.0
1223.9136,0.0,0.0,0.0,0.0
1231.1988,0.0,0.0,0.0,0.0
1238.484,0.0,0.0,0.0,0.0
1245.7692,0.0,0.0,0.0,0.0
1253.0544,0.0,0.0,0.0,0.0
1260.3396,0.0,0.0,0.0,0.0
1267.6248,0.0,0.0,0.0,0.0
1274.91,0.0,0.0,0.0,0.0
1282.1952,0.0,0.0,0.0,0.0
1289.4804,0.0,0.0,0.0,0.0
1296.7656,0.0,0.0,0.0,0.0
1304.0508,0.0,0.0,0.0,0.0
1311.336,0.0,0.0,0.0,0.0
1318.6212,0.0,0.0,0.0,0.0
1325.9064,0.0,0.0,0.0,0.0
1333.1916,0.0,0.0,0.0,0.0
1340.4768,0.0,0.0,0.0,0.0
1347.762,0.0,0.0,0.0,0.0
1355.0472,0.0,0.0,0.0,0.0
1362.3324,0.0,0.0,0.0,0.0
1369.6176,0.0,0.0,0.0,0.0
1376.9028,0.0,0.0,0.0,0.0
1384.188,0.0,0.0,0.0,0.0
1391.4732,0.0,0.0,0.0,0.0
1398.7584,0.0,0.0,0.0,0.0
1406.0436,0.0,0.0,0.0,0.0
1413.3288,0.0,0.0,0.0,0.0
1420.614,0.0,0.0,0.0,0.0
1427.8992,0.0,0.0,0.0,0.0
1435.1844,0.0,0.0,0.0,0.0
1442.4696,0.0,0.0,0.0,0.0
1449.7548,0.0,0.0,0.0,0.0
1457.04,0.0,0.0,0.0,0.0
1464.3252,0.0,0.0,0.0,0.0
1471.6104,0.0,0.0,0.0,0.0
1478.8956,0.0,0.0,0.0,0.0
1486.1808,0.0,0.0,0.0,0.0
1493.466,0.0,0.0,0.0,0.0
1500.7512,0.0,0.0,0.0,0.0
1508.0364,0.0,0.0,0.0,0.0
1515.3216,0.0,0.0,0.0,0.0
1522.6068,0.0,0.0,0.0,0.0
1529.892,0.0,0.0,0.0,0.0
1537.1772,0.0,0.0,0.0,0.0
1544.4624,0.0,0.0,0.0,0.0
1551.7476,0.0,0.0,0.0,0.0
1559.0328,0.0,0.0,0.0,0.0
1566.318,0.0,0.0,0.0,0.0
1573.6032,0.0,0.0,0.0,0.0
1580.8884,0.0,0.0,0.0,0.0
1588.1736,0.0,0.0,0.0,0.0
1595.4588,0.0,0.0,0.0,0.0
1602.744,0.0,0.0,0.0,0.0
1610.0292,0.0,0.0,0.0,0.0
1617.3144,0.0,0.0,0.0,0.0
1624.5996,0.0,0.0,0.0,0.0
1631.8848,0.0,0.0,0.0,0.0
1639.17,0.0,0.0,0.0,0.0
1646.4552,0.0,0.0,0.0,0.0
1653.7404,0.0,0.0,0.0,0.0
1661.0256,0.0,0.0,0.0,0.0
1668.3108,0.0,0.0,0.0,0.0
1675.596,0.0,0.0,0.0,0.0
1682.8812,0.0,0.0,0.0,0.0
1690.1664,0.0,0.0,0.0,0.0
1697.4516,0.0,0.0,0.0,0.0
1704.7368,0.0,0.0,0.0,0.0
1712.022,0.0,0.0,0.0,0.0
1719.3072,0.0,0.0,0.0,0.0
1726.5924,0.0,0.0,0.0,0.0
1733.8776,0.0,0.0,0.0,0.0
1741.1628,0.0,0.0,0.0,0.0
1748.448,0.0,0.0,0.0,0.0
1755.7332,0.0,0.0,0.0,0.0
1763.0184,0.0,0.0,0.0,0.0
1770.3036,0.0,0.0,0.0,0.0
1777.5888,0.0,0.0,0.0,0.0
1784.874,0.0,0.0,0.0,0.0
1792.1592,0.0,0.0,0.0,0.0
1799.4444,0.0,0.0,0.0,0.0
1806.7296,0.0,0.0,0.0,0.0
1814.0148,0.0,0.0,0.0,0.0
1821.3,0.0,0.0,0.0,0.0
1828.5852,0.0,0.0,0.0,0.0
1835.8704,0.0,0.0,0.0,0.0
1843.1556,0.0,0.0,0.0,0.0
1850.4408,0.0,0.0,0.0,0.0
1857.726,0.0,0.0,0.0,0.0
1865.0112,0.0,0.0,0.0,0.0


==> BIB_6KV_6h_041_pores_psd_sum_hist.csv <==
bins,surface,volume,area,diameter
0.0,0.0,0.0,0.0,0.0
7.2852,0.23548531263966196,0.09783014979115524,0.23548531263966196,0.6252165462347575
14.5704,1.0,0.9752029799964185,1.0,1.0
21.8556,0.660545240320156,1.0,0.660545240320156,0.416135869266843
29.1408,0.11782391419168732,0.25944743699511885,0.11782391419168732,0.05131380576141054
36.426,0.25669361719416567,0.7096882395012601,0.25669361719416567,0.08796124664648491
43.7112,0.10579774915694957,0.3726138260509858,0.10579774915694957,0.028310079953021938
50.9964,0.0,0.0,0.0,0.0
58.2816,0.0,0.0,0.0,0.0
65.5668,0.0,0.0,0.0,0.0
72.852,0.0,0.0,0.0,0.0
80.1372,0.0,0.0,0.0,0.0
87.4224,0.0,0.0,0.0,0.0
94.7076,0.0,0.0,0.0,0.0
101.9928,0.0,0.0,0.0,0.0
109.278,0.0,0.0,0.0,0.0
116.5632,0.0,0.0,0.0,0.0
123.8484,0.0,0.0,0.0,0.0
131.1336,0.0,0.0,0.0,0.0
138.4188,0.0,0.0,0.0,0.0
145.704,0.0,0.0,0.0,0.0
152.9892,0.0,0.0,0.0,0.0
160.2744,0.0,0.0,0.0,0.0
167.5596,0.0,0.0,0.0,0.0
174.8448,0.0,0.0,0.0,0.0
182.13,0.0,0.0,0.0,0.0
189.4152,0.0,0.0,0.0,0.0
196.7004,0.0,0.0,0.0,0.0
203.9856,0.0,0.0,0.0,0.0
211.2708,0.0,0.0,0.0,0.0
218.556,0.0,0.0,0.0,0.0
225.8412,0.0,0.0,0.0,0.0
233.1264,0.0,0.0,0.0,0.0
240.4116,0.0,0.0,0.0,0.0
247.6968,0.0,0.0,0.0,0.0
254.982,0.0,0.0,0.0,0.0
262.2672,0.0,0.0,0.0,0.0
269.5524,0.0,0.0,0.0,0.0
276.8376,0.0,0.0,0.0,0.0
284.1228,0.0,0.0,0.0,0.0
291.408,0.0,0.0,0.0,0.0
298.6932,0.0,0.0,0.0,0.0
305.9784,0.0,0.0,0.0,0.0
313.2636,0.0,0.0,0.0,0.0
320.5488,0.0,0.0,0.0,0.0
327.834,0.0,0.0,0.0,0.0
335.1192,0.0,0.0,0.0,0.0
342.4044,0.0,0.0,0.0,0.0
349.6896,0.0,0.0,0.0,0.0
356.9748,0.0,0.0,0.0,0.0
364.26,0.0,0.0,0.0,0.0
371.5452,0.0,0.0,0.0,0.0
378.8304,0.0,0.0,0.0,0.0
386.1156,0.0,0.0,0.0,0.0
393.4008,0.0,0.0,0.0,0.0
400.686,0.0,0.0,0.0,0.0
407.9712,0.0,0.0,0.0,0.0
415.2564,0.0,0.0,0.0,0.0
422.5416,0.0,0.0,0.0,0.0
429.8268,0.0,0.0,0.0,0.0
437.112,0.0,0.0,0.0,0.0
444.3972,0.0,0.0,0.0,0.0
451.6824,0.0,0.0,0.0,0.0
458.9676,0.0,0.0,0.0,0.0
466.2528,0.0,0.0,0.0,0.0
473.538,0.0,0.0,0.0,0.0
480.8232,0.0,0.0,0.0,0.0
488.1084,0.0,0.0,0.0,0.0
495.3936,0.0,0.0,0.0,0.0
502.6788,0.0,0.0,0.0,0.0
509.964,0.0,0.0,0.0,0.0
517.2492,0.0,0.0,0.0,0.0
524.5344,0.0,0.0,0.0,0.0
531.8196,0.0,0.0,0.0,0.0
539.1048,0.0,0.0,0.0,0.0
546.39,0.0,0.0,0.0,0.0
553.6752,0.0,0.0,0.0,0.0
560.9604,0.0,0.0,0.0,0.0
568.2456,0.0,0.0,0.0,0.0
575.5308,0.0,0.0,0.0,0.0
582.816,0.0,0.0,0.0,0.0
590.1012,0.0,0.0,0.0,0.0
597.3864,0.0,0.0,0.0,0.0
604.6716,0.0,0.0,0.0,0.0
611.9568,0.0,0.0,0.0,0.0
619.242,0.0,0.0,0.0,0.0
626.5272,0.0,0.0,0.0,0.0
633.8124,0.0,0.0,0.0,0.0
641.0976,0.0,0.0,0.0,0.0
648.3828,0.0,0.0,0.0,0.0
655.668,0.0,0.0,0.0,0.0
662.9532,0.0,0.0,0.0,0.0
670.2384,0.0,0.0,0.0,0.0
677.5236,0.0,0.0,0.0,0.0
684.8088,0.0,0.0,0.0,0.0
692.094,0.0,0.0,0.0,0.0
699.3792,0.0,0.0,0.0,0.0
706.6644,0.0,0.0,0.0,0.0
713.9496,0.0,0.0,0.0,0.0
721.2348,0.0,0.0,0.0,0.0
728.52,0.0,0.0,0.0,0.0
735.8052,0.0,0.0,0.0,0.0
743.0904,0.0,0.0,0.0,0.0
750.3756,0.0,0.0,0.0,0.0
757.6608,0.0,0.0,0.0,0.0
764.946,0.0,0.0,0.0,0.0
772.2312,0.0,0.0,0.0,0.0
779.5164,0.0,0.0,0.0,0.0
786.8016,0.0,0.0,0.0,0.0
794.0868,0.0,0.0,0.0,0.0
801.372,0.0,0.0,0.0,0.0
808.6572,0.0,0.0,0.0,0.0
815.9424,0.0,0.0,0.0,0.0
823.2276,0.0,0.0,0.0,0.0
830.5128,0.0,0.0,0.0,0.0
837.798,0.0,0.0,0.0,0.0
845.0832,0.0,0.0,0.0,0.0
852.3684,0.0,0.0,0.0,0.0
859.6536,0.0,0.0,0.0,0.0
866.9388,0.0,0.0,0.0,0.0
874.224,0.0,0.0,0.0,0.0
881.5092,0.0,0.0,0.0,0.0
888.7944,0.0,0.0,0.0,0.0
896.0796,0.0,0.0,0.0,0.0
903.3648,0.0,0.0,0.0,0.0
910.65,0.0,0.0,0.0,0.0
917.9352,0.0,0.0,0.0,0.0
925.2204,0.0,0.0,0.0,0.0
932.5056,0.0,0.0,0.0,0.0
939.7908,0.0,0.0,0.0,0.0
947.076,0.0,0.0,0.0,0.0
954.3612,0.0,0.0,0.0,0.0
961.6464,0.0,0.0,0.0,0.0
968.9316,0.0,0.0,0.0,0.0
976.2168,0.0,0.0,0.0,0.0
983.502,0.0,0.0,0.0,0.0
990.7872,0.0,0.0,0.0,0.0
998.0724,0.0,0.0,0.0,0.0
1005.3576,0.0,0.0,0.0,0.0
1012.6428,0.0,0.0,0.0,0.0
1019.928,0.0,0.0,0.0,0.0
1027.2132,0.0,0.0,0.0,0.0
1034.4984,0.0,0.0,0.0,0.0
1041.7836,0.0,0.0,0.0,0.0
1049.0688,0.0,0.0,0.0,0.0
1056.354,0.0,0.0,0.0,0.0
1063.6392,0.0,0.0,0.0,0.0
1070.9244,0.0,0.0,0.0,0.0
1078.2096,0.0,0.0,0.0,0.0
1085.4948,0.0,0.0,0.0,0.0
1092.78,0.0,0.0,0.0,0.0
1100.0652,0.0,0.0,0.0,0.0
1107.3504,0.0,0.0,0.0,0.0
1114.6356,0.0,0.0,0.0,0.0
1121.9208,0.0,0.0,0.0,0.0
1129.206,0.0,0.0,0.0,0.0
1136.4912,0.0,0.0,0.0,0.0
1143.7764,0.0,0.0,0.0,0.0
1151.0616,0.0,0.0,0.0,0.0
1158.3468,0.0,0.0,0.0,0.0
1165.632,0.0,0.0,0.0,0.0
1172.9172,0.0,0.0,0.0,0.0
1180.2024,0.0,0.0,0.0,0.0
1187.4876,0.0,0.0,0.0,0.0
1194.7728,0.0,0.0,0.0,0.0
1202.058,0.0,0.0,0.0,0.0
1209.3432,0.0,0.0,0.0,0.0
1216.6284,0.0,0.0,0.0,0.0
1223.9136,0.0,0.0,0.0,0.0
1231.1988,0.0,0.0,0.0,0.0
1238.484,0.0,0.0,0.0,0.0
1245.7692,0.0,0.0,0.0,0.0
1253.0544,0.0,0.0,0.0,0.0
1260.3396,0.0,0.0,0.0,0.0
1267.6248,0.0,0.0,0.0,0.0
1274.91,0.0,0.0,0.0,0.0
1282.1952,0.0,0.0,0.0,0.0
1289.4804,0.0,0.0,0.0,0.0
1296.7656,0.0,0.0,0.0,0.0
1304.0508,0.0,0.0,0.0,0.0
1311.336,0.0,0.0,0.0,0.0
1318.6212,0.0,0.0,0.0,0.0
1325.9064,0.0,0.0,0.0,0.0
1333.1916,0.0,0.0,0.0,0.0
1340.4768,0.0,0.0,0.0,0.0
1347.762,0.0,0.0,0.0,0.0
1355.0472,0.0,0.0,0.0,0.0
1362.3324,0.0,0.0,0.0,0.0
1369.6176,0.0,0.0,0.0,0.0
1376.9028,0.0,0.0,0.0,0.0
1384.188,0.0,0.0,0.0,0.0
1391.4732,0.0,0.0,0.0,0.0
1398.7584,0.0,0.0,0.0,0.0
1406.0436,0.0,0.0,0.0,0.0
1413.3288,0.0,0.0,0.0,0.0
1420.614,0.0,0.0,0.0,0.0
1427.8992,0.0,0.0,0.0,0.0
1435.1844,0.0,0.0,0.0,0.0
1442.4696,0.0,0.0,0.0,0.0
1449.7548,0.0,0.0,0.0,0.0
1457.04,0.0,0.0,0.0,0.0
1464.3252,0.0,0.0,0.0,0.0
1471.6104,0.0,0.0,0.0,0.0
1478.8956,0.0,0.0,0.0,0.0
1486.1808,0.0,0.0,0.0,0.0
1493.466,0.0,0.0,0.0,0.0
1500.7512,0.0,0.0,0.0,0.0
1508.0364,0.0,0.0,0.0,0.0
1515.3216,0.0,0.0,0.0,0.0
1522.6068,0.0,0.0,0.0,0.0
1529.892,0.0,0.0,0.0,0.0
1537.1772,0.0,0.0,0.0,0.0
1544.4624,0.0,0.0,0.0,0.0
1551.7476,0.0,0.0,0.0,0.0
1559.0328,0.0,0.0,0.0,0.0
1566.318,0.0,0.0,0.0,0.0
1573.6032,0.0,0.0,0.0,0.0
1580.8884,0.0,0.0,0.0,0.0
1588.1736,0.0,0.0,0.0,0.0
1595.4588,0.0,0.0,0.0,0.0
1602.744,0.0,0.0,0.0,0.0
1610.0292,0.0,0.0,0.0,0.0
1617.3144,0.0,0.0,0.0,0.0
1624.5996,0.0,0.0,0.0,0.0
1631.8848,0.0,0.0,0.0,0.0
1639.17,0.0,0.0,0.0,0.0
1646.4552,0.0,0.0,0.0,0.0
1653.7404,0.0,0.0,0.0,0.0
1661.0256,0.0,0.0,0.0,0.0
1668.3108,0.0,0.0,0.0,0.0
1675.596,0.0,0.0,0.0,0.0
1682.8812,0.0,0.0,0.0,0.0
1690.1664,0.0,0.0,0.0,0.0
1697.4516,0.0,0.0,0.0,0.0
1704.7368,0.0,0.0,0.0,0.0
1712.022,0.0,0.0,0.0,0.0
1719.3072,0.0,0.0,0.0,0.0
1726.5924,0.0,0.0,0.0,0.0
1733.8776,0.0,0.0,0.0,0.0
1741.1628,0.0,0.0,0.0,0.0
1748.448,0.0,0.0,0.0,0.0
1755.7332,0.0,0.0,0.0,0.0
1763.0184,0.0,0.0,0.0,0.0
1770.3036,0.0,0.0,0.0,0.0
1777.5888,0.0,0.0,0.0,0.0
1784.874,0.0,0.0,0.0,0.0
1792.1592,0.0,0.0,0.0,0.0
1799.4444,0.0,0.0,0.0,0.0
1806.7296,0.0,0.0,0.0,0.0
1814.0148,0.0,0.0,0.0,0.0
1821.3,0.0,0.0,0.0,0.0
1828.5852,0.0,0.0,0.0,0.0
1835.8704,0.0,0.0,0.0,0.0
1843.1556,0.0,0.0,0.0,0.0
1850.4408,0.0,0.0,0.0,0.0
1857.726,0.0,0.0,0.0,0.0
1865.0112,0.0,0.0,0.0,0.0


==> BIB_6KV_6h_pores_cld_sum_hist.csv <==
bins,surface,volume,area,diameter
0.0,0.0,0.0,0.0,0.0
2.914,0.027803255776226124,0.0027305266091494154,0.027803255776226124,0.18535611824872306
5.828,0.13534120759472912,0.025711369198499645,0.13534120759472912,0.4830984158662804
8.742,0.22025053711780213,0.07029015148388486,0.22025053711780213,0.4581098499022867
11.656,0.5625230081924727,0.25388292298473997,0.5625230081924727,0.8212132551660966
14.57,0.8758171158073714,0.5040712715664389,0.8758171158073714,1.0
17.484,1.0,0.703526937014143,1.0,0.9329757598436557
20.398,0.9956365027963326,0.8309411599167031,0.9956365027963326,0.7823791110556689
23.312,0.8261152603851395,0.7950572646432748,0.8261152603851395,0.5628040414119945
26.226,0.7604818565453451,0.8302246793238556,0.7604818565453451,0.4564882957049566
29.14,0.5701580883805734,0.6972716936634131,0.5701580883805734,0.3054342854766926
32.054,0.3883803688382216,0.526951452718888,0.3883803688382216,0.18751819051182742
34.968,0.6709552897524331,1.0,0.6709552897524331,0.2948733940376675
37.882,0.3712653933906931,0.6016122039256336,0.3712653933906931,0.15005613072221388
40.796,0.46137015476063964,0.8114435571981046,0.46137015476063964,0.1718015882915456
43.71,0.18084179306873535,0.3361912191353175,0.18084179306873535,0.06369797513616841
46.624,0.09493622181041399,0.19181493115588644,0.09493622181041399,0.030767951436530425
49.538,0.2251984684083205,0.4855548794848321,0.2251984684083205,0.06839632447715212
52.452,0.09788543012060914,0.2199293027077385,0.09788543012060914,0.028522722547918745
55.366,0.011699080920202838,0.028732438222959268,0.011699080920202838,0.0031183734564051106
58.28,0.22910648139482023,0.5870520514977927,0.22910648139482023,0.05854226435491196
61.194,0.04195862373051948,0.11268877595011677,0.04195862373051948,0.010228264937008763
64.108,0.08875494741133083,0.2451198613460222,0.08875494741133083,0.02103862625254648
67.022,0.0501677388224378,0.14731229196012083,0.0501677388224378,0.01118456613030633
69.936,0.0,0.0,0.0,0.0
72.85,0.0,0.0,0.0,0.0
75.764,0.0,0.0,0.0,0.0
78.678,0.0,0.0,0.0,0.0
81.592,0.0,0.0,0.0,0.0
84.506,0.0,0.0,0.0,0.0
87.42,0.0,0.0,0.0,0.0
90.334,0.0,0.0,0.0,0.0
93.248,0.0,0.0,0.0,0.0
96.162,0.0,0.0,0.0,0.0
99.076,0.0,0.0,0.0,0.0
101.99,0.0,0.0,0.0,0.0
104.904,0.0,0.0,0.0,0.0
107.818,0.0,0.0,0.0,0.0
110.732,0.0,0.0,0.0,0.0
113.646,0.0,0.0,0.0,0.0
116.56,0.0,0.0,0.0,0.0
119.474,0.0,0.0,0.0,0.0
122.388,0.0,0.0,0.0,0.0
125.302,0.0,0.0,0.0,0.0
128.216,0.0,0.0,0.0,0.0
131.13,0.0,0.0,0.0,0.0
134.044,0.0,0.0,0.0,0.0
136.958,0.0,0.0,0.0,0.0
139.872,0.0,0.0,0.0,0.0
142.786,0.0,0.0,0.0,0.0
145.7,0.0,0.0,0.0,0.0
148.614,0.0,0.0,0.0,0.0
151.528,0.0,0.0,0.0,0.0
154.442,0.0,0.0,0.0,0.0
157.356,0.0,0.0,0.0,0.0
160.27,0.0,0.0,0.0,0.0
163.184,0.0,0.0,0.0,0.0
166.098,0.0,0.0,0.0,0.0
169.012,0.0,0.0,0.0,0.0
171.926,0.0,0.0,0.0,0.0
174.84,0.0,0.0,0.0,0.0
177.754,0.0,0.0,0.0,0.0
180.668,0.0,0.0,0.0,0.0
183.582,0.0,0.0,0.0,0.0
186.496,0.0,0.0,0.0,0.0
189.41,0.0,0.0,0.0,0.0
192.324,0.0,0.0,0.0,0.0
195.238,0.0,0.0,0.0,0.0
198.152,0.0,0.0,0.0,0.0
201.066,0.0,0.0,0.0,0.0
203.98,0.0,0.0,0.0,0.0
206.894,0.0,0.0,0.0,0.0
209.808,0.0,0.0,0.0,0.0
212.722,0.0,0.0,0.0,0.0
215.636,0.0,0.0,0.0,0.0
218.55,0.0,0.0,0.0,0.0
221.464,0.0,0.0,0.0,0.0
224.378,0.0,0.0,0.0,0.0
227.292,0.0,0.0,0.0,0.0
230.206,0.0,0.0,0.0,0.0
233.12,0.0,0.0,0.0,0.0
236.034,0.0,0.0,0.0,0.0
238.948,0.0,0.0,0.0,0.0
241.862,0.0,0.0,0.0,0.0
244.776,0.0,0.0,0.0,0.0
247.69,0.0,0.0,0.0,0.0
250.604,0.0,0.0,0.0,0.0
253.518,0.0,0.0,0.0,0.0
256.432,0.0,0.0,0.0,0.0
259.346,0.0,0.0,0.0,0.0
262.26,0.0,0.0,0.0,0.0
265.174,0.0,0.0,0.0,0.0
268.088,0.0,0.0,0.0,0.0
271.002,0.0,0.0,0.0,0.0
273.916,0.0,0.0,0.0,0.0
276.83,0.0,0.0,0.0,0.0
279.744,0.0,0.0,0.0,0.0
282.658,0.0,0.0,0.0,0.0
285.572,0.0,0.0,0.0,0.0
288.486,0.0,0.0,0.0,0.0
291.4,0.0,0.0,0.0,0.0
294.314,0.0,0.0,0.0,0.0
297.228,0.0,0.0,0.0,0.0
300.142,0.0,0.0,0.0,0.0
303.056,0.0,0.0,0.0,0.0
305.97,0.0,0.0,0.0,0.0
308.884,0.0,0.0,0.0,0.0
311.798,0.0,0.0,0.0,0.0
314.712,0.0,0.0,0.0,0.0
317.626,0.0,0.0,0.0,0.0
320.54,0.0,0.0,0.0,0.0
323.454,0.0,0.0,0.0,0.0
326.368,0.0,0.0,0.0,0.0
329.282,0.0,0.0,0.0,0.0
332.196,0.0,0.0,0.0,0.0
335.11,0.0,0.0,0.0,0.0
338.024,0.0,0.0,0.0,0.0
340.938,0.0,0.0,0.0,0.0
343.852,0.0,0.0,0.0,0.0
346.766,0.0,0.0,0.0,0.0
349.68,0.0,0.0,0.0,0.0
352.594,0.0,0.0,0.0,0.0
355.508,0.0,0.0,0.0,0.0
358.422,0.0,0.0,0.0,0.0
361.336,0.0,0.0,0.0,0.0
364.25,0.0,0.0,0.0,0.0
367.164,0.0,0.0,0.0,0.0
370.078,0.0,0.0,0.0,0.0
372.992,0.0,0.0,0.0,0.0
375.906,0.0,0.0,0.0,0.0
378.82,0.0,0.0,0.0,0.0
381.734,0.0,0.0,0.0,0.0
384.648,0.0,0.0,0.0,0.0
387.562,0.0,0.0,0.0,0.0
390.476,0.0,0.0,0.0,0.0
393.39,0.0,0.0,0.0,0.0
396.304,0.0,0.0,0.0,0.0
399.218,0.0,0.0,0.0,0.0
402.132,0.0,0.0,0.0,0.0
405.046,0.0,0.0,0.0,0.0
407.96,0.0,0.0,0.0,0.0
410.874,0.0,0.0,0.0,0.0
413.788,0.0,0.0,0.0,0.0
416.702,0.0,0.0,0.0,0.0
419.616,0.0,0.0,0.0,0.0
422.53,0.0,0.0,0.0,0.0
425.444,0.0,0.0,0.0,0.0
428.358,0.0,0.0,0.0,0.0
431.272,0.0,0.0,0.0,0.0
434.186,0.0,0.0,0.0,0.0
437.1,0.0,0.0,0.0,0.0
440.014,0.0,0.0,0.0,0.0
442.928,0.0,0.0,0.0,0.0
445.842,0.0,0.0,0.0,0.0
448.756,0.0,0.0,0.0,0.0
451.67,0.0,0.0,0.0,0.0
454.584,0.0,0.0,0.0,0.0
457.498,0.0,0.0,0.0,0.0
460.412,0.0,0.0,0.0,0.0
463.326,0.0,0.0,0.0,0.0
466.24,0.0,0.0,0.0,0.0
469.154,0.0,0.0,0.0,0.0
472.068,0.0,0.0,0.0,0.0
474.982,0.0,0.0,0.0,0.0
477.896,0.0,0.0,0.0,0.0
480.81,0.0,0.0,0.0,0.0
483.724,0.0,0.0,0.0,0.0
486.638,0.0,0.0,0.0,0.0
489.552,0.0,0.0,0.0,0.0
492.466,0.0,0.0,0.0,0.0
495.38,0.0,0.0,0.0,0.0
498.294,0.0,0.0,0.0,0.0
501.208,0.0,0.0,0.0,0.0
504.122,0.0,0.0,0.0,0.0
507.036,0.0,0.0,0.0,0.0
509.95,0.0,0.0,0.0,0.0
512.864,0.0,0.0,0.0,0.0
515.778,0.0,0.0,0.0,0.0
518.692,0.0,0.0,0.0,0.0
521.606,0.0,0.0,0.0,0.0
524.52,0.0,0.0,0.0,0.0
527.434,0.0,0.0,0.0,0.0
530.348,0.0,0.0,0.0,0.0
533.262,0.0,0.0,0.0,0.0
536.176,0.0,0.0,0.0,0.0
539.09,0.0,0.0,0.0,0.0
542.004,0.0,0.0,0.0,0.0
544.918,0.0,0.0,0.0,0.0
547.832,0.0,0.0,0.0,0.0
550.746,0.0,0.0,0.0,0.0
553.66,0.0,0.0,0.0,0.0
556.574,0.0,0.0,0.0,0.0
559.488,0.0,0.0,0.0,0.0
562.402,0.0,0.0,0.0,0.0
565.316,0.0,0.0,0.0,0.0
568.23,0.0,0.0,0.0,0.0
571.144,0.0,0.0,0.0,0.0
574.058,0.0,0.0,0.0,0.0
576.972,0.0,0.0,0.0,0.0
579.886,0.0,0.0,0.0,0.0
582.8,0.0,0.0,0.0,0.0
585.714,0.0,0.0,0.0,0.0
588.628,0.0,0.0,0.0,0.0
591.542,0.0,0.0,0.0,0.0
594.456,0.0,0.0,0.0,0.0
597.37,0.0,0.0,0.0,0.0
600.284,0.0,0.0,0.0,0.0
603.198,0.0,0.0,0.0,0.0
606.112,0.0,0.0,0.0,0.0
609.026,0.0,0.0,0.0,0.0
611.94,0.0,0.0,0.0,0.0
614.854,0.0,0.0,0.0,0.0
617.768,0.0,0.0,0.0,0.0
620.682,0.0,0.0,0.0,0.0
623.596,0.0,0.0,0.0,0.0
626.51,0.0,0.0,0.0,0.0
629.424,0.0,0.0,0.0,0.0
632.338,0.0,0.0,0.0,0.0
635.252,0.0,0.0,0.0,0.0
638.166,0.0,0.0,0.0,0.0
641.08,0.0,0.0,0.0,0.0
643.994,0.0,0.0,0.0,0.0
646.908,0.0,0.0,0.0,0.0
649.822,0.0,0.0,0.0,0.0
652.736,0.0,0.0,0.0,0.0
655.65,0.0,0.0,0.0,0.0
658.564,0.0,0.0,0.0,0.0
661.478,0.0,0.0,0.0,0.0
664.392,0.0,0.0,0.0,0.0
667.306,0.0,0.0,0.0,0.0
670.22,0.0,0.0,0.0,0.0
673.134,0.0,0.0,0.0,0.0
676.048,0.0,0.0,0.0,0.0
678.962,0.0,0.0,0.0,0.0
681.876,0.0,0.0,0.0,0.0
684.79,0.0,0.0,0.0,0.0
687.704,0.0,0.0,0.0,0.0
690.618,0.0,0.0,0.0,0.0
693.532,0.0,0.0,0.0,0.0
696.446,0.0,0.0,0.0,0.0
699.36,0.0,0.0,0.0,0.0
702.274,0.0,0.0,0.0,0.0
705.188,0.0,0.0,0.0,0.0
708.102,0.0,0.0,0.0,0.0
711.016,0.0,0.0,0.0,0.0
713.93,0.0,0.0,0.0,0.0
716.844,0.0,0.0,0.0,0.0
719.758,0.0,0.0,0.0,0.0
722.672,0.0,0.0,0.0,0.0
725.586,0.0,0.0,0.0,0.0
728.5,0.0,0.0,0.0,0.0
731.414,0.0,0.0,0.0,0.0
734.328,0.0,0.0,0.0,0.0
737.242,0.0,0.0,0.0,0.0
740.156,0.0,0.0,0.0,0.0
743.07,0.0,0.0,0.0,0.0
745.984,0.0,0.0,0.0,0.0
748.898,0.0,0.0,0.0,0.0
751.812,0.0,0.0,0.0,0.0
754.726,0.0,0.0,0.0,0.0
757.64,0.0,0.0,0.0,0.0
760.554,0.0,0.0,0.0,0.0
763.468,0.0,0.0,0.0,0.0
766.382,0.0,0.0,0.0,0.0
769.296,0.0,0.0,0.0,0.0
772.21,0.0,0.0,0.0,0.0
775.124,0.0,0.0,0.0,0.0
778.038,0.0,0.0,0.0,0.0
780.952,0.0,0.0,0.0,0.0
783.866,0.0,0.0,0.0,0.0
786.78,0.0,0.0,0.0,0.0
789.694,0.0,0.0,0.0,0.0
792.608,0.0,0.0,0.0,0.0
795.522,0.0,0.0,0.0,0.0
798.436,0.0,0.0,0.0,0.0
801.35,0.0,0.0,0.0,0.0
804.264,0.0,0.0,0.0,0.0
807.178,0.0,0.0,0.0,0.0
810.092,0.0,0.0,0.0,0.0
813.006,0.0,0.0,0.0,0.0
815.92,0.0,0.0,0.0,0.0
818.834,0.0,0.0,0.0,0.0
821.748,0.0,0.0,0.0,0.0
824.662,0.0,0.0,0.0,0.0
827.576,0.0,0.0,0.0,0.0
830.49,0.0,0.0,0.0,0.0
833.404,0.0,0.0,0.0,0.0
836.318,0.0,0.0,0.0,0.0
839.232,0.0,0.0,0.0,0.0
842.146,0.0,0.0,0.0,0.0
845.06,0.0,0.0,0.0,0.0
847.974,0.0,0.0,0.0,0.0
850.888,0.0,0.0,0.0,0.0
853.802,0.0,0.0,0.0,0.0
856.716,0.0,0.0,0.0,0.0
859.63,0.0,0.0,0.0,0.0
862.544,0.0,0.0,0.0,0.0
865.458,0.0,0.0,0.0,0.0
868.372,0.0,0.0,0.0,0.0
871.286,0.0,0.0,0.0,0.0
874.2,0.0,0.0,0.0,0.0
877.114,0.0,0.0,0.0,0.0
880.028,0.0,0.0,0.0,0.0
882.942,0.0,0.0,0.0,0.0
885.856,0.0,0.0,0.0,0.0
888.77,0.0,0.0,0.0,0.0
891.684,0.0,0.0,0.0,0.0
894.598,0.0,0.0,0.0,0.0
897.512,0.0,0.0,0.0,0.0
900.426,0.0,0.0,0.0,0.0
903.34,0.0,0.0,0.0,0.0
906.254,0.0,0.0,0.0,0.0
909.168,0.0,0.0,0.0,0.0
912.082,0.0,0.0,0.0,0.0
914.996,0.0,0.0,0.0,0.0
917.91,0.0,0.0,0.0,0.0
920.824,0.0,0.0,0.0,0.0
923.738,0.0,0.0,0.0,0.0
926.652,0.0,0.0,0.0,0.0
929.566,0.0,0.0,0.0,0.0
932.48,0.0,0.0,0.0,0.0
935.394,0.0,0.0,0.0,0.0
938.308,0.0,0.0,0.0,0.0
941.222,0.0,0.0,0.0,0.0
944.136,0.0,0.0,0.0,0.0
947.05,0.0,0.0,0.0,0.0
949.964,0.0,0.0,0.0,0.0
952.878,0.0,0.0,0.0,0.0
955.792,0.0,0.0,0.0,0.0
958.706,0.0,0.0,0.0,0.0
961.62,0.0,0.0,0.0,0.0
964.534,0.0,0.0,0.0,0.0
967.448,0.0,0.0,0.0,0.0
970.362,0.0,0.0,0.0,0.0
973.276,0.0,0.0,0.0,0.0
976.19,0.0,0.0,0.0,0.0
979.104,0.0,0.0,0.0,0.0
982.018,0.0,0.0,0.0,0.0
984.932,0.0,0.0,0.0,0.0
987.846,0.0,0.0,0.0,0.0
990.76,0.0,0.0,0.0,0.0
993.674,0.0,0.0,0.0,0.0
996.588,0.0,0.0,0.0,0.0
999.502,0.0,0.0,0.0,0.0
1002.416,0.0,0.0,0.0,0.0
1005.33,0.0,0.0,0.0,0.0
1008.244,0.0,0.0,0.0,0.0
1011.158,0.0,0.0,0.0,0.0
1014.072,0.0,0.0,0.0,0.0
1016.986,0.0,0.0,0.0,0.0
1019.9,0.0,0.0,0.0,0.0
1022.814,0.0,0.0,0.0,0.0
1025.728,0.0,0.0,0.0,0.0
1028.642,0.0,0.0,0.0,0.0
1031.556,0.0,0.0,0.0,0.0
1034.47,0.0,0.0,0.0,0.0
1037.384,0.0,0.0,0.0,0.0
1040.298,0.0,0.0,0.0,0.0
1043.212,0.0,0.0,0.0,0.0
1046.126,0.0,0.0,0.0,0.0
1049.04,0.0,0.0,0.0,0.0
1051.954,0.0,0.0,0.0,0.0
1054.868,0.0,0.0,0.0,0.0
1057.782,0.0,0.0,0.0,0.0
1060.696,0.0,0.0,0.0,0.0
1063.61,0.0,0.0,0.0,0.0
1066.524,0.0,0.0,0.0,0.0
1069.438,0.0,0.0,0.0,0.0
1072.352,0.0,0.0,0.0,0.0
1075.266,0.0,0.0,0.0,0.0
1078.18,0.0,0.0,0.0,0.0
1081.094,0.0,0.0,0.0,0.0
1084.008,0.0,0.0,0.0,0.0
1086.922,0.0,0.0,0.0,0.0
1089.836,0.0,0.0,0.0,0.0
1092.75,0.0,0.0,0.0,0.0
1095.664,0.0,0.0,0.0,0.0
1098.578,0.0,0.0,0.0,0.0
1101.492,0.0,0.0,0.0,0.0
1104.406,0.0,0.0,0.0,0.0
1107.32,0.0,0.0,0.0,0.0
1110.234,0.0,0.0,0.0,0.0
1113.148,0.0,0.0,0.0,0.0
1116.062,0.0,0.0,0.0,0.0
1118.976,0.0,0.0,0.0,0.0
1121.89,0.0,0.0,0.0,0.0
1124.804,0.0,0.0,0.0,0.0
1127.718,0.0,0.0,0.0,0.0
1130.632,0.0,0.0,0.0,0.0
1133.546,0.0,0.0,0.0,0.0
1136.46,0.0,0.0,0.0,0.0
1139.374,0.0,0.0,0.0,0.0
1142.288,0.0,0.0,0.0,0.0
1145.202,0.0,0.0,0.0,0.0
1148.116,0.0,0.0,0.0,0.0
1151.03,0.0,0.0,0.0,0.0
1153.944,0.0,0.0,0.0,0.0
1156.858,0.0,0.0,0.0,0.0
1159.772,0.0,0.0,0.0,0.0
1162.686,0.0,0.0,0.0,0.0
1165.6,0.0,0.0,0.0,0.0
1168.514,0.0,0.0,0.0,0.0
1171.428,0.0,0.0,0.0,0.0
1174.342,0.0,0.0,0.0,0.0
1177.256,0.0,0.0,0.0,0.0
1180.17,0.0,0.0,0.0,0.0
1183.084,0.0,0.0,0.0,0.0
1185.998,0.0,0.0,0.0,0.0
1188.912,0.0,0.0,0.0,0.0
1191.826,0.0,0.0,0.0,0.0
1194.74,0.0,0.0,0.0,0.0
1197.654,0.0,0.0,0.0,0.0
1200.568,0.0,0.0,0.0,0.0
1203.482,0.0,0.0,0.0,0.0
1206.396,0.0,0.0,0.0,0.0
1209.31,0.0,0.0,0.0,0.0
1212.224,0.0,0.0,0.0,0.0
1215.138,0.0,0.0,0.0,0.0
1218.052,0.0,0.0,0.0,0.0
1220.966,0.0,0.0,0.0,0.0
1223.88,0.0,0.0,0.0,0.0
1226.794,0.0,0.0,0.0,0.0
1229.708,0.0,0.0,0.0,0.0
1232.622,0.0,0.0,0.0,0.0
1235.536,0.0,0.0,0.0,0.0
1238.45,0.0,0.0,0.0,0.0
1241.364,0.0,0.0,0.0,0.0
1244.278,0.0,0.0,0.0,0.0
1247.192,0.0,0.0,0.0,0.0
1250.106,0.0,0.0,0.0,0.0
1253.02,0.0,0.0,0.0,0.0
1255.934,0.0,0.0,0.0,0.0
1258.848,0.0,0.0,0.0,0.0
1261.762,0.0,0.0,0.0,0.0
1264.676,0.0,0.0,0.0,0.0
1267.59,0.0,0.0,0.0,0.0
1270.504,0.0,0.0,0.0,0.0
1273.418,0.0,0.0,0.0,0.0
1276.332,0.0,0.0,0.0,0.0
1279.246,0.0,0.0,0.0,0.0
1282.16,0.0,0.0,0.0,0.0
1285.074,0.0,0.0,0.0,0.0
1287.988,0.0,0.0,0.0,0.0
1290.902,0.0,0.0,0.0,0.0
1293.816,0.0,0.0,0.0,0.0
1296.73,0.0,0.0,0.0,0.0
1299.644,0.0,0.0,0.0,0.0
1302.558,0.0,0.0,0.0,0.0
1305.472,0.0,0.0,0.0,0.0
1308.386,0.0,0.0,0.0,0.0
1311.3,0.0,0.0,0.0,0.0
1314.214,0.0,0.0,0.0,0.0
1317.128,0.0,0.0,0.0,0.0
1320.042,0.0,0.0,0.0,0.0
1322.956,0.0,0.0,0.0,0.0
1325.87,0.0,0.0,0.0,0.0
1328.784,0.0,0.0,0.0,0.0
1331.698,0.0,0.0,0.0,0.0
1334.612,0.0,0.0,0.0,0.0
1337.526,0.0,0.0,0.0,0.0
1340.44,0.0,0.0,0.0,0.0
1343.354,0.0,0.0,0.0,0.0
1346.268,0.0,0.0,0.0,0.0
1349.182,0.0,0.0,0.0,0.0
1352.096,0.0,0.0,0.0,0.0
1355.01,0.0,0.0,0.0,0.0
1357.924,0.0,0.0,0.0,0.0
1360.838,0.0,0.0,0.0,0.0
1363.752,0.0,0.0,0.0,0.0
1366.666,0.0,0.0,0.0,0.0
1369.58,0.0,0.0,0.0,0.0
1372.494,0.0,0.0,0.0,0.0
1375.408,0.0,0.0,0.0,0.0
1378.322,0.0,0.0,0.0,0.0
1381.236,0.0,0.0,0.0,0.0
1384.15,0.0,0.0,0.0,0.0
1387.064,0.0,0.0,0.0,0.0
1389.978,0.0,0.0,0.0,0.0
1392.892,0.0,0.0,0.0,0.0
1395.806,0.0,0.0,0.0,0.0
1398.72,0.0,0.0,0.0,0.0
1401.634,0.0,0.0,0.0,0.0
1404.548,0.0,0.0,0.0,0.0
1407.462,0.0,0.0,0.0,0.0
1410.376,0.0,0.0,0.0,0.0
1413.29,0.0,0.0,0.0,0.0
1416.204,0.0,0.0,0.0,0.0
1419.118,0.0,0.0,0.0,0.0
1422.032,0.0,0.0,0.0,0.0
1424.946,0.0,0.0,0.0,0.0
1427.86,0.0,0.0,0.0,0.0
1430.774,0.0,0.0,0.0,0.0
1433.688,0.0,0.0,0.0,0.0
1436.602,0.0,0.0,0.0,0.0
1439.516,0.0,0.0,0.0,0.0
1442.43,0.0,0.0,0.0,0.0
1445.344,0.0,0.0,0.0,0.0
1448.258,0.0,0.0,0.0,0.0
1451.172,0.0,0.0,0.0,0.0
1454.086,0.0,0.0,0.0,0.0
1457.0,0.0,0.0,0.0,0.0
1459.914,0.0,0.0,0.0,0.0
1462.828,0.0,0.0,0.0,0.0
1465.742,0.0,0.0,0.0,0.0
1468.656,0.0,0.0,0.0,0.0
1471.57,0.0,0.0,0.0,0.0
1474.484,0.0,0.0,0.0,0.0
1477.398,0.0,0.0,0.0,0.0
1480.312,0.0,0.0,0.0,0.0
1483.226,0.0,0.0,0.0,0.0
1486.14,0.0,0.0,0.0,0.0
1489.054,0.0,0.0,0.0,0.0
1491.968,0.0,0.0,0.0,0.0


==> BIB_6KV_6h_pores_psd_sum_hist.csv <==
bins,surface,volume,area,diameter
0.0,0.0,0.0,0.0,0.0
2.914,0.0,0.0,0.0,0.0
5.828,0.11998743587058947,0.012328594748024531,0.11998743587058947,0.747728073163269
8.742,0.12229085959585384,0.02029448982162154,0.12229085959585384,0.4663593821497639
11.656,0.0914563920008376,0.020965629700539605,0.0914563920008376,0.24977532941758604
14.57,0.26515548110145537,0.07823653998538757,0.26515548110145537,0.5601987732027787
17.484,0.5727672495026699,0.20772630050015659,0.5727672495026699,0.98247370197271
20.398,0.6836980420898335,0.2934177832069837,0.6836980420898335,0.9908299561621824
23.312,0.6133912679300597,0.2989154581536521,0.6133912679300597,0.7828043399455688
26.226,0.6620249188566643,0.3718233296715182,0.6620249188566643,0.7330453369751787
29.14,1.0,0.6212855627511787,1.0,1.0
32.054,0.389697413883363,0.2706061505752486,0.389697413883363,0.3488671463832734
34.968,0.3698565595225631,0.27955755366274654,0.3698565595225631,0.3040552247202813
37.882,0.21976756360590513,0.18096433968981598,0.21976756360590513,0.16576727806535602
40.796,0.633650926604544,0.5604370535345141,0.633650926604544,0.4450273991538529
43.71,0.5830279551879384,0.5530059395316405,0.5830279551879385,0.3818168790388435
46.624,0.16966809758140508,0.17351995270442286,0.16966809758140508,0.10300855900713649
49.538,0.18778138414825668,0.20203561738358342,0.18778138414825674,0.10836760734624927
52.452,0.4248769762328552,0.48664979165414946,0.4248769762328552,0.23045729323761044
55.366,0.23379750811433359,0.28067837415367264,0.23379750811433359,0.12091861265071184
58.28,0.7865145010993613,1.0,0.7865145010993613,0.3841228475804264
61.194,0.0,0.0,0.0,0.0
64.108,0.0,0.0,0.0,0.0
67.022,0.0,0.0,0.0,0.0
69.936,0.0,0.0,0.0,0.0
72.85,0.0,0.0,0.0,0.0
75.764,0.0,0.0,0.0,0.0
78.678,0.0,0.0,0.0,0.0
81.592,0.0,0.0,0.0,0.0
84.506,0.0,0.0,0.0,0.0
87.42,0.0,0.0,0.0,0.0
90.334,0.0,0.0,0.0,0.0
93.248,0.0,0.0,0.0,0.0
96.162,0.0,0.0,0.0,0.0
99.076,0.0,0.0,0.0,0.0
101.99,0.0,0.0,0.0,0.0
104.904,0.0,0.0,0.0,0.0
107.818,0.0,0.0,0.0,0.0
110.732,0.0,0.0,0.0,0.0
113.646,0.0,0.0,0.0,0.0
116.56,0.0,0.0,0.0,0.0
119.474,0.0,0.0,0.0,0.0
122.388,0.0,0.0,0.0,0.0
125.302,0.0,0.0,0.0,0.0
128.216,0.0,0.0,0.0,0.0
131.13,0.0,0.0,0.0,0.0
134.044,0.0,0.0,0.0,0.0
136.958,0.0,0.0,0.0,0.0
139.872,0.0,0.0,0.0,0.0
142.786,0.0,0.0,0.0,0.0
145.7,0.0,0.0,0.0,0.0
148.614,0.0,0.0,0.0,0.0
151.528,0.0,0.0,0.0,0.0
154.442,0.0,0.0,0.0,0.0
157.356,0.0,0.0,0.0,0.0
160.27,0.0,0.0,0.0,0.0
163.184,0.0,0.0,0.0,0.0
166.098,0.0,0.0,0.0,0.0
169.012,0.0,0.0,0.0,0.0
171.926,0.0,0.0,0.0,0.0
174.84,0.0,0.0,0.0,0.0
177.754,0.0,0.0,0.0,0.0
180.668,0.0,0.0,0.0,0.0
183.582,0.0,0.0,0.0,0.0
186.496,0.0,0.0,0.0,0.0
189.41,0.0,0.0,0.0,0.0
192.324,0.0,0.0,0.0,0.0
195.238,0.0,0.0,0.0,0.0
198.152,0.0,0.0,0.0,0.0
201.066,0.0,0.0,0.0,0.0
203.98,0.0,0.0,0.0,0.0
206.894,0.0,0.0,0.0,0.0
209.808,0.0,0.0,0.0,0.0
212.722,0.0,0.0,0.0,0.0
215.636,0.0,0.0,0.0,0.0
218.55,0.0,0.0,0.0,0.0
221.464,0.0,0.0,0.0,0.0
224.378,0.0,0.0,0.0,0.0
227.292,0.0,0.0,0.0,0.0
230.206,0.0,0.0,0.0,0.0
233.12,0.0,0.0,0.0,0.0
236.034,0.0,0.0,0.0,0.0
238.948,0.0,0.0,0.0,0.0
241.862,0.0,0.0,0.0,0.0
244.776,0.0,0.0,0.0,0.0
247.69,0.0,0.0,0.0,0.0
250.604,0.0,0.0,0.0,0.0
253.518,0.0,0.0,0.0,0.0
256.432,0.0,0.0,0.0,0.0
259.346,0.0,0.0,0.0,0.0
262.26,0.0,0.0,0.0,0.0
265.174,0.0,0.0,0.0,0.0
268.088,0.0,0.0,0.0,0.0
271.002,0.0,0.0,0.0,0.0
273.916,0.0,0.0,0.0,0.0
276.83,0.0,0.0,0.0,0.0
279.744,0.0,0.0,0.0,0.0
282.658,0.0,0.0,0.0,0.0
285.572,0.0,0.0,0.0,0.0
288.486,0.0,0.0,0.0,0.0
291.4,0.0,0.0,0.0,0.0
294.314,0.0,0.0,0.0,0.0
297.228,0.0,0.0,0.0,0.0
300.142,0.0,0.0,0.0,0.0
303.056,0.0,0.0,0.0,0.0
305.97,0.0,0.0,0.0,0.0
308.884,0.0,0.0,0.0,0.0
311.798,0.0,0.0,0.0,0.0
314.712,0.0,0.0,0.0,0.0
317.626,0.0,0.0,0.0,0.0
320.54,0.0,0.0,0.0,0.0
323.454,0.0,0.0,0.0,0.0
326.368,0.0,0.0,0.0,0.0
329.282,0.0,0.0,0.0,0.0
332.196,0.0,0.0,0.0,0.0
335.11,0.0,0.0,0.0,0.0
338.024,0.0,0.0,0.0,0.0
340.938,0.0,0.0,0.0,0.0
343.852,0.0,0.0,0.0,0.0
346.766,0.0,0.0,0.0,0.0
349.68,0.0,0.0,0.0,0.0
352.594,0.0,0.0,0.0,0.0
355.508,0.0,0.0,0.0,0.0
358.422,0.0,0.0,0.0,0.0
361.336,0.0,0.0,0.0,0.0
364.25,0.0,0.0,0.0,0.0
367.164,0.0,0.0,0.0,0.0
370.078,0.0,0.0,0.0,0.0
372.992,0.0,0.0,0.0,0.0
375.906,0.0,0.0,0.0,0.0
378.82,0.0,0.0,0.0,0.0
381.734,0.0,0.0,0.0,0.0
384.648,0.0,0.0,0.0,0.0
387.562,0.0,0.0,0.0,0.0
390.476,0.0,0.0,0.0,0.0
393.39,0.0,0.0,0.0,0.0
396.304,0.0,0.0,0.0,0.0
399.218,0.0,0.0,0.0,0.0
402.132,0.0,0.0,0.0,0.0
405.046,0.0,0.0,0.0,0.0
407.96,0.0,0.0,0.0,0.0
410.874,0.0,0.0,0.0,0.0
413.788,0.0,0.0,0.0,0.0
416.702,0.0,0.0,0.0,0.0
419.616,0.0,0.0,0.0,0.0
422.53,0.0,0.0,0.0,0.0
425.444,0.0,0.0,0.0,0.0
428.358,0.0,0.0,0.0,0.0
431.272,0.0,0.0,0.0,0.0
434.186,0.0,0.0,0.0,0.0
437.1,0.0,0.0,0.0,0.0
440.014,0.0,0.0,0.0,0.0
442.928,0.0,0.0,0.0,0.0
445.842,0.0,0.0,0.0,0.0
448.756,0.0,0.0,0.0,0.0
451.67,0.0,0.0,0.0,0.0
454.584,0.0,0.0,0.0,0.0
457.498,0.0,0.0,0.0,0.0
460.412,0.0,0.0,0.0,0.0
463.326,0.0,0.0,0.0,0.0
466.24,0.0,0.0,0.0,0.0
469.154,0.0,0.0,0.0,0.0
472.068,0.0,0.0,0.0,0.0
474.982,0.0,0.0,0.0,0.0
477.896,0.0,0.0,0.0,0.0
480.81,0.0,0.0,0.0,0.0
483.724,0.0,0.0,0.0,0.0
486.638,0.0,0.0,0.0,0.0
489.552,0.0,0.0,0.0,0.0
492.466,0.0,0.0,0.0,0.0
495.38,0.0,0.0,0.0,0.0
498.294,0.0,0.0,0.0,0.0
501.208,0.0,0.0,0.0,0.0
504.122,0.0,0.0,0.0,0.0
507.036,0.0,0.0,0.0,0.0
509.95,0.0,0.0,0.0,0.0
512.864,0.0,0.0,0.0,0.0
515.778,0.0,0.0,0.0,0.0
518.692,0.0,0.0,0.0,0.0
521.606,0.0,0.0,0.0,0.0
524.52,0.0,0.0,0.0,0.0
527.434,0.0,0.0,0.0,0.0
530.348,0.0,0.0,0.0,0.0
533.262,0.0,0.0,0.0,0.0
536.176,0.0,0.0,0.0,0.0
539.09,0.0,0.0,0.0,0.0
542.004,0.0,0.0,0.0,0.0
544.918,0.0,0.0,0.0,0.0
547.832,0.0,0.0,0.0,0.0
550.746,0.0,0.0,0.0,0.0
553.66,0.0,0.0,0.0,0.0
556.574,0.0,0.0,0.0,0.0
559.488,0.0,0.0,0.0,0.0
562.402,0.0,0.0,0.0,0.0
565.316,0.0,0.0,0.0,0.0
568.23,0.0,0.0,0.0,0.0
571.144,0.0,0.0,0.0,0.0
574.058,0.0,0.0,0.0,0.0
576.972,0.0,0.0,0.0,0.0
579.886,0.0,0.0,0.0,0.0
582.8,0.0,0.0,0.0,0.0
585.714,0.0,0.0,0.0,0.0
588.628,0.0,0.0,0.0,0.0
591.542,0.0,0.0,0.0,0.0
594.456,0.0,0.0,0.0,0.0
597.37,0.0,0.0,0.0,0.0
600.284,0.0,0.0,0.0,0.0
603.198,0.0,0.0,0.0,0.0
606.112,0.0,0.0,0.0,0.0
609.026,0.0,0.0,0.0,0.0
611.94,0.0,0.0,0.0,0.0
614.854,0.0,0.0,0.0,0.0
617.768,0.0,0.0,0.0,0.0
620.682,0.0,0.0,0.0,0.0
623.596,0.0,0.0,0.0,0.0
626.51,0.0,0.0,0.0,0.0
629.424,0.0,0.0,0.0,0.0
632.338,0.0,0.0,0.0,0.0
635.252,0.0,0.0,0.0,0.0
638.166,0.0,0.0,0.0,0.0
641.08,0.0,0.0,0.0,0.0
643.994,0.0,0.0,0.0,0.0
646.908,0.0,0.0,0.0,0.0
649.822,0.0,0.0,0.0,0.0
652.736,0.0,0.0,0.0,0.0
655.65,0.0,0.0,0.0,0.0
658.564,0.0,0.0,0.0,0.0
661.478,0.0,0.0,0.0,0.0
664.392,0.0,0.0,0.0,0.0
667.306,0.0,0.0,0.0,0.0
670.22,0.0,0.0,0.0,0.0
673.134,0.0,0.0,0.0,0.0
676.048,0.0,0.0,0.0,0.0
678.962,0.0,0.0,0.0,0.0
681.876,0.0,0.0,0.0,0.0
684.79,0.0,0.0,0.0,0.0
687.704,0.0,0.0,0.0,0.0
690.618,0.0,0.0,0.0,0.0
693.532,0.0,0.0,0.0,0.0
696.446,0.0,0.0,0.0,0.0
699.36,0.0,0.0,0.0,0.0
702.274,0.0,0.0,0.0,0.0
705.188,0.0,0.0,0.0,0.0
708.102,0.0,0.0,0.0,0.0
711.016,0.0,0.0,0.0,0.0
713.93,0.0,0.0,0.0,0.0
716.844,0.0,0.0,0.0,0.0
719.758,0.0,0.0,0.0,0.0
722.672,0.0,0.0,0.0,0.0
725.586,0.0,0.0,0.0,0.0
728.5,0.0,0.0,0.0,0.0
731.414,0.0,0.0,0.0,0.0
734.328,0.0,0.0,0.0,0.0
737.242,0.0,0.0,0.0,0.0
740.156,0.0,0.0,0.0,0.0
743.07,0.0,0.0,0.0,0.0
745.984,0.0,0.0,0.0,0.0
748.898,0.0,0.0,0.0,0.0
751.812,0.0,0.0,0.0,0.0
754.726,0.0,0.0,0.0,0.0
757.64,0.0,0.0,0.0,0.0
760.554,0.0,0.0,0.0,0.0
763.468,0.0,0.0,0.0,0.0
766.382,0.0,0.0,0.0,0.0
769.296,0.0,0.0,0.0,0.0
772.21,0.0,0.0,0.0,0.0
775.124,0.0,0.0,0.0,0.0
778.038,0.0,0.0,0.0,0.0
780.952,0.0,0.0,0.0,0.0
783.866,0.0,0.0,0.0,0.0
786.78,0.0,0.0,0.0,0.0
789.694,0.0,0.0,0.0,0.0
792.608,0.0,0.0,0.0,0.0
795.522,0.0,0.0,0.0,0.0
798.436,0.0,0.0,0.0,0.0
801.35,0.0,0.0,0.0,0.0
804.264,0.0,0.0,0.0,0.0
807.178,0.0,0.0,0.0,0.0
810.092,0.0,0.0,0.0,0.0
813.006,0.0,0.0,0.0,0.0
815.92,0.0,0.0,0.0,0.0
818.834,0.0,0.0,0.0,0.0
821.748,0.0,0.0,0.0,0.0
824.662,0.0,0.0,0.0,0.0
827.576,0.0,0.0,0.0,0.0
830.49,0.0,0.0,0.0,0.0
833.404,0.0,0.0,0.0,0.0
836.318,0.0,0.0,0.0,0.0
839.232,0.0,0.0,0.0,0.0
842.146,0.0,0.0,0.0,0.0
845.06,0.0,0.0,0.0,0.0
847.974,0.0,0.0,0.0,0.0
850.888,0.0,0.0,0.0,0.0
853.802,0.0,0.0,0.0,0.0
856.716,0.0,0.0,0.0,0.0
859.63,0.0,0.0,0.0,0.0
862.544,0.0,0.0,0.0,0.0
865.458,0.0,0.0,0.0,0.0
868.372,0.0,0.0,0.0,0.0
871.286,0.0,0.0,0.0,0.0
874.2,0.0,0.0,0.0,0.0
877.114,0.0,0.0,0.0,0.0
880.028,0.0,0.0,0.0,0.0
882.942,0.0,0.0,0.0,0.0
885.856,0.0,0.0,0.0,0.0
888.77,0.0,0.0,0.0,0.0
891.684,0.0,0.0,0.0,0.0
894.598,0.0,0.0,0.0,0.0
897.512,0.0,0.0,0.0,0.0
900.426,0.0,0.0,0.0,0.0
903.34,0.0,0.0,0.0,0.0
906.254,0.0,0.0,0.0,0.0
909.168,0.0,0.0,0.0,0.0
912.082,0.0,0.0,0.0,0.0
914.996,0.0,0.0,0.0,0.0
917.91,0.0,0.0,0.0,0.0
920.824,0.0,0.0,0.0,0.0
923.738,0.0,0.0,0.0,0.0
926.652,0.0,0.0,0.0,0.0
929.566,0.0,0.0,0.0,0.0
932.48,0.0,0.0,0.0,0.0
935.394,0.0,0.0,0.0,0.0
938.308,0.0,0.0,0.0,0.0
941.222,0.0,0.0,0.0,0.0
944.136,0.0,0.0,0.0,0.0
947.05,0.0,0.0,0.0,0.0
949.964,0.0,0.0,0.0,0.0
952.878,0.0,0.0,0.0,0.0
955.792,0.0,0.0,0.0,0.0
958.706,0.0,0.0,0.0,0.0
961.62,0.0,0.0,0.0,0.0
964.534,0.0,0.0,0.0,0.0
967.448,0.0,0.0,0.0,0.0
970.362,0.0,0.0,0.0,0.0
973.276,0.0,0.0,0.0,0.0
976.19,0.0,0.0,0.0,0.0
979.104,0.0,0.0,0.0,0.0
982.018,0.0,0.0,0.0,0.0
984.932,0.0,0.0,0.0,0.0
987.846,0.0,0.0,0.0,0.0
990.76,0.0,0.0,0.0,0.0
993.674,0.0,0.0,0.0,0.0
996.588,0.0,0.0,0.0,0.0
999.502,0.0,0.0,0.0,0.0
1002.416,0.0,0.0,0.0,0.0
1005.33,0.0,0.0,0.0,0.0
1008.244,0.0,0.0,0.0,0.0
1011.158,0.0,0.0,0.0,0.0
1014.072,0.0,0.0,0.0,0.0
1016.986,0.0,0.0,0.0,0.0
1019.9,0.0,0.0,0.0,0.0
1022.814,0.0,0.0,0.0,0.0
1025.728,0.0,0.0,0.0,0.0
1028.642,0.0,0.0,0.0,0.0
1031.556,0.0,0.0,0.0,0.0
1034.47,0.0,0.0,0.0,0.0
1037.384,0.0,0.0,0.0,0.0
1040.298,0.0,0.0,0.0,0.0
1043.212,0.0,0.0,0.0,0.0
1046.126,0.0,0.0,0.0,0.0
1049.04,0.0,0.0,0.0,0.0
1051.954,0.0,0.0,0.0,0.0
1054.868,0.0,0.0,0.0,0.0
1057.782,0.0,0.0,0.0,0.0
1060.696,0.0,0.0,0.0,0.0
1063.61,0.0,0.0,0.0,0.0
1066.524,0.0,0.0,0.0,0.0
1069.438,0.0,0.0,0.0,0.0
1072.352,0.0,0.0,0.0,0.0
1075.266,0.0,0.0,0.0,0.0
1078.18,0.0,0.0,0.0,0.0
1081.094,0.0,0.0,0.0,0.0
1084.008,0.0,0.0,0.0,0.0
1086.922,0.0,0.0,0.0,0.0
1089.836,0.0,0.0,0.0,0.0
1092.75,0.0,0.0,0.0,0.0
1095.664,0.0,0.0,0.0,0.0
1098.578,0.0,0.0,0.0,0.0
1101.492,0.0,0.0,0.0,0.0
1104.406,0.0,0.0,0.0,0.0
1107.32,0.0,0.0,0.0,0.0
1110.234,0.0,0.0,0.0,0.0
1113.148,0.0,0.0,0.0,0.0
1116.062,0.0,0.0,0.0,0.0
1118.976,0.0,0.0,0.0,0.0
1121.89,0.0,0.0,0.0,0.0
1124.804,0.0,0.0,0.0,0.0
1127.718,0.0,0.0,0.0,0.0
1130.632,0.0,0.0,0.0,0.0
1133.546,0.0,0.0,0.0,0.0
1136.46,0.0,0.0,0.0,0.0
1139.374,0.0,0.0,0.0,0.0
1142.288,0.0,0.0,0.0,0.0
1145.202,0.0,0.0,0.0,0.0
1148.116,0.0,0.0,0.0,0.0
1151.03,0.0,0.0,0.0,0.0
1153.944,0.0,0.0,0.0,0.0
1156.858,0.0,0.0,0.0,0.0
1159.772,0.0,0.0,0.0,0.0
1162.686,0.0,0.0,0.0,0.0
1165.6,0.0,0.0,0.0,0.0
1168.514,0.0,0.0,0.0,0.0
1171.428,0.0,0.0,0.0,0.0
1174.342,0.0,0.0,0.0,0.0
1177.256,0.0,0.0,0.0,0.0
1180.17,0.0,0.0,0.0,0.0
1183.084,0.0,0.0,0.0,0.0
1185.998,0.0,0.0,0.0,0.0
1188.912,0.0,0.0,0.0,0.0
1191.826,0.0,0.0,0.0,0.0
1194.74,0.0,0.0,0.0,0.0
1197.654,0.0,0.0,0.0,0.0
1200.568,0.0,0.0,0.0,0.0
1203.482,0.0,0.0,0.0,0.0
1206.396,0.0,0.0,0.0,0.0
1209.31,0.0,0.0,0.0,0.0
1212.224,0.0,0.0,0.0,0.0
1215.138,0.0,0.0,0.0,0.0
1218.052,0.0,0.0,0.0,0.0
1220.966,0.0,0.0,0.0,0.0
1223.88,0.0,0.0,0.0,0.0
1226.794,0.0,0.0,0.0,0.0
1229.708,0.0,0.0,0.0,0.0
1232.622,0.0,0.0,0.0,0.0
1235.536,0.0,0.0,0.0,0.0
1238.45,0.0,0.0,0.0,0.0
1241.364,0.0,0.0,0.0,0.0
1244.278,0.0,0.0,0.0,0.0
1247.192,0.0,0.0,0.0,0.0
1250.106,0.0,0.0,0.0,0.0
1253.02,0.0,0.0,0.0,0.0
1255.934,0.0,0.0,0.0,0.0
1258.848,0.0,0.0,0.0,0.0
1261.762,0.0,0.0,0.0,0.0
1264.676,0.0,0.0,0.0,0.0
1267.59,0.0,0.0,0.0,0.0
1270.504,0.0,0.0,0.0,0.0
1273.418,0.0,0.0,0.0,0.0
1276.332,0.0,0.0,0.0,0.0
1279.246,0.0,0.0,0.0,0.0
1282.16,0.0,0.0,0.0,0.0
1285.074,0.0,0.0,0.0,0.0
1287.988,0.0,0.0,0.0,0.0
1290.902,0.0,0.0,0.0,0.0
1293.816,0.0,0.0,0.0,0.0
1296.73,0.0,0.0,0.0,0.0
1299.644,0.0,0.0,0.0,0.0
1302.558,0.0,0.0,0.0,0.0
1305.472,0.0,0.0,0.0,0.0
1308.386,0.0,0.0,0.0,0.0
1311.3,0.0,0.0,0.0,0.0
1314.214,0.0,0.0,0.0,0.0
1317.128,0.0,0.0,0.0,0.0
1320.042,0.0,0.0,0.0,0.0
1322.956,0.0,0.0,0.0,0.0
1325.87,0.0,0.0,0.0,0.0
1328.784,0.0,0.0,0.0,0.0
1331.698,0.0,0.0,0.0,0.0
1334.612,0.0,0.0,0.0,0.0
1337.526,0.0,0.0,0.0,0.0
1340.44,0.0,0.0,0.0,0.0
1343.354,0.0,0.0,0.0,0.0
1346.268,0.0,0.0,0.0,0.0
1349.182,0.0,0.0,0.0,0.0
1352.096,0.0,0.0,0.0,0.0
1355.01,0.0,0.0,0.0,0.0
1357.924,0.0,0.0,0.0,0.0
1360.838,0.0,0.0,0.0,0.0
1363.752,0.0,0.0,0.0,0.0
1366.666,0.0,0.0,0.0,0.0
1369.58,0.0,0.0,0.0,0.0
1372.494,0.0,0.0,0.0,0.0
1375.408,0.0,0.0,0.0,0.0
1378.322,0.0,0.0,0.0,0.0
1381.236,0.0,0.0,0.0,0.0
1384.15,0.0,0.0,0.0,0.0
1387.064,0.0,0.0,0.0,0.0
1389.978,0.0,0.0,0.0,0.0
1392.892,0.0,0.0,0.0,0.0
1395.806,0.0,0.0,0.0,0.0
1398.72,0.0,0.0,0.0,0.0
1401.634,0.0,0.0,0.0,0.0
1404.548,0.0,0.0,0.0,0.0
1407.462,0.0,0.0,0.0,0.0
1410.376,0.0,0.0,0.0,0.0
1413.29,0.0,0.0,0.0,0.0
1416.204,0.0,0.0,0.0,0.0
1419.118,0.0,0.0,0.0,0.0
1422.032,0.0,0.0,0.0,0.0
1424.946,0.0,0.0,0.0,0.0
1427.86,0.0,0.0,0.0,0.0
1430.774,0.0,0.0,0.0,0.0
1433.688,0.0,0.0,0.0,0.0
1436.602,0.0,0.0,0.0,0.0
1439.516,0.0,0.0,0.0,0.0
1442.43,0.0,0.0,0.0,0.0
1445.344,0.0,0.0,0.0,0.0
1448.258,0.0,0.0,0.0,0.0
1451.172,0.0,0.0,0.0,0.0
1454.086,0.0,0.0,0.0,0.0
1457.0,0.0,0.0,0.0,0.0
1459.914,0.0,0.0,0.0,0.0
1462.828,0.0,0.0,0.0,0.0
1465.742,0.0,0.0,0.0,0.0
1468.656,0.0,0.0,0.0,0.0
1471.57,0.0,0.0,0.0,0.0
1474.484,0.0,0.0,0.0,0.0
1477.398,0.0,0.0,0.0,0.0
1480.312,0.0,0.0,0.0,0.0
1483.226,0.0,0.0,0.0,0.0
1486.14,0.0,0.0,0.0,0.0
1489.054,0.0,0.0,0.0,0.0
1491.968,0.0,0.0,0.0,0.0


==> CryoBIB_002_pores_cld_sum_hist.csv <==
bins,surface,volume,area,diameter
0.0,0.0,0.0,0.0,0.0
2.4284,0.12649495412013295,0.016410788276729153,0.12649495412013295,0.47627504553723987
4.8568,0.4852072915636873,0.11937909861711438,0.4852072915636873,1.0
7.2852,0.4996823001869771,0.20461724364176404,0.4996823001869771,0.6041894353369203
9.7136,0.6514964165478003,0.3818941115708807,0.6514964165478003,0.5464936247722755
12.142,0.7746267783625199,0.5885095333238276,0.7746267783625199,0.49999999999996164
14.5704,1.0,0.9336973329174486,1.0,0.5244307832422195
16.9988,0.8306306996859218,0.9158157508030336,0.8306306996859218,0.36867030965388903
19.4272,0.7828244421090307,1.0,0.7828244421090307,0.29968123861564105
21.8556,0.6264132598824738,0.9056991013958443,0.6264132598824738,0.21181693989069478
24.284,0.5421955780220253,0.8811749035950606,0.5421955780220253,0.16306921675772929
26.7124,0.3732115517669108,0.6628226290529301,0.3732115517669108,0.10268670309653159
29.1408,0.20077821325624923,0.39175653784573444,0.20077821325624923,0.05027322404371206
31.5692,0.12896595266575195,0.2768884380227042,0.12896595266575195,0.0293488160291417
33.9976,0.13883380971495604,0.32184919096302644,0.13883380971495604,0.02925774134790309
36.426,0.07913246771060374,0.19585671275613648,0.07913246771060374,0.01561930783242141
38.8544,0.0620472777664586,0.16652409342355382,0.0620472777664586,0.011293260473587495
41.2828,0.05247190625939166,0.14955694659254598,0.05247190625939166,0.008993624772312622
43.7112,0.049139588220698895,0.1484067025540479,0.049139588220698895,0.007946265938068622
46.1396,0.0331376033532959,0.10609404178824368,0.0331376033532959,0.00505464480874279
48.568,0.0,0.0,0.0,0.0
50.9964,0.0,0.0,0.0,0.0
53.4248,0.0,0.0,0.0,0.0
55.8532,0.0,0.0,0.0,0.0
58.2816,0.0,0.0,0.0,0.0
60.71,0.0,0.0,0.0,0.0
63.1384,0.0,0.0,0.0,0.0
65.5668,0.0,0.0,0.0,0.0
67.9952,0.0,0.0,0.0,0.0
70.4236,0.0,0.0,0.0,0.0
72.852,0.0,0.0,0.0,0.0
75.2804,0.0,0.0,0.0,0.0
77.7088,0.0,0.0,0.0,0.0
80.1372,0.0,0.0,0.0,0.0
82.5656,0.0,0.0,0.0,0.0
84.994,0.0,0.0,0.0,0.0
87.4224,0.0,0.0,0.0,0.0
89.8508,0.0,0.0,0.0,0.0
92.2792,0.0,0.0,0.0,0.0
94.7076,0.0,0.0,0.0,0.0
97.136,0.0,0.0,0.0,0.0
99.5644,0.0,0.0,0.0,0.0
101.9928,0.0,0.0,0.0,0.0
104.4212,0.0,0.0,0.0,0.0
106.8496,0.0,0.0,0.0,0.0
109.278,0.0,0.0,0.0,0.0
111.7064,0.0,0.0,0.0,0.0
114.1348,0.0,0.0,0.0,0.0
116.5632,0.0,0.0,0.0,0.0
118.9916,0.0,0.0,0.0,0.0
121.42,0.0,0.0,0.0,0.0
123.8484,0.0,0.0,0.0,0.0
126.2768,0.0,0.0,0.0,0.0
128.7052,0.0,0.0,0.0,0.0
131.1336,0.0,0.0,0.0,0.0
133.562,0.0,0.0,0.0,0.0
135.9904,0.0,0.0,0.0,0.0
138.4188,0.0,0.0,0.0,0.0
140.8472,0.0,0.0,0.0,0.0
143.2756,0.0,0.0,0.0,0.0
145.704,0.0,0.0,0.0,0.0
148.1324,0.0,0.0,0.0,0.0
150.5608,0.0,0.0,0.0,0.0
152.9892,0.0,0.0,0.0,0.0
155.4176,0.0,0.0,0.0,0.0
157.846,0.0,0.0,0.0,0.0
160.2744,0.0,0.0,0.0,0.0
162.7028,0.0,0.0,0.0,0.0
165.1312,0.0,0.0,0.0,0.0
167.5596,0.0,0.0,0.0,0.0
169.988,0.0,0.0,0.0,0.0
172.4164,0.0,0.0,0.0,0.0
174.8448,0.0,0.0,0.0,0.0
177.2732,0.0,0.0,0.0,0.0
179.7016,0.0,0.0,0.0,0.0
182.13,0.0,0.0,0.0,0.0
184.5584,0.0,0.0,0.0,0.0
186.9868,0.0,0.0,0.0,0.0
189.4152,0.0,0.0,0.0,0.0
191.8436,0.0,0.0,0.0,0.0
194.272,0.0,0.0,0.0,0.0
196.7004,0.0,0.0,0.0,0.0
199.1288,0.0,0.0,0.0,0.0
201.5572,0.0,0.0,0.0,0.0
203.9856,0.0,0.0,0.0,0.0
206.414,0.0,0.0,0.0,0.0
208.8424,0.0,0.0,0.0,0.0
211.2708,0.0,0.0,0.0,0.0
213.6992,0.0,0.0,0.0,0.0
216.1276,0.0,0.0,0.0,0.0
218.556,0.0,0.0,0.0,0.0
220.9844,0.0,0.0,0.0,0.0
223.4128,0.0,0.0,0.0,0.0
225.8412,0.0,0.0,0.0,0.0
228.2696,0.0,0.0,0.0,0.0
230.698,0.0,0.0,0.0,0.0
233.1264,0.0,0.0,0.0,0.0
235.5548,0.0,0.0,0.0,0.0
237.9832,0.0,0.0,0.0,0.0
240.4116,0.0,0.0,0.0,0.0
242.84,0.0,0.0,0.0,0.0
245.2684,0.0,0.0,0.0,0.0
247.6968,0.0,0.0,0.0,0.0
250.1252,0.0,0.0,0.0,0.0
252.5536,0.0,0.0,0.0,0.0
254.982,0.0,0.0,0.0,0.0
257.4104,0.0,0.0,0.0,0.0
259.8388,0.0,0.0,0.0,0.0
262.2672,0.0,0.0,0.0,0.0
264.6956,0.0,0.0,0.0,0.0
267.124,0.0,0.0,0.0,0.0
269.5524,0.0,0.0,0.0,0.0
271.9808,0.0,0.0,0.0,0.0
274.4092,0.0,0.0,0.0,0.0
276.8376,0.0,0.0,0.0,0.0
279.266,0.0,0.0,0.0,0.0
281.6944,0.0,0.0,0.0,0.0
284.1228,0.0,0.0,0.0,0.0
286.5512,0.0,0.0,0.0,0.0
288.9796,0.0,0.0,0.0,0.0
291.408,0.0,0.0,0.0,0.0
293.8364,0.0,0.0,0.0,0.0
296.2648,0.0,0.0,0.0,0.0
298.6932,0.0,0.0,0.0,0.0
301.1216,0.0,0.0,0.0,0.0
303.55,0.0,0.0,0.0,0.0
305.9784,0.0,0.0,0.0,0.0
308.4068,0.0,0.0,0.0,0.0
310.8352,0.0,0.0,0.0,0.0
313.2636,0.0,0.0,0.0,0.0
315.692,0.0,0.0,0.0,0.0
318.1204,0.0,0.0,0.0,0.0
320.5488,0.0,0.0,0.0,0.0
322.9772,0.0,0.0,0.0,0.0
325.4056,0.0,0.0,0.0,0.0
327.834,0.0,0.0,0.0,0.0
330.2624,0.0,0.0,0.0,0.0
332.6908,0.0,0.0,0.0,0.0
335.1192,0.0,0.0,0.0,0.0
337.5476,0.0,0.0,0.0,0.0
339.976,0.0,0.0,0.0,0.0
342.4044,0.0,0.0,0.0,0.0
344.8328,0.0,0.0,0.0,0.0
347.2612,0.0,0.0,0.0,0.0
349.6896,0.0,0.0,0.0,0.0
352.118,0.0,0.0,0.0,0.0
354.5464,0.0,0.0,0.0,0.0
356.9748,0.0,0.0,0.0,0.0
359.4032,0.0,0.0,0.0,0.0
361.8316,0.0,0.0,0.0,0.0
364.26,0.0,0.0,0.0,0.0
366.6884,0.0,0.0,0.0,0.0
369.1168,0.0,0.0,0.0,0.0
371.5452,0.0,0.0,0.0,0.0
373.9736,0.0,0.0,0.0,0.0
376.402,0.0,0.0,0.0,0.0
378.8304,0.0,0.0,0.0,0.0
381.2588,0.0,0.0,0.0,0.0
383.6872,0.0,0.0,0.0,0.0
386.1156,0.0,0.0,0.0,0.0
388.544,0.0,0.0,0.0,0.0
390.9724,0.0,0.0,0.0,0.0
393.4008,0.0,0.0,0.0,0.0
395.8292,0.0,0.0,0.0,0.0
398.2576,0.0,0.0,0.0,0.0
400.686,0.0,0.0,0.0,0.0
403.1144,0.0,0.0,0.0,0.0
405.5428,0.0,0.0,0.0,0.0
407.9712,0.0,0.0,0.0,0.0
410.3996,0.0,0.0,0.0,0.0
412.828,0.0,0.0,0.0,0.0
415.2564,0.0,0.0,0.0,0.0
417.6848,0.0,0.0,0.0,0.0
420.1132,0.0,0.0,0.0,0.0
422.5416,0.0,0.0,0.0,0.0
424.97,0.0,0.0,0.0,0.0
427.3984,0.0,0.0,0.0,0.0
429.8268,0.0,0.0,0.0,0.0
432.2552,0.0,0.0,0.0,0.0
434.6836,0.0,0.0,0.0,0.0
437.112,0.0,0.0,0.0,0.0
439.5404,0.0,0.0,0.0,0.0
441.9688,0.0,0.0,0.0,0.0
444.3972,0.0,0.0,0.0,0.0
446.8256,0.0,0.0,0.0,0.0
449.254,0.0,0.0,0.0,0.0
451.6824,0.0,0.0,0.0,0.0
454.1108,0.0,0.0,0.0,0.0
456.5392,0.0,0.0,0.0,0.0
458.9676,0.0,0.0,0.0,0.0
461.396,0.0,0.0,0.0,0.0
463.8244,0.0,0.0,0.0,0.0
466.2528,0.0,0.0,0.0,0.0
468.6812,0.0,0.0,0.0,0.0
471.1096,0.0,0.0,0.0,0.0
473.538,0.0,0.0,0.0,0.0
475.9664,0.0,0.0,0.0,0.0
478.3948,0.0,0.0,0.0,0.0
480.8232,0.0,0.0,0.0,0.0
483.2516,0.0,0.0,0.0,0.0
485.68,0.0,0.0,0.0,0.0
488.1084,0.0,0.0,0.0,0.0
490.5368,0.0,0.0,0.0,0.0
492.9652,0.0,0.0,0.0,0.0
495.3936,0.0,0.0,0.0,0.0
497.822,0.0,0.0,0.0,0.0
500.2504,0.0,0.0,0.0,0.0
502.6788,0.0,0.0,0.0,0.0
505.1072,0.0,0.0,0.0,0.0
507.5356,0.0,0.0,0.0,0.0
509.964,0.0,0.0,0.0,0.0
512.3924,0.0,0.0,0.0,0.0
514.8208,0.0,0.0,0.0,0.0
517.2492,0.0,0.0,0.0,0.0
519.6776,0.0,0.0,0.0,0.0
522.106,0.0,0.0,0.0,0.0
524.5344,0.0,0.0,0.0,0.0
526.9628,0.0,0.0,0.0,0.0
529.3912,0.0,0.0,0.0,0.0
531.8196,0.0,0.0,0.0,0.0
534.248,0.0,0.0,0.0,0.0
536.6764,0.0,0.0,0.0,0.0
539.1048,0.0,0.0,0.0,0.0
541.5332,0.0,0.0,0.0,0.0
543.9616,0.0,0.0,0.0,0.0
546.39,0.0,0.0,0.0,0.0
548.8184,0.0,0.0,0.0,0.0
551.2468,0.0,0.0,0.0,0.0
553.6752,0.0,0.0,0.0,0.0
556.1036,0.0,0.0,0.0,0.0
558.532,0.0,0.0,0.0,0.0
560.9604,0.0,0.0,0.0,0.0
563.3888,0.0,0.0,0.0,0.0
565.8172,0.0,0.0,0.0,0.0
568.2456,0.0,0.0,0.0,0.0
570.674,0.0,0.0,0.0,0.0
573.1024,0.0,0.0,0.0,0.0
575.5308,0.0,0.0,0.0,0.0
577.9592,0.0,0.0,0.0,0.0
580.3876,0.0,0.0,0.0,0.0
582.816,0.0,0.0,0.0,0.0
585.2444,0.0,0.0,0.0,0.0
587.6728,0.0,0.0,0.0,0.0
590.1012,0.0,0.0,0.0,0.0
592.5296,0.0,0.0,0.0,0.0
594.958,0.0,0.0,0.0,0.0
597.3864,0.0,0.0,0.0,0.0
599.8148,0.0,0.0,0.0,0.0
602.2432,0.0,0.0,0.0,0.0
604.6716,0.0,0.0,0.0,0.0
607.1,0.0,0.0,0.0,0.0
609.5284,0.0,0.0,0.0,0.0
611.9568,0.0,0.0,0.0,0.0
614.3852,0.0,0.0,0.0,0.0
616.8136,0.0,0.0,0.0,0.0
619.242,0.0,0.0,0.0,0.0
621.6704,0.0,0.0,0.0,0.0
624.0988,0.0,0.0,0.0,0.0
626.5272,0.0,0.0,0.0,0.0
628.9556,0.0,0.0,0.0,0.0
631.384,0.0,0.0,0.0,0.0
633.8124,0.0,0.0,0.0,0.0
636.2408,0.0,0.0,0.0,0.0
638.6692,0.0,0.0,0.0,0.0
641.0976,0.0,0.0,0.0,0.0
643.526,0.0,0.0,0.0,0.0
645.9544,0.0,0.0,0.0,0.0
648.3828,0.0,0.0,0.0,0.0
650.8112,0.0,0.0,0.0,0.0
653.2396,0.0,0.0,0.0,0.0
655.668,0.0,0.0,0.0,0.0
658.0964,0.0,0.0,0.0,0.0
660.5248,0.0,0.0,0.0,0.0
662.9532,0.0,0.0,0.0,0.0
665.3816,0.0,0.0,0.0,0.0
667.81,0.0,0.0,0.0,0.0
670.2384,0.0,0.0,0.0,0.0
672.6668,0.0,0.0,0.0,0.0
675.0952,0.0,0.0,0.0,0.0
677.5236,0.0,0.0,0.0,0.0
679.952,0.0,0.0,0.0,0.0
682.3804,0.0,0.0,0.0,0.0
684.8088,0.0,0.0,0.0,0.0
687.2372,0.0,0.0,0.0,0.0
689.6656,0.0,0.0,0.0,0.0
692.094,0.0,0.0,0.0,0.0
694.5224,0.0,0.0,0.0,0.0
696.9508,0.0,0.0,0.0,0.0
699.3792,0.0,0.0,0.0,0.0
701.8076,0.0,0.0,0.0,0.0
704.236,0.0,0.0,0.0,0.0
706.6644,0.0,0.0,0.0,0.0
709.0928,0.0,0.0,0.0,0.0
711.5212,0.0,0.0,0.0,0.0
713.9496,0.0,0.0,0.0,0.0
716.378,0.0,0.0,0.0,0.0
718.8064,0.0,0.0,0.0,0.0
721.2348,0.0,0.0,0.0,0.0
723.6632,0.0,0.0,0.0,0.0
726.0916,0.0,0.0,0.0,0.0
728.52,0.0,0.0,0.0,0.0
730.9484,0.0,0.0,0.0,0.0
733.3768,0.0,0.0,0.0,0.0
735.8052,0.0,0.0,0.0,0.0
738.2336,0.0,0.0,0.0,0.0
740.662,0.0,0.0,0.0,0.0
743.0904,0.0,0.0,0.0,0.0
745.5188,0.0,0.0,0.0,0.0
747.9472,0.0,0.0,0.0,0.0
750.3756,0.0,0.0,0.0,0.0
752.804,0.0,0.0,0.0,0.0
755.2324,0.0,0.0,0.0,0.0
757.6608,0.0,0.0,0.0,0.0
760.0892,0.0,0.0,0.0,0.0
762.5176,0.0,0.0,0.0,0.0
764.946,0.0,0.0,0.0,0.0
767.3744,0.0,0.0,0.0,0.0
769.8028,0.0,0.0,0.0,0.0
772.2312,0.0,0.0,0.0,0.0
774.6596,0.0,0.0,0.0,0.0
777.088,0.0,0.0,0.0,0.0
779.5164,0.0,0.0,0.0,0.0
781.9448,0.0,0.0,0.0,0.0
784.3732,0.0,0.0,0.0,0.0
786.8016,0.0,0.0,0.0,0.0
789.23,0.0,0.0,0.0,0.0
791.6584,0.0,0.0,0.0,0.0
794.0868,0.0,0.0,0.0,0.0
796.5152,0.0,0.0,0.0,0.0
798.9436,0.0,0.0,0.0,0.0
801.372,0.0,0.0,0.0,0.0
803.8004,0.0,0.0,0.0,0.0
806.2288,0.0,0.0,0.0,0.0
808.6572,0.0,0.0,0.0,0.0
811.0856,0.0,0.0,0.0,0.0
813.514,0.0,0.0,0.0,0.0
815.9424,0.0,0.0,0.0,0.0
818.3708,0.0,0.0,0.0,0.0
820.7992,0.0,0.0,0.0,0.0
823.2276,0.0,0.0,0.0,0.0
825.656,0.0,0.0,0.0,0.0
828.0844,0.0,0.0,0.0,0.0
830.5128,0.0,0.0,0.0,0.0
832.9412,0.0,0.0,0.0,0.0
835.3696,0.0,0.0,0.0,0.0
837.798,0.0,0.0,0.0,0.0
840.2264,0.0,0.0,0.0,0.0
842.6548,0.0,0.0,0.0,0.0
845.0832,0.0,0.0,0.0,0.0
847.5116,0.0,0.0,0.0,0.0
849.94,0.0,0.0,0.0,0.0
852.3684,0.0,0.0,0.0,0.0
854.7968,0.0,0.0,0.0,0.0
857.2252,0.0,0.0,0.0,0.0
859.6536,0.0,0.0,0.0,0.0
862.082,0.0,0.0,0.0,0.0
864.5104,0.0,0.0,0.0,0.0
866.9388,0.0,0.0,0.0,0.0
869.3672,0.0,0.0,0.0,0.0
871.7956,0.0,0.0,0.0,0.0
874.224,0.0,0.0,0.0,0.0
876.6524,0.0,0.0,0.0,0.0
879.0808,0.0,0.0,0.0,0.0
881.5092,0.0,0.0,0.0,0.0
883.9376,0.0,0.0,0.0,0.0
886.366,0.0,0.0,0.0,0.0
888.7944,0.0,0.0,0.0,0.0
891.2228,0.0,0.0,0.0,0.0
893.6512,0.0,0.0,0.0,0.0
896.0796,0.0,0.0,0.0,0.0
898.508,0.0,0.0,0.0,0.0
900.9364,0.0,0.0,0.0,0.0
903.3648,0.0,0.0,0.0,0.0
905.7932,0.0,0.0,0.0,0.0
908.2216,0.0,0.0,0.0,0.0
910.65,0.0,0.0,0.0,0.0
913.0784,0.0,0.0,0.0,0.0
915.5068,0.0,0.0,0.0,0.0
917.9352,0.0,0.0,0.0,0.0
920.3636,0.0,0.0,0.0,0.0
922.792,0.0,0.0,0.0,0.0
925.2204,0.0,0.0,0.0,0.0
927.6488,0.0,0.0,0.0,0.0
930.0772,0.0,0.0,0.0,0.0
932.5056,0.0,0.0,0.0,0.0
934.934,0.0,0.0,0.0,0.0
937.3624,0.0,0.0,0.0,0.0
939.7908,0.0,0.0,0.0,0.0
942.2192,0.0,0.0,0.0,0.0
944.6476,0.0,0.0,0.0,0.0
947.076,0.0,0.0,0.0,0.0
949.5044,0.0,0.0,0.0,0.0
951.9328,0.0,0.0,0.0,0.0
954.3612,0.0,0.0,0.0,0.0
956.7896,0.0,0.0,0.0,0.0
959.218,0.0,0.0,0.0,0.0
961.6464,0.0,0.0,0.0,0.0
964.0748,0.0,0.0,0.0,0.0
966.5032,0.0,0.0,0.0,0.0
968.9316,0.0,0.0,0.0,0.0
971.36,0.0,0.0,0.0,0.0
973.7884,0.0,0.0,0.0,0.0
976.2168,0.0,0.0,0.0,0.0
978.6452,0.0,0.0,0.0,0.0
981.0736,0.0,0.0,0.0,0.0
983.502,0.0,0.0,0.0,0.0
985.9304,0.0,0.0,0.0,0.0
988.3588,0.0,0.0,0.0,0.0
990.7872,0.0,0.0,0.0,0.0
993.2156,0.0,0.0,0.0,0.0
995.644,0.0,0.0,0.0,0.0
998.0724,0.0,0.0,0.0,0.0
1000.5008,0.0,0.0,0.0,0.0
1002.9292,0.0,0.0,0.0,0.0
1005.3576,0.0,0.0,0.0,0.0
1007.786,0.0,0.0,0.0,0.0
1010.2144,0.0,0.0,0.0,0.0
1012.6428,0.0,0.0,0.0,0.0
1015.0712,0.0,0.0,0.0,0.0
1017.4996,0.0,0.0,0.0,0.0
1019.928,0.0,0.0,0.0,0.0
1022.3564,0.0,0.0,0.0,0.0
1024.7848,0.0,0.0,0.0,0.0
1027.2132,0.0,0.0,0.0,0.0
1029.6416,0.0,0.0,0.0,0.0
1032.07,0.0,0.0,0.0,0.0
1034.4984,0.0,0.0,0.0,0.0
1036.9268,0.0,0.0,0.0,0.0
1039.3552,0.0,0.0,0.0,0.0
1041.7836,0.0,0.0,0.0,0.0
1044.212,0.0,0.0,0.0,0.0
1046.6404,0.0,0.0,0.0,0.0
1049.0688,0.0,0.0,0.0,0.0
1051.4972,0.0,0.0,0.0,0.0
1053.9256,0.0,0.0,0.0,0.0
1056.354,0.0,0.0,0.0,0.0
1058.7824,0.0,0.0,0.0,0.0
1061.2108,0.0,0.0,0.0,0.0
1063.6392,0.0,0.0,0.0,0.0
1066.0676,0.0,0.0,0.0,0.0
1068.496,0.0,0.0,0.0,0.0
1070.9244,0.0,0.0,0.0,0.0
1073.3528,0.0,0.0,0.0,0.0
1075.7812,0.0,0.0,0.0,0.0
1078.2096,0.0,0.0,0.0,0.0
1080.638,0.0,0.0,0.0,0.0
1083.0664,0.0,0.0,0.0,0.0
1085.4948,0.0,0.0,0.0,0.0
1087.9232,0.0,0.0,0.0,0.0
1090.3516,0.0,0.0,0.0,0.0
1092.78,0.0,0.0,0.0,0.0
1095.2084,0.0,0.0,0.0,0.0
1097.6368,0.0,0.0,0.0,0.0
1100.0652,0.0,0.0,0.0,0.0
1102.4936,0.0,0.0,0.0,0.0
1104.922,0.0,0.0,0.0,0.0
1107.3504,0.0,0.0,0.0,0.0
1109.7788,0.0,0.0,0.0,0.0
1112.2072,0.0,0.0,0.0,0.0
1114.6356,0.0,0.0,0.0,0.0
1117.064,0.0,0.0,0.0,0.0
1119.4924,0.0,0.0,0.0,0.0
1121.9208,0.0,0.0,0.0,0.0
1124.3492,0.0,0.0,0.0,0.0
1126.7776,0.0,0.0,0.0,0.0
1129.206,0.0,0.0,0.0,0.0
1131.6344,0.0,0.0,0.0,0.0
1134.0628,0.0,0.0,0.0,0.0
1136.4912,0.0,0.0,0.0,0.0
1138.9196,0.0,0.0,0.0,0.0
1141.348,0.0,0.0,0.0,0.0
1143.7764,0.0,0.0,0.0,0.0
1146.2048,0.0,0.0,0.0,0.0
1148.6332,0.0,0.0,0.0,0.0
1151.0616,0.0,0.0,0.0,0.0
1153.49,0.0,0.0,0.0,0.0
1155.9184,0.0,0.0,0.0,0.0
1158.3468,0.0,0.0,0.0,0.0
1160.7752,0.0,0.0,0.0,0.0
1163.2036,0.0,0.0,0.0,0.0
1165.632,0.0,0.0,0.0,0.0
1168.0604,0.0,0.0,0.0,0.0
1170.4888,0.0,0.0,0.0,0.0
1172.9172,0.0,0.0,0.0,0.0
1175.3456,0.0,0.0,0.0,0.0
1177.774,0.0,0.0,0.0,0.0
1180.2024,0.0,0.0,0.0,0.0
1182.6308,0.0,0.0,0.0,0.0
1185.0592,0.0,0.0,0.0,0.0
1187.4876,0.0,0.0,0.0,0.0
1189.916,0.0,0.0,0.0,0.0
1192.3444,0.0,0.0,0.0,0.0
1194.7728,0.0,0.0,0.0,0.0
1197.2012,0.0,0.0,0.0,0.0
1199.6296,0.0,0.0,0.0,0.0
1202.058,0.0,0.0,0.0,0.0
1204.4864,0.0,0.0,0.0,0.0
1206.9148,0.0,0.0,0.0,0.0
1209.3432,0.0,0.0,0.0,0.0
1211.7716,0.0,0.0,0.0,0.0
1214.2,0.0,0.0,0.0,0.0
1216.6284,0.0,0.0,0.0,0.0
1219.0568,0.0,0.0,0.0,0.0
1221.4852,0.0,0.0,0.0,0.0
1223.9136,0.0,0.0,0.0,0.0
1226.342,0.0,0.0,0.0,0.0
1228.7704,0.0,0.0,0.0,0.0
1231.1988,0.0,0.0,0.0,0.0
1233.6272,0.0,0.0,0.0,0.0
1236.0556,0.0,0.0,0.0,0.0
1238.484,0.0,0.0,0.0,0.0
1240.9124,0.0,0.0,0.0,0.0
1243.3408,0.0,0.0,0.0,0.0


==> CryoBIB_002_pores_psd_sum_hist.csv <==
bins,surface,volume,area,diameter
0.0,0.0,0.0,0.0,0.0
2.4284,0.0,0.0,0.0,0.0
4.8568,0.5894567663130826,0.05923426251567082,0.5894567663130826,0.9918538229020668
7.2852,0.8340726454516233,0.11851873347678969,0.8340726454516233,1.0
9.7136,0.46428801028608163,0.09390621551381957,0.46428801028608163,0.38864427636766896
12.142,0.510189649630344,0.1354894481278715,0.510189649630344,0.32411825046365716
14.5704,0.5258116361298618,0.1653750655961012,0.5258116361298618,0.28167389948879806
16.9988,0.6193506910961106,0.23127923301913939,0.6193506910961106,0.27919005063956165
19.4272,1.0,0.43318839763508843,1.0,0.3886058563869296
21.8556,0.8710382513661202,0.4311746043641081,0.8710382513661202,0.29615604432098885
24.284,0.8591449694631951,0.47195119174341904,0.8591449694631951,0.2631289952478481
26.7124,0.9084538733526197,0.5484759650983119,0.9084538733526197,0.25311782418720985
29.1408,0.7058180649308904,0.46819221348924805,0.7058180649308904,0.17892047566426228
31.5692,0.8353584056573449,0.6025928384409239,0.8353584056573449,0.19467371831259628
33.9976,0.7620057859209257,0.595492072132462,0.7620057859209257,0.1639558387977931
36.426,0.37505625200900033,0.31410669047669426,0.37505625200900033,0.0753018371570941
38.8544,0.42127933140469304,0.3736846294924389,0.42127933140469304,0.07982469957263318
41.2828,0.1674059787849566,0.16212715187921992,0.1674059787849566,0.029052322290886372
43.7112,0.0,0.0,0.0,0.0
46.1396,0.1958855673416908,0.20521210011866145,0.19588556734169077,0.03142654157929406
48.568,0.0,0.0,0.0,0.0
50.9964,0.24365155898424945,0.28467747068723986,0.24365155898424945,0.03504935000947918
53.4248,0.8118932819029251,1.0,0.8118932819029251,0.11080720760549266
55.8532,0.0,0.0,0.0,0.0
58.2816,0.0,0.0,0.0,0.0
60.71,0.0,0.0,0.0,0.0
63.1384,0.0,0.0,0.0,0.0
65.5668,0.0,0.0,0.0,0.0
67.9952,0.0,0.0,0.0,0.0
70.4236,0.0,0.0,0.0,0.0
72.852,0.0,0.0,0.0,0.0
75.2804,0.0,0.0,0.0,0.0
77.7088,0.0,0.0,0.0,0.0
80.1372,0.0,0.0,0.0,0.0
82.5656,0.0,0.0,0.0,0.0
84.994,0.0,0.0,0.0,0.0
87.4224,0.0,0.0,0.0,0.0
89.8508,0.0,0.0,0.0,0.0
92.2792,0.0,0.0,0.0,0.0
94.7076,0.0,0.0,0.0,0.0
97.136,0.0,0.0,0.0,0.0
99.5644,0.0,0.0,0.0,0.0
101.9928,0.0,0.0,0.0,0.0
104.4212,0.0,0.0,0.0,0.0
106.8496,0.0,0.0,0.0,0.0
109.278,0.0,0.0,0.0,0.0
111.7064,0.0,0.0,0.0,0.0
114.1348,0.0,0.0,0.0,0.0
116.5632,0.0,0.0,0.0,0.0
118.9916,0.0,0.0,0.0,0.0
121.42,0.0,0.0,0.0,0.0
123.8484,0.0,0.0,0.0,0.0
126.2768,0.0,0.0,0.0,0.0
128.7052,0.0,0.0,0.0,0.0
131.1336,0.0,0.0,0.0,0.0
133.562,0.0,0.0,0.0,0.0
135.9904,0.0,0.0,0.0,0.0
138.4188,0.0,0.0,0.0,0.0
140.8472,0.0,0.0,0.0,0.0
143.2756,0.0,0.0,0.0,0.0
145.704,0.0,0.0,0.0,0.0
148.1324,0.0,0.0,0.0,0.0
150.5608,0.0,0.0,0.0,0.0
152.9892,0.0,0.0,0.0,0.0
155.4176,0.0,0.0,0.0,0.0
157.846,0.0,0.0,0.0,0.0
160.2744,0.0,0.0,0.0,0.0
162.7028,0.0,0.0,0.0,0.0
165.1312,0.0,0.0,0.0,0.0
167.5596,0.0,0.0,0.0,0.0
169.988,0.0,0.0,0.0,0.0
172.4164,0.0,0.0,0.0,0.0
174.8448,0.0,0.0,0.0,0.0
177.2732,0.0,0.0,0.0,0.0
179.7016,0.0,0.0,0.0,0.0
182.13,0.0,0.0,0.0,0.0
184.5584,0.0,0.0,0.0,0.0
186.9868,0.0,0.0,0.0,0.0
189.4152,0.0,0.0,0.0,0.0
191.8436,0.0,0.0,0.0,0.0
194.272,0.0,0.0,0.0,0.0
196.7004,0.0,0.0,0.0,0.0
199.1288,0.0,0.0,0.0,0.0
201.5572,0.0,0.0,0.0,0.0
203.9856,0.0,0.0,0.0,0.0
206.414,0.0,0.0,0.0,0.0
208.8424,0.0,0.0,0.0,0.0
211.2708,0.0,0.0,0.0,0.0
213.6992,0.0,0.0,0.0,0.0
216.1276,0.0,0.0,0.0,0.0
218.556,0.0,0.0,0.0,0.0
220.9844,0.0,0.0,0.0,0.0
223.4128,0.0,0.0,0.0,0.0
225.8412,0.0,0.0,0.0,0.0
228.2696,0.0,0.0,0.0,0.0
230.698,0.0,0.0,0.0,0.0
233.1264,0.0,0.0,0.0,0.0
235.5548,0.0,0.0,0.0,0.0
237.9832,0.0,0.0,0.0,0.0
240.4116,0.0,0.0,0.0,0.0
242.84,0.0,0.0,0.0,0.0
245.2684,0.0,0.0,0.0,0.0
247.6968,0.0,0.0,0.0,0.0
250.1252,0.0,0.0,0.0,0.0
252.5536,0.0,0.0,0.0,0.0
254.982,0.0,0.0,0.0,0.0
257.4104,0.0,0.0,0.0,0.0
259.8388,0.0,0.0,0.0,0.0
262.2672,0.0,0.0,0.0,0.0
264.6956,0.0,0.0,0.0,0.0
267.124,0.0,0.0,0.0,0.0
269.5524,0.0,0.0,0.0,0.0
271.9808,0.0,0.0,0.0,0.0
274.4092,0.0,0.0,0.0,0.0
276.8376,0.0,0.0,0.0,0.0
279.266,0.0,0.0,0.0,0.0
281.6944,0.0,0.0,0.0,0.0
284.1228,0.0,0.0,0.0,0.0
286.5512,0.0,0.0,0.0,0.0
288.9796,0.0,0.0,0.0,0.0
291.408,0.0,0.0,0.0,0.0
293.8364,0.0,0.0,0.0,0.0
296.2648,0.0,0.0,0.0,0.0
298.6932,0.0,0.0,0.0,0.0
301.1216,0.0,0.0,0.0,0.0
303.55,0.0,0.0,0.0,0.0
305.9784,0.0,0.0,0.0,0.0
308.4068,0.0,0.0,0.0,0.0
310.8352,0.0,0.0,0.0,0.0
313.2636,0.0,0.0,0.0,0.0
315.692,0.0,0.0,0.0,0.0
318.1204,0.0,0.0,0.0,0.0
320.5488,0.0,0.0,0.0,0.0
322.9772,0.0,0.0,0.0,0.0
325.4056,0.0,0.0,0.0,0.0
327.834,0.0,0.0,0.0,0.0
330.2624,0.0,0.0,0.0,0.0
332.6908,0.0,0.0,0.0,0.0
335.1192,0.0,0.0,0.0,0.0
337.5476,0.0,0.0,0.0,0.0
339.976,0.0,0.0,0.0,0.0
342.4044,0.0,0.0,0.0,0.0
344.8328,0.0,0.0,0.0,0.0
347.2612,0.0,0.0,0.0,0.0
349.6896,0.0,0.0,0.0,0.0
352.118,0.0,0.0,0.0,0.0
354.5464,0.0,0.0,0.0,0.0
356.9748,0.0,0.0,0.0,0.0
359.4032,0.0,0.0,0.0,0.0
361.8316,0.0,0.0,0.0,0.0
364.26,0.0,0.0,0.0,0.0
366.6884,0.0,0.0,0.0,0.0
369.1168,0.0,0.0,0.0,0.0
371.5452,0.0,0.0,0.0,0.0
373.9736,0.0,0.0,0.0,0.0
376.402,0.0,0.0,0.0,0.0
378.8304,0.0,0.0,0.0,0.0
381.2588,0.0,0.0,0.0,0.0
383.6872,0.0,0.0,0.0,0.0
386.1156,0.0,0.0,0.0,0.0
388.544,0.0,0.0,0.0,0.0
390.9724,0.0,0.0,0.0,0.0
393.4008,0.0,0.0,0.0,0.0
395.8292,0.0,0.0,0.0,0.0
398.2576,0.0,0.0,0.0,0.0
400.686,0.0,0.0,0.0,0.0
403.1144,0.0,0.0,0.0,0.0
405.5428,0.0,0.0,0.0,0.0
407.9712,0.0,0.0,0.0,0.0
410.3996,0.0,0.0,0.0,0.0
412.828,0.0,0.0,0.0,0.0
415.2564,0.0,0.0,0.0,0.0
417.6848,0.0,0.0,0.0,0.0
420.1132,0.0,0.0,0.0,0.0
422.5416,0.0,0.0,0.0,0.0
424.97,0.0,0.0,0.0,0.0
427.3984,0.0,0.0,0.0,0.0
429.8268,0.0,0.0,0.0,0.0
432.2552,0.0,0.0,0.0,0.0
434.6836,0.0,0.0,0.0,0.0
437.112,0.0,0.0,0.0,0.0
439.5404,0.0,0.0,0.0,0.0
441.9688,0.0,0.0,0.0,0.0
444.3972,0.0,0.0,0.0,0.0
446.8256,0.0,0.0,0.0,0.0
449.254,0.0,0.0,0.0,0.0
451.6824,0.0,0.0,0.0,0.0
454.1108,0.0,0.0,0.0,0.0
456.5392,0.0,0.0,0.0,0.0
458.9676,0.0,0.0,0.0,0.0
461.396,0.0,0.0,0.0,0.0
463.8244,0.0,0.0,0.0,0.0
466.2528,0.0,0.0,0.0,0.0
468.6812,0.0,0.0,0.0,0.0
471.1096,0.0,0.0,0.0,0.0
473.538,0.0,0.0,0.0,0.0
475.9664,0.0,0.0,0.0,0.0
478.3948,0.0,0.0,0.0,0.0
480.8232,0.0,0.0,0.0,0.0
483.2516,0.0,0.0,0.0,0.0
485.68,0.0,0.0,0.0,0.0
488.1084,0.0,0.0,0.0,0.0
490.5368,0.0,0.0,0.0,0.0
492.9652,0.0,0.0,0.0,0.0
495.3936,0.0,0.0,0.0,0.0
497.822,0.0,0.0,0.0,0.0
500.2504,0.0,0.0,0.0,0.0
502.6788,0.0,0.0,0.0,0.0
505.1072,0.0,0.0,0.0,0.0
507.5356,0.0,0.0,0.0,0.0
509.964,0.0,0.0,0.0,0.0
512.3924,0.0,0.0,0.0,0.0
514.8208,0.0,0.0,0.0,0.0
517.2492,0.0,0.0,0.0,0.0
519.6776,0.0,0.0,0.0,0.0
522.106,0.0,0.0,0.0,0.0
524.5344,0.0,0.0,0.0,0.0
526.9628,0.0,0.0,0.0,0.0
529.3912,0.0,0.0,0.0,0.0
531.8196,0.0,0.0,0.0,0.0
534.248,0.0,0.0,0.0,0.0
536.6764,0.0,0.0,0.0,0.0
539.1048,0.0,0.0,0.0,0.0
541.5332,0.0,0.0,0.0,0.0
543.9616,0.0,0.0,0.0,0.0
546.39,0.0,0.0,0.0,0.0
548.8184,0.0,0.0,0.0,0.0
551.2468,0.0,0.0,0.0,0.0
553.6752,0.0,0.0,0.0,0.0
556.1036,0.0,0.0,0.0,0.0
558.532,0.0,0.0,0.0,0.0
560.9604,0.0,0.0,0.0,0.0
563.3888,0.0,0.0,0.0,0.0
565.8172,0.0,0.0,0.0,0.0
568.2456,0.0,0.0,0.0,0.0
570.674,0.0,0.0,0.0,0.0
573.1024,0.0,0.0,0.0,0.0
575.5308,0.0,0.0,0.0,0.0
577.9592,0.0,0.0,0.0,0.0
580.3876,0.0,0.0,0.0,0.0
582.816,0.0,0.0,0.0,0.0
585.2444,0.0,0.0,0.0,0.0
587.6728,0.0,0.0,0.0,0.0
590.1012,0.0,0.0,0.0,0.0
592.5296,0.0,0.0,0.0,0.0
594.958,0.0,0.0,0.0,0.0
597.3864,0.0,0.0,0.0,0.0
599.8148,0.0,0.0,0.0,0.0
602.2432,0.0,0.0,0.0,0.0
604.6716,0.0,0.0,0.0,0.0
607.1,0.0,0.0,0.0,0.0
609.5284,0.0,0.0,0.0,0.0
611.9568,0.0,0.0,0.0,0.0
614.3852,0.0,0.0,0.0,0.0
616.8136,0.0,0.0,0.0,0.0
619.242,0.0,0.0,0.0,0.0
621.6704,0.0,0.0,0.0,0.0
624.0988,0.0,0.0,0.0,0.0
626.5272,0.0,0.0,0.0,0.0
628.9556,0.0,0.0,0.0,0.0
631.384,0.0,0.0,0.0,0.0
633.8124,0.0,0.0,0.0,0.0
636.2408,0.0,0.0,0.0,0.0
638.6692,0.0,0.0,0.0,0.0
641.0976,0.0,0.0,0.0,0.0
643.526,0.0,0.0,0.0,0.0
645.9544,0.0,0.0,0.0,0.0
648.3828,0.0,0.0,0.0,0.0
650.8112,0.0,0.0,0.0,0.0
653.2396,0.0,0.0,0.0,0.0
655.668,0.0,0.0,0.0,0.0
658.0964,0.0,0.0,0.0,0.0
660.5248,0.0,0.0,0.0,0.0
662.9532,0.0,0.0,0.0,0.0
665.3816,0.0,0.0,0.0,0.0
667.81,0.0,0.0,0.0,0.0
670.2384,0.0,0.0,0.0,0.0
672.6668,0.0,0.0,0.0,0.0
675.0952,0.0,0.0,0.0,0.0
677.5236,0.0,0.0,0.0,0.0
679.952,0.0,0.0,0.0,0.0
682.3804,0.0,0.0,0.0,0.0
684.8088,0.0,0.0,0.0,0.0
687.2372,0.0,0.0,0.0,0.0
689.6656,0.0,0.0,0.0,0.0
692.094,0.0,0.0,0.0,0.0
694.5224,0.0,0.0,0.0,0.0
696.9508,0.0,0.0,0.0,0.0
699.3792,0.0,0.0,0.0,0.0
701.8076,0.0,0.0,0.0,0.0
704.236,0.0,0.0,0.0,0.0
706.6644,0.0,0.0,0.0,0.0
709.0928,0.0,0.0,0.0,0.0
711.5212,0.0,0.0,0.0,0.0
713.9496,0.0,0.0,0.0,0.0
716.378,0.0,0.0,0.0,0.0
718.8064,0.0,0.0,0.0,0.0
721.2348,0.0,0.0,0.0,0.0
723.6632,0.0,0.0,0.0,0.0
726.0916,0.0,0.0,0.0,0.0
728.52,0.0,0.0,0.0,0.0
730.9484,0.0,0.0,0.0,0.0
733.3768,0.0,0.0,0.0,0.0
735.8052,0.0,0.0,0.0,0.0
738.2336,0.0,0.0,0.0,0.0
740.662,0.0,0.0,0.0,0.0
743.0904,0.0,0.0,0.0,0.0
745.5188,0.0,0.0,0.0,0.0
747.9472,0.0,0.0,0.0,0.0
750.3756,0.0,0.0,0.0,0.0
752.804,0.0,0.0,0.0,0.0
755.2324,0.0,0.0,0.0,0.0
757.6608,0.0,0.0,0.0,0.0
760.0892,0.0,0.0,0.0,0.0
762.5176,0.0,0.0,0.0,0.0
764.946,0.0,0.0,0.0,0.0
767.3744,0.0,0.0,0.0,0.0
769.8028,0.0,0.0,0.0,0.0
772.2312,0.0,0.0,0.0,0.0
774.6596,0.0,0.0,0.0,0.0
777.088,0.0,0.0,0.0,0.0
779.5164,0.0,0.0,0.0,0.0
781.9448,0.0,0.0,0.0,0.0
784.3732,0.0,0.0,0.0,0.0
786.8016,0.0,0.0,0.0,0.0
789.23,0.0,0.0,0.0,0.0
791.6584,0.0,0.0,0.0,0.0
794.0868,0.0,0.0,0.0,0.0
796.5152,0.0,0.0,0.0,0.0
798.9436,0.0,0.0,0.0,0.0
801.372,0.0,0.0,0.0,0.0
803.8004,0.0,0.0,0.0,0.0
806.2288,0.0,0.0,0.0,0.0
808.6572,0.0,0.0,0.0,0.0
811.0856,0.0,0.0,0.0,0.0
813.514,0.0,0.0,0.0,0.0
815.9424,0.0,0.0,0.0,0.0
818.3708,0.0,0.0,0.0,0.0
820.7992,0.0,0.0,0.0,0.0
823.2276,0.0,0.0,0.0,0.0
825.656,0.0,0.0,0.0,0.0
828.0844,0.0,0.0,0.0,0.0
830.5128,0.0,0.0,0.0,0.0
832.9412,0.0,0.0,0.0,0.0
835.3696,0.0,0.0,0.0,0.0
837.798,0.0,0.0,0.0,0.0
840.2264,0.0,0.0,0.0,0.0
842.6548,0.0,0.0,0.0,0.0
845.0832,0.0,0.0,0.0,0.0
847.5116,0.0,0.0,0.0,0.0
849.94,0.0,0.0,0.0,0.0
852.3684,0.0,0.0,0.0,0.0
854.7968,0.0,0.0,0.0,0.0
857.2252,0.0,0.0,0.0,0.0
859.6536,0.0,0.0,0.0,0.0
862.082,0.0,0.0,0.0,0.0
864.5104,0.0,0.0,0.0,0.0
866.9388,0.0,0.0,0.0,0.0
869.3672,0.0,0.0,0.0,0.0
871.7956,0.0,0.0,0.0,0.0
874.224,0.0,0.0,0.0,0.0
876.6524,0.0,0.0,0.0,0.0
879.0808,0.0,0.0,0.0,0.0
881.5092,0.0,0.0,0.0,0.0
883.9376,0.0,0.0,0.0,0.0
886.366,0.0,0.0,0.0,0.0
888.7944,0.0,0.0,0.0,0.0
891.2228,0.0,0.0,0.0,0.0
893.6512,0.0,0.0,0.0,0.0
896.0796,0.0,0.0,0.0,0.0
898.508,0.0,0.0,0.0,0.0
900.9364,0.0,0.0,0.0,0.0
903.3648,0.0,0.0,0.0,0.0
905.7932,0.0,0.0,0.0,0.0
908.2216,0.0,0.0,0.0,0.0
910.65,0.0,0.0,0.0,0.0
913.0784,0.0,0.0,0.0,0.0
915.5068,0.0,0.0,0.0,0.0
917.9352,0.0,0.0,0.0,0.0
920.3636,0.0,0.0,0.0,0.0
922.792,0.0,0.0,0.0,0.0
925.2204,0.0,0.0,0.0,0.0
927.6488,0.0,0.0,0.0,0.0
930.0772,0.0,0.0,0.0,0.0
932.5056,0.0,0.0,0.0,0.0
934.934,0.0,0.0,0.0,0.0
937.3624,0.0,0.0,0.0,0.0
939.7908,0.0,0.0,0.0,0.0
942.2192,0.0,0.0,0.0,0.0
944.6476,0.0,0.0,0.0,0.0
947.076,0.0,0.0,0.0,0.0
949.5044,0.0,0.0,0.0,0.0
951.9328,0.0,0.0,0.0,0.0
954.3612,0.0,0.0,0.0,0.0
956.7896,0.0,0.0,0.0,0.0
959.218,0.0,0.0,0.0,0.0
961.6464,0.0,0.0,0.0,0.0
964.0748,0.0,0.0,0.0,0.0
966.5032,0.0,0.0,0.0,0.0
968.9316,0.0,0.0,0.0,0.0
971.36,0.0,0.0,0.0,0.0
973.7884,0.0,0.0,0.0,0.0
976.2168,0.0,0.0,0.0,0.0
978.6452,0.0,0.0,0.0,0.0
981.0736,0.0,0.0,0.0,0.0
983.502,0.0,0.0,0.0,0.0
985.9304,0.0,0.0,0.0,0.0
988.3588,0.0,0.0,0.0,0.0
990.7872,0.0,0.0,0.0,0.0
993.2156,0.0,0.0,0.0,0.0
995.644,0.0,0.0,0.0,0.0
998.0724,0.0,0.0,0.0,0.0
1000.5008,0.0,0.0,0.0,0.0
1002.9292,0.0,0.0,0.0,0.0
1005.3576,0.0,0.0,0.0,0.0
1007.786,0.0,0.0,0.0,0.0
1010.2144,0.0,0.0,0.0,0.0
1012.6428,0.0,0.0,0.0,0.0
1015.0712,0.0,0.0,0.0,0.0
1017.4996,0.0,0.0,0.0,0.0
1019.928,0.0,0.0,0.0,0.0
1022.3564,0.0,0.0,0.0,0.0
1024.7848,0.0,0.0,0.0,0.0
1027.2132,0.0,0.0,0.0,0.0
1029.6416,0.0,0.0,0.0,0.0
1032.07,0.0,0.0,0.0,0.0
1034.4984,0.0,0.0,0.0,0.0
1036.9268,0.0,0.0,0.0,0.0
1039.3552,0.0,0.0,0.0,0.0
1041.7836,0.0,0.0,0.0,0.0
1044.212,0.0,0.0,0.0,0.0
1046.6404,0.0,0.0,0.0,0.0
1049.0688,0.0,0.0,0.0,0.0
1051.4972,0.0,0.0,0.0,0.0
1053.9256,0.0,0.0,0.0,0.0
1056.354,0.0,0.0,0.0,0.0
1058.7824,0.0,0.0,0.0,0.0
1061.2108,0.0,0.0,0.0,0.0
1063.6392,0.0,0.0,0.0,0.0
1066.0676,0.0,0.0,0.0,0.0
1068.496,0.0,0.0,0.0,0.0
1070.9244,0.0,0.0,0.0,0.0
1073.3528,0.0,0.0,0.0,0.0
1075.7812,0.0,0.0,0.0,0.0
1078.2096,0.0,0.0,0.0,0.0
1080.638,0.0,0.0,0.0,0.0
1083.0664,0.0,0.0,0.0,0.0
1085.4948,0.0,0.0,0.0,0.0
1087.9232,0.0,0.0,0.0,0.0
1090.3516,0.0,0.0,0.0,0.0
1092.78,0.0,0.0,0.0,0.0
1095.2084,0.0,0.0,0.0,0.0
1097.6368,0.0,0.0,0.0,0.0
1100.0652,0.0,0.0,0.0,0.0
1102.4936,0.0,0.0,0.0,0.0
1104.922,0.0,0.0,0.0,0.0
1107.3504,0.0,0.0,0.0,0.0
1109.7788,0.0,0.0,0.0,0.0
1112.2072,0.0,0.0,0.0,0.0
1114.6356,0.0,0.0,0.0,0.0
1117.064,0.0,0.0,0.0,0.0
1119.4924,0.0,0.0,0.0,0.0
1121.9208,0.0,0.0,0.0,0.0
1124.3492,0.0,0.0,0.0,0.0
1126.7776,0.0,0.0,0.0,0.0
1129.206,0.0,0.0,0.0,0.0
1131.6344,0.0,0.0,0.0,0.0
1134.0628,0.0,0.0,0.0,0.0
1136.4912,0.0,0.0,0.0,0.0
1138.9196,0.0,0.0,0.0,0.0
1141.348,0.0,0.0,0.0,0.0
1143.7764,0.0,0.0,0.0,0.0
1146.2048,0.0,0.0,0.0,0.0
1148.6332,0.0,0.0,0.0,0.0
1151.0616,0.0,0.0,0.0,0.0
1153.49,0.0,0.0,0.0,0.0
1155.9184,0.0,0.0,0.0,0.0
1158.3468,0.0,0.0,0.0,0.0
1160.7752,0.0,0.0,0.0,0.0
1163.2036,0.0,0.0,0.0,0.0
1165.632,0.0,0.0,0.0,0.0
1168.0604,0.0,0.0,0.0,0.0
1170.4888,0.0,0.0,0.0,0.0
1172.9172,0.0,0.0,0.0,0.0
1175.3456,0.0,0.0,0.0,0.0
1177.774,0.0,0.0,0.0,0.0
1180.2024,0.0,0.0,0.0,0.0
1182.6308,0.0,0.0,0.0,0.0
1185.0592,0.0,0.0,0.0,0.0
1187.4876,0.0,0.0,0.0,0.0
1189.916,0.0,0.0,0.0,0.0
1192.3444,0.0,0.0,0.0,0.0
1194.7728,0.0,0.0,0.0,0.0
1197.2012,0.0,0.0,0.0,0.0
1199.6296,0.0,0.0,0.0,0.0
1202.058,0.0,0.0,0.0,0.0
1204.4864,0.0,0.0,0.0,0.0
1206.9148,0.0,0.0,0.0,0.0
1209.3432,0.0,0.0,0.0,0.0
1211.7716,0.0,0.0,0.0,0.0
1214.2,0.0,0.0,0.0,0.0
1216.6284,0.0,0.0,0.0,0.0
1219.0568,0.0,0.0,0.0,0.0
1221.4852,0.0,0.0,0.0,0.0
1223.9136,0.0,0.0,0.0,0.0
1226.342,0.0,0.0,0.0,0.0
1228.7704,0.0,0.0,0.0,0.0
1231.1988,0.0,0.0,0.0,0.0
1233.6272,0.0,0.0,0.0,0.0
1236.0556,0.0,0.0,0.0,0.0
1238.484,0.0,0.0,0.0,0.0
1240.9124,0.0,0.0,0.0,0.0
1243.3408,0.0,0.0,0.0,0.0


==> CryoBIB_009_pores_cld_sum_hist.csv <==
bins,surface,volume,area,diameter
0.0,0.0,0.0,0.0,0.0
2.4284,0.09217649904154285,0.014527961887145882,0.09217649904154285,0.4048808065579822
4.8568,0.4195560651390957,0.12623035527017992,0.4195560651390957,1.0
7.2852,0.5284258048334798,0.26457890759213115,0.5284258048334798,0.7409309337604659
9.7136,0.919561439653147,0.6603277830634849,0.919561439653147,0.8918778856119854
12.142,1.0,0.9213239963978999,1.0,0.7538396306416646
14.5704,0.887794478582558,1.0,0.887794478582558,0.5467351361537715
16.9988,0.5870187570540448,0.7835850959164855,0.5870187570540448,0.30481484971261513
19.4272,0.26599544957809934,0.4145851191036136,0.26599544957809934,0.11825120135682607
21.8556,0.3347068202583326,0.5917387462775731,0.3347068202583326,0.13111278620559638
24.284,0.14396173345993216,0.28227766229246937,0.14396173345993216,0.05083388297371127
26.7124,0.14759132195130603,0.32198401897800705,0.14759132195130603,0.04682936021859963
29.1408,0.06596678550314372,0.15704793533694075,0.06596678550314372,0.01917459719212279
31.5692,0.1233271825005815,0.3219761014216363,0.1233271825005815,0.032695750494676205
33.9976,0.04026585929522183,0.11232109385942651,0.04026585929522183,0.009987750871572559
36.426,0.07441552159658855,0.23036450732911323,0.07441552159658855,0.01663054744181657
38.8544,0.03913004532506831,0.12422664796866661,0.03913004532506831,0.008527277866767137
41.2828,0.0,0.0,0.0,0.0
43.7112,0.0,0.0,0.0,0.0
46.1396,0.0,0.0,0.0,0.0
48.568,0.0,0.0,0.0,0.0
50.9964,0.0,0.0,0.0,0.0
53.4248,0.0,0.0,0.0,0.0
55.8532,0.0,0.0,0.0,0.0
58.2816,0.0,0.0,0.0,0.0
60.71,0.0,0.0,0.0,0.0
63.1384,0.0,0.0,0.0,0.0
65.5668,0.0,0.0,0.0,0.0
67.9952,0.0,0.0,0.0,0.0
70.4236,0.0,0.0,0.0,0.0
72.852,0.0,0.0,0.0,0.0
75.2804,0.0,0.0,0.0,0.0
77.7088,0.0,0.0,0.0,0.0
80.1372,0.0,0.0,0.0,0.0
82.5656,0.0,0.0,0.0,0.0
84.994,0.0,0.0,0.0,0.0
87.4224,0.0,0.0,0.0,0.0
89.8508,0.0,0.0,0.0,0.0
92.2792,0.0,0.0,0.0,0.0
94.7076,0.0,0.0,0.0,0.0
97.136,0.0,0.0,0.0,0.0
99.5644,0.0,0.0,0.0,0.0
101.9928,0.0,0.0,0.0,0.0
104.4212,0.0,0.0,0.0,0.0
106.8496,0.0,0.0,0.0,0.0
109.278,0.0,0.0,0.0,0.0
111.7064,0.0,0.0,0.0,0.0
114.1348,0.0,0.0,0.0,0.0
116.5632,0.0,0.0,0.0,0.0
118.9916,0.0,0.0,0.0,0.0
121.42,0.0,0.0,0.0,0.0
123.8484,0.0,0.0,0.0,0.0
126.2768,0.0,0.0,0.0,0.0
128.7052,0.0,0.0,0.0,0.0
131.1336,0.0,0.0,0.0,0.0
133.562,0.0,0.0,0.0,0.0
135.9904,0.0,0.0,0.0,0.0
138.4188,0.0,0.0,0.0,0.0
140.8472,0.0,0.0,0.0,0.0
143.2756,0.0,0.0,0.0,0.0
145.704,0.0,0.0,0.0,0.0
148.1324,0.0,0.0,0.0,0.0
150.5608,0.0,0.0,0.0,0.0
152.9892,0.0,0.0,0.0,0.0
155.4176,0.0,0.0,0.0,0.0
157.846,0.0,0.0,0.0,0.0
160.2744,0.0,0.0,0.0,0.0
162.7028,0.0,0.0,0.0,0.0
165.1312,0.0,0.0,0.0,0.0
167.5596,0.0,0.0,0.0,0.0
169.988,0.0,0.0,0.0,0.0
172.4164,0.0,0.0,0.0,0.0
174.8448,0.0,0.0,0.0,0.0
177.2732,0.0,0.0,0.0,0.0
179.7016,0.0,0.0,0.0,0.0
182.13,0.0,0.0,0.0,0.0
184.5584,0.0,0.0,0.0,0.0
186.9868,0.0,0.0,0.0,0.0
189.4152,0.0,0.0,0.0,0.0
191.8436,0.0,0.0,0.0,0.0
194.272,0.0,0.0,0.0,0.0
196.7004,0.0,0.0,0.0,0.0
199.1288,0.0,0.0,0.0,0.0
201.5572,0.0,0.0,0.0,0.0
203.9856,0.0,0.0,0.0,0.0
206.414,0.0,0.0,0.0,0.0
208.8424,0.0,0.0,0.0,0.0
211.2708,0.0,0.0,0.0,0.0
213.6992,0.0,0.0,0.0,0.0
216.1276,0.0,0.0,0.0,0.0
218.556,0.0,0.0,0.0,0.0
220.9844,0.0,0.0,0.0,0.0
223.4128,0.0,0.0,0.0,0.0
225.8412,0.0,0.0,0.0,0.0
228.2696,0.0,0.0,0.0,0.0
230.698,0.0,0.0,0.0,0.0
233.1264,0.0,0.0,0.0,0.0
235.5548,0.0,0.0,0.0,0.0
237.9832,0.0,0.0,0.0,0.0
240.4116,0.0,0.0,0.0,0.0
242.84,0.0,0.0,0.0,0.0
245.2684,0.0,0.0,0.0,0.0
247.6968,0.0,0.0,0.0,0.0
250.1252,0.0,0.0,0.0,0.0
252.5536,0.0,0.0,0.0,0.0
254.982,0.0,0.0,0.0,0.0
257.4104,0.0,0.0,0.0,0.0
259.8388,0.0,0.0,0.0,0.0
262.2672,0.0,0.0,0.0,0.0
264.6956,0.0,0.0,0.0,0.0
267.124,0.0,0.0,0.0,0.0
269.5524,0.0,0.0,0.0,0.0
271.9808,0.0,0.0,0.0,0.0
274.4092,0.0,0.0,0.0,0.0
276.8376,0.0,0.0,0.0,0.0
279.266,0.0,0.0,0.0,0.0
281.6944,0.0,0.0,0.0,0.0
284.1228,0.0,0.0,0.0,0.0
286.5512,0.0,0.0,0.0,0.0
288.9796,0.0,0.0,0.0,0.0
291.408,0.0,0.0,0.0,0.0
293.8364,0.0,0.0,0.0,0.0
296.2648,0.0,0.0,0.0,0.0
298.6932,0.0,0.0,0.0,0.0
301.1216,0.0,0.0,0.0,0.0
303.55,0.0,0.0,0.0,0.0
305.9784,0.0,0.0,0.0,0.0
308.4068,0.0,0.0,0.0,0.0
310.8352,0.0,0.0,0.0,0.0
313.2636,0.0,0.0,0.0,0.0
315.692,0.0,0.0,0.0,0.0
318.1204,0.0,0.0,0.0,0.0
320.5488,0.0,0.0,0.0,0.0
322.9772,0.0,0.0,0.0,0.0
325.4056,0.0,0.0,0.0,0.0
327.834,0.0,0.0,0.0,0.0
330.2624,0.0,0.0,0.0,0.0
332.6908,0.0,0.0,0.0,0.0
335.1192,0.0,0.0,0.0,0.0
337.5476,0.0,0.0,0.0,0.0
339.976,0.0,0.0,0.0,0.0
342.4044,0.0,0.0,0.0,0.0
344.8328,0.0,0.0,0.0,0.0
347.2612,0.0,0.0,0.0,0.0
349.6896,0.0,0.0,0.0,0.0
352.118,0.0,0.0,0.0,0.0
354.5464,0.0,0.0,0.0,0.0
356.9748,0.0,0.0,0.0,0.0
359.4032,0.0,0.0,0.0,0.0
361.8316,0.0,0.0,0.0,0.0
364.26,0.0,0.0,0.0,0.0
366.6884,0.0,0.0,0.0,0.0
369.1168,0.0,0.0,0.0,0.0
371.5452,0.0,0.0,0.0,0.0
373.9736,0.0,0.0,0.0,0.0
376.402,0.0,0.0,0.0,0.0
378.8304,0.0,0.0,0.0,0.0
381.2588,0.0,0.0,0.0,0.0
383.6872,0.0,0.0,0.0,0.0
386.1156,0.0,0.0,0.0,0.0
388.544,0.0,0.0,0.0,0.0
390.9724,0.0,0.0,0.0,0.0
393.4008,0.0,0.0,0.0,0.0
395.8292,0.0,0.0,0.0,0.0
398.2576,0.0,0.0,0.0,0.0
400.686,0.0,0.0,0.0,0.0
403.1144,0.0,0.0,0.0,0.0
405.5428,0.0,0.0,0.0,0.0
407.9712,0.0,0.0,0.0,0.0
410.3996,0.0,0.0,0.0,0.0
412.828,0.0,0.0,0.0,0.0
415.2564,0.0,0.0,0.0,0.0
417.6848,0.0,0.0,0.0,0.0
420.1132,0.0,0.0,0.0,0.0
422.5416,0.0,0.0,0.0,0.0
424.97,0.0,0.0,0.0,0.0
427.3984,0.0,0.0,0.0,0.0
429.8268,0.0,0.0,0.0,0.0
432.2552,0.0,0.0,0.0,0.0
434.6836,0.0,0.0,0.0,0.0
437.112,0.0,0.0,0.0,0.0
439.5404,0.0,0.0,0.0,0.0
441.9688,0.0,0.0,0.0,0.0
444.3972,0.0,0.0,0.0,0.0
446.8256,0.0,0.0,0.0,0.0
449.254,0.0,0.0,0.0,0.0
451.6824,0.0,0.0,0.0,0.0
454.1108,0.0,0.0,0.0,0.0
456.5392,0.0,0.0,0.0,0.0
458.9676,0.0,0.0,0.0,0.0
461.396,0.0,0.0,0.0,0.0
463.8244,0.0,0.0,0.0,0.0
466.2528,0.0,0.0,0.0,0.0
468.6812,0.0,0.0,0.0,0.0
471.1096,0.0,0.0,0.0,0.0
473.538,0.0,0.0,0.0,0.0
475.9664,0.0,0.0,0.0,0.0
478.3948,0.0,0.0,0.0,0.0
480.8232,0.0,0.0,0.0,0.0
483.2516,0.0,0.0,0.0,0.0
485.68,0.0,0.0,0.0,0.0
488.1084,0.0,0.0,0.0,0.0
490.5368,0.0,0.0,0.0,0.0
492.9652,0.0,0.0,0.0,0.0
495.3936,0.0,0.0,0.0,0.0
497.822,0.0,0.0,0.0,0.0
500.2504,0.0,0.0,0.0,0.0
502.6788,0.0,0.0,0.0,0.0
505.1072,0.0,0.0,0.0,0.0
507.5356,0.0,0.0,0.0,0.0
509.964,0.0,0.0,0.0,0.0
512.3924,0.0,0.0,0.0,0.0
514.8208,0.0,0.0,0.0,0.0
517.2492,0.0,0.0,0.0,0.0
519.6776,0.0,0.0,0.0,0.0
522.106,0.0,0.0,0.0,0.0
524.5344,0.0,0.0,0.0,0.0
526.9628,0.0,0.0,0.0,0.0
529.3912,0.0,0.0,0.0,0.0
531.8196,0.0,0.0,0.0,0.0
534.248,0.0,0.0,0.0,0.0
536.6764,0.0,0.0,0.0,0.0
539.1048,0.0,0.0,0.0,0.0
541.5332,0.0,0.0,0.0,0.0
543.9616,0.0,0.0,0.0,0.0
546.39,0.0,0.0,0.0,0.0
548.8184,0.0,0.0,0.0,0.0
551.2468,0.0,0.0,0.0,0.0
553.6752,0.0,0.0,0.0,0.0
556.1036,0.0,0.0,0.0,0.0
558.532,0.0,0.0,0.0,0.0
560.9604,0.0,0.0,0.0,0.0
563.3888,0.0,0.0,0.0,0.0
565.8172,0.0,0.0,0.0,0.0
568.2456,0.0,0.0,0.0,0.0
570.674,0.0,0.0,0.0,0.0
573.1024,0.0,0.0,0.0,0.0
575.5308,0.0,0.0,0.0,0.0
577.9592,0.0,0.0,0.0,0.0
580.3876,0.0,0.0,0.0,0.0
582.816,0.0,0.0,0.0,0.0
585.2444,0.0,0.0,0.0,0.0
587.6728,0.0,0.0,0.0,0.0
590.1012,0.0,0.0,0.0,0.0
592.5296,0.0,0.0,0.0,0.0
594.958,0.0,0.0,0.0,0.0
597.3864,0.0,0.0,0.0,0.0
599.8148,0.0,0.0,0.0,0.0
602.2432,0.0,0.0,0.0,0.0
604.6716,0.0,0.0,0.0,0.0
607.1,0.0,0.0,0.0,0.0
609.5284,0.0,0.0,0.0,0.0
611.9568,0.0,0.0,0.0,0.0
614.3852,0.0,0.0,0.0,0.0
616.8136,0.0,0.0,0.0,0.0
619.242,0.0,0.0,0.0,0.0
621.6704,0.0,0.0,0.0,0.0
624.0988,0.0,0.0,0.0,0.0
626.5272,0.0,0.0,0.0,0.0
628.9556,0.0,0.0,0.0,0.0
631.384,0.0,0.0,0.0,0.0
633.8124,0.0,0.0,0.0,0.0
636.2408,0.0,0.0,0.0,0.0
638.6692,0.0,0.0,0.0,0.0
641.0976,0.0,0.0,0.0,0.0
643.526,0.0,0.0,0.0,0.0
645.9544,0.0,0.0,0.0,0.0
648.3828,0.0,0.0,0.0,0.0
650.8112,0.0,0.0,0.0,0.0
653.2396,0.0,0.0,0.0,0.0
655.668,0.0,0.0,0.0,0.0
658.0964,0.0,0.0,0.0,0.0
660.5248,0.0,0.0,0.0,0.0
662.9532,0.0,0.0,0.0,0.0
665.3816,0.0,0.0,0.0,0.0
667.81,0.0,0.0,0.0,0.0
670.2384,0.0,0.0,0.0,0.0
672.6668,0.0,0.0,0.0,0.0
675.0952,0.0,0.0,0.0,0.0
677.5236,0.0,0.0,0.0,0.0
679.952,0.0,0.0,0.0,0.0
682.3804,0.0,0.0,0.0,0.0
684.8088,0.0,0.0,0.0,0.0
687.2372,0.0,0.0,0.0,0.0
689.6656,0.0,0.0,0.0,0.0
692.094,0.0,0.0,0.0,0.0
694.5224,0.0,0.0,0.0,0.0
696.9508,0.0,0.0,0.0,0.0
699.3792,0.0,0.0,0.0,0.0
701.8076,0.0,0.0,0.0,0.0
704.236,0.0,0.0,0.0,0.0
706.6644,0.0,0.0,0.0,0.0
709.0928,0.0,0.0,0.0,0.0
711.5212,0.0,0.0,0.0,0.0
713.9496,0.0,0.0,0.0,0.0
716.378,0.0,0.0,0.0,0.0
718.8064,0.0,0.0,0.0,0.0
721.2348,0.0,0.0,0.0,0.0
723.6632,0.0,0.0,0.0,0.0
726.0916,0.0,0.0,0.0,0.0
728.52,0.0,0.0,0.0,0.0
730.9484,0.0,0.0,0.0,0.0
733.3768,0.0,0.0,0.0,0.0
735.8052,0.0,0.0,0.0,0.0
738.2336,0.0,0.0,0.0,0.0
740.662,0.0,0.0,0.0,0.0
743.0904,0.0,0.0,0.0,0.0
745.5188,0.0,0.0,0.0,0.0
747.9472,0.0,0.0,0.0,0.0
750.3756,0.0,0.0,0.0,0.0
752.804,0.0,0.0,0.0,0.0
755.2324,0.0,0.0,0.0,0.0
757.6608,0.0,0.0,0.0,0.0
760.0892,0.0,0.0,0.0,0.0
762.5176,0.0,0.0,0.0,0.0
764.946,0.0,0.0,0.0,0.0
767.3744,0.0,0.0,0.0,0.0
769.8028,0.0,0.0,0.0,0.0
772.2312,0.0,0.0,0.0,0.0
774.6596,0.0,0.0,0.0,0.0
777.088,0.0,0.0,0.0,0.0
779.5164,0.0,0.0,0.0,0.0
781.9448,0.0,0.0,0.0,0.0
784.3732,0.0,0.0,0.0,0.0
786.8016,0.0,0.0,0.0,0.0
789.23,0.0,0.0,0.0,0.0
791.6584,0.0,0.0,0.0,0.0
794.0868,0.0,0.0,0.0,0.0
796.5152,0.0,0.0,0.0,0.0
798.9436,0.0,0.0,0.0,0.0
801.372,0.0,0.0,0.0,0.0
803.8004,0.0,0.0,0.0,0.0
806.2288,0.0,0.0,0.0,0.0
808.6572,0.0,0.0,0.0,0.0
811.0856,0.0,0.0,0.0,0.0
813.514,0.0,0.0,0.0,0.0
815.9424,0.0,0.0,0.0,0.0
818.3708,0.0,0.0,0.0,0.0
820.7992,0.0,0.0,0.0,0.0
823.2276,0.0,0.0,0.0,0.0
825.656,0.0,0.0,0.0,0.0
828.0844,0.0,0.0,0.0,0.0
830.5128,0.0,0.0,0.0,0.0
832.9412,0.0,0.0,0.0,0.0
835.3696,0.0,0.0,0.0,0.0
837.798,0.0,0.0,0.0,0.0
840.2264,0.0,0.0,0.0,0.0
842.6548,0.0,0.0,0.0,0.0
845.0832,0.0,0.0,0.0,0.0
847.5116,0.0,0.0,0.0,0.0
849.94,0.0,0.0,0.0,0.0
852.3684,0.0,0.0,0.0,0.0
854.7968,0.0,0.0,0.0,0.0
857.2252,0.0,0.0,0.0,0.0
859.6536,0.0,0.0,0.0,0.0
862.082,0.0,0.0,0.0,0.0
864.5104,0.0,0.0,0.0,0.0
866.9388,0.0,0.0,0.0,0.0
869.3672,0.0,0.0,0.0,0.0
871.7956,0.0,0.0,0.0,0.0
874.224,0.0,0.0,0.0,0.0
876.6524,0.0,0.0,0.0,0.0
879.0808,0.0,0.0,0.0,0.0
881.5092,0.0,0.0,0.0,0.0
883.9376,0.0,0.0,0.0,0.0
886.366,0.0,0.0,0.0,0.0
888.7944,0.0,0.0,0.0,0.0
891.2228,0.0,0.0,0.0,0.0
893.6512,0.0,0.0,0.0,0.0
896.0796,0.0,0.0,0.0,0.0
898.508,0.0,0.0,0.0,0.0
900.9364,0.0,0.0,0.0,0.0
903.3648,0.0,0.0,0.0,0.0
905.7932,0.0,0.0,0.0,0.0
908.2216,0.0,0.0,0.0,0.0
910.65,0.0,0.0,0.0,0.0
913.0784,0.0,0.0,0.0,0.0
915.5068,0.0,0.0,0.0,0.0
917.9352,0.0,0.0,0.0,0.0
920.3636,0.0,0.0,0.0,0.0
922.792,0.0,0.0,0.0,0.0
925.2204,0.0,0.0,0.0,0.0
927.6488,0.0,0.0,0.0,0.0
930.0772,0.0,0.0,0.0,0.0
932.5056,0.0,0.0,0.0,0.0
934.934,0.0,0.0,0.0,0.0
937.3624,0.0,0.0,0.0,0.0
939.7908,0.0,0.0,0.0,0.0
942.2192,0.0,0.0,0.0,0.0
944.6476,0.0,0.0,0.0,0.0
947.076,0.0,0.0,0.0,0.0
949.5044,0.0,0.0,0.0,0.0
951.9328,0.0,0.0,0.0,0.0
954.3612,0.0,0.0,0.0,0.0
956.7896,0.0,0.0,0.0,0.0
959.218,0.0,0.0,0.0,0.0
961.6464,0.0,0.0,0.0,0.0
964.0748,0.0,0.0,0.0,0.0
966.5032,0.0,0.0,0.0,0.0
968.9316,0.0,0.0,0.0,0.0
971.36,0.0,0.0,0.0,0.0
973.7884,0.0,0.0,0.0,0.0
976.2168,0.0,0.0,0.0,0.0
978.6452,0.0,0.0,0.0,0.0
981.0736,0.0,0.0,0.0,0.0
983.502,0.0,0.0,0.0,0.0
985.9304,0.0,0.0,0.0,0.0
988.3588,0.0,0.0,0.0,0.0
990.7872,0.0,0.0,0.0,0.0
993.2156,0.0,0.0,0.0,0.0
995.644,0.0,0.0,0.0,0.0
998.0724,0.0,0.0,0.0,0.0
1000.5008,0.0,0.0,0.0,0.0
1002.9292,0.0,0.0,0.0,0.0
1005.3576,0.0,0.0,0.0,0.0
1007.786,0.0,0.0,0.0,0.0
1010.2144,0.0,0.0,0.0,0.0
1012.6428,0.0,0.0,0.0,0.0
1015.0712,0.0,0.0,0.0,0.0
1017.4996,0.0,0.0,0.0,0.0
1019.928,0.0,0.0,0.0,0.0
1022.3564,0.0,0.0,0.0,0.0
1024.7848,0.0,0.0,0.0,0.0
1027.2132,0.0,0.0,0.0,0.0
1029.6416,0.0,0.0,0.0,0.0
1032.07,0.0,0.0,0.0,0.0
1034.4984,0.0,0.0,0.0,0.0
1036.9268,0.0,0.0,0.0,0.0
1039.3552,0.0,0.0,0.0,0.0
1041.7836,0.0,0.0,0.0,0.0
1044.212,0.0,0.0,0.0,0.0
1046.6404,0.0,0.0,0.0,0.0
1049.0688,0.0,0.0,0.0,0.0
1051.4972,0.0,0.0,0.0,0.0
1053.9256,0.0,0.0,0.0,0.0
1056.354,0.0,0.0,0.0,0.0
1058.7824,0.0,0.0,0.0,0.0
1061.2108,0.0,0.0,0.0,0.0
1063.6392,0.0,0.0,0.0,0.0
1066.0676,0.0,0.0,0.0,0.0
1068.496,0.0,0.0,0.0,0.0
1070.9244,0.0,0.0,0.0,0.0
1073.3528,0.0,0.0,0.0,0.0
1075.7812,0.0,0.0,0.0,0.0
1078.2096,0.0,0.0,0.0,0.0
1080.638,0.0,0.0,0.0,0.0
1083.0664,0.0,0.0,0.0,0.0
1085.4948,0.0,0.0,0.0,0.0
1087.9232,0.0,0.0,0.0,0.0
1090.3516,0.0,0.0,0.0,0.0
1092.78,0.0,0.0,0.0,0.0
1095.2084,0.0,0.0,0.0,0.0
1097.6368,0.0,0.0,0.0,0.0
1100.0652,0.0,0.0,0.0,0.0
1102.4936,0.0,0.0,0.0,0.0
1104.922,0.0,0.0,0.0,0.0
1107.3504,0.0,0.0,0.0,0.0
1109.7788,0.0,0.0,0.0,0.0
1112.2072,0.0,0.0,0.0,0.0
1114.6356,0.0,0.0,0.0,0.0
1117.064,0.0,0.0,0.0,0.0
1119.4924,0.0,0.0,0.0,0.0
1121.9208,0.0,0.0,0.0,0.0
1124.3492,0.0,0.0,0.0,0.0
1126.7776,0.0,0.0,0.0,0.0
1129.206,0.0,0.0,0.0,0.0
1131.6344,0.0,0.0,0.0,0.0
1134.0628,0.0,0.0,0.0,0.0
1136.4912,0.0,0.0,0.0,0.0
1138.9196,0.0,0.0,0.0,0.0
1141.348,0.0,0.0,0.0,0.0
1143.7764,0.0,0.0,0.0,0.0
1146.2048,0.0,0.0,0.0,0.0
1148.6332,0.0,0.0,0.0,0.0
1151.0616,0.0,0.0,0.0,0.0
1153.49,0.0,0.0,0.0,0.0
1155.9184,0.0,0.0,0.0,0.0
1158.3468,0.0,0.0,0.0,0.0
1160.7752,0.0,0.0,0.0,0.0
1163.2036,0.0,0.0,0.0,0.0
1165.632,0.0,0.0,0.0,0.0
1168.0604,0.0,0.0,0.0,0.0
1170.4888,0.0,0.0,0.0,0.0
1172.9172,0.0,0.0,0.0,0.0
1175.3456,0.0,0.0,0.0,0.0
1177.774,0.0,0.0,0.0,0.0
1180.2024,0.0,0.0,0.0,0.0
1182.6308,0.0,0.0,0.0,0.0
1185.0592,0.0,0.0,0.0,0.0
1187.4876,0.0,0.0,0.0,0.0
1189.916,0.0,0.0,0.0,0.0
1192.3444,0.0,0.0,0.0,0.0
1194.7728,0.0,0.0,0.0,0.0
1197.2012,0.0,0.0,0.0,0.0
1199.6296,0.0,0.0,0.0,0.0
1202.058,0.0,0.0,0.0,0.0
1204.4864,0.0,0.0,0.0,0.0
1206.9148,0.0,0.0,0.0,0.0
1209.3432,0.0,0.0,0.0,0.0
1211.7716,0.0,0.0,0.0,0.0
1214.2,0.0,0.0,0.0,0.0
1216.6284,0.0,0.0,0.0,0.0
1219.0568,0.0,0.0,0.0,0.0
1221.4852,0.0,0.0,0.0,0.0
1223.9136,0.0,0.0,0.0,0.0
1226.342,0.0,0.0,0.0,0.0
1228.7704,0.0,0.0,0.0,0.0
1231.1988,0.0,0.0,0.0,0.0
1233.6272,0.0,0.0,0.0,0.0
1236.0556,0.0,0.0,0.0,0.0
1238.484,0.0,0.0,0.0,0.0
1240.9124,0.0,0.0,0.0,0.0
1243.3408,0.0,0.0,0.0,0.0


==> CryoBIB_009_pores_psd_sum_hist.csv <==
bins,surface,volume,area,diameter
0.0,0.0,0.0,0.0,0.0
2.4284,0.0,0.0,0.0,0.0
4.8568,0.29546221322537114,0.06170885184259377,0.29546221322537114,0.8074189577337237
7.2852,0.5050607287449392,0.14663681167369075,0.5050607287449392,1.0
9.7136,0.4395242914979757,0.17953475739591415,0.4395242914979757,0.613194050584005
12.142,0.3312246963562753,0.17721601828005737,0.3312246963562753,0.3523220520737234
14.5704,0.7516025641025641,0.49033913219871467,0.7516025641025641,0.6553164380077772
16.9988,0.43648785425101216,0.33962334881539474,0.43648785425101216,0.3185624773959336
19.4272,0.6486167341430499,0.5728254889720795,0.6486167341430499,0.417115902260665
21.8556,1.0,1.0,1.0,0.5675466239489616
24.284,0.551197705802969,0.6134750415657878,0.551197705802969,0.2809640077412526
26.7124,0.6077935222672065,0.7598598440740238,0.6077935222672065,0.2759223209850744
29.1408,0.41734143049932526,0.5713889350458399,0.41734143049932526,0.1728935536518789
31.5692,0.36698717948717946,0.5438114751125701,0.36698717948717946,0.14042802190817474
33.9976,0.15156882591093115,0.24998748943379276,0.15156882591093118,0.05210535651380678
36.426,0.48793859649122806,0.8341343964070014,0.48793859649122806,0.16189670942232434
38.8544,0.0,0.0,0.0,0.0
41.2828,0.21912955465587047,0.43456513439387084,0.21912955465587045,0.06265098546224894
43.7112,0.0,0.0,0.0,0.0
46.1396,0.0,0.0,0.0,0.0
48.568,0.0,0.0,0.0,0.0
50.9964,0.0,0.0,0.0,0.0
53.4248,0.3484311740890688,0.8713225460747475,0.3484311740890688,0.07900160794122757
55.8532,0.0,0.0,0.0,0.0
58.2816,0.0,0.0,0.0,0.0
60.71,0.0,0.0,0.0,0.0
63.1384,0.0,0.0,0.0,0.0
65.5668,0.0,0.0,0.0,0.0
67.9952,0.0,0.0,0.0,0.0
70.4236,0.0,0.0,0.0,0.0
72.852,0.0,0.0,0.0,0.0
75.2804,0.0,0.0,0.0,0.0
77.7088,0.0,0.0,0.0,0.0
80.1372,0.0,0.0,0.0,0.0
82.5656,0.0,0.0,0.0,0.0
84.994,0.0,0.0,0.0,0.0
87.4224,0.0,0.0,0.0,0.0
89.8508,0.0,0.0,0.0,0.0
92.2792,0.0,0.0,0.0,0.0
94.7076,0.0,0.0,0.0,0.0
97.136,0.0,0.0,0.0,0.0
99.5644,0.0,0.0,0.0,0.0
101.9928,0.0,0.0,0.0,0.0
104.4212,0.0,0.0,0.0,0.0
106.8496,0.0,0.0,0.0,0.0
109.278,0.0,0.0,0.0,0.0
111.7064,0.0,0.0,0.0,0.0
114.1348,0.0,0.0,0.0,0.0
116.5632,0.0,0.0,0.0,0.0
118.9916,0.0,0.0,0.0,0.0
121.42,0.0,0.0,0.0,0.0
123.8484,0.0,0.0,0.0,0.0
126.2768,0.0,0.0,0.0,0.0
128.7052,0.0,0.0,0.0,0.0
131.1336,0.0,0.0,0.0,0.0
133.562,0.0,0.0,0.0,0.0
135.9904,0.0,0.0,0.0,0.0
138.4188,0.0,0.0,0.0,0.0
140.8472,0.0,0.0,0.0,0.0
143.2756,0.0,0.0,0.0,0.0
145.704,0.0,0.0,0.0,0.0
148.1324,0.0,0.0,0.0,0.0
150.5608,0.0,0.0,0.0,0.0
152.9892,0.0,0.0,0.0,0.0
155.4176,0.0,0.0,0.0,0.0
157.846,0.0,0.0,0.0,0.0
160.2744,0.0,0.0,0.0,0.0
162.7028,0.0,0.0,0.0,0.0
165.1312,0.0,0.0,0.0,0.0
167.5596,0.0,0.0,0.0,0.0
169.988,0.0,0.0,0.0,0.0
172.4164,0.0,0.0,0.0,0.0
174.8448,0.0,0.0,0.0,0.0
177.2732,0.0,0.0,0.0,0.0
179.7016,0.0,0.0,0.0,0.0
182.13,0.0,0.0,0.0,0.0
184.5584,0.0,0.0,0.0,0.0
186.9868,0.0,0.0,0.0,0.0
189.4152,0.0,0.0,0.0,0.0
191.8436,0.0,0.0,0.0,0.0
194.272,0.0,0.0,0.0,0.0
196.7004,0.0,0.0,0.0,0.0
199.1288,0.0,0.0,0.0,0.0
201.5572,0.0,0.0,0.0,0.0
203.9856,0.0,0.0,0.0,0.0
206.414,0.0,0.0,0.0,0.0
208.8424,0.0,0.0,0.0,0.0
211.2708,0.0,0.0,0.0,0.0
213.6992,0.0,0.0,0.0,0.0
216.1276,0.0,0.0,0.0,0.0
218.556,0.0,0.0,0.0,0.0
220.9844,0.0,0.0,0.0,0.0
223.4128,0.0,0.0,0.0,0.0
225.8412,0.0,0.0,0.0,0.0
228.2696,0.0,0.0,0.0,0.0
230.698,0.0,0.0,0.0,0.0
233.1264,0.0,0.0,0.0,0.0
235.5548,0.0,0.0,0.0,0.0
237.9832,0.0,0.0,0.0,0.0
240.4116,0.0,0.0,0.0,0.0
242.84,0.0,0.0,0.0,0.0
245.2684,0.0,0.0,0.0,0.0
247.6968,0.0,0.0,0.0,0.0
250.1252,0.0,0.0,0.0,0.0
252.5536,0.0,0.0,0.0,0.0
254.982,0.0,0.0,0.0,0.0
257.4104,0.0,0.0,0.0,0.0
259.8388,0.0,0.0,0.0,0.0
262.2672,0.0,0.0,0.0,0.0
264.6956,0.0,0.0,0.0,0.0
267.124,0.0,0.0,0.0,0.0
269.5524,0.0,0.0,0.0,0.0
271.9808,0.0,0.0,0.0,0.0
274.4092,0.0,0.0,0.0,0.0
276.8376,0.0,0.0,0.0,0.0
279.266,0.0,0.0,0.0,0.0
281.6944,0.0,0.0,0.0,0.0
284.1228,0.0,0.0,0.0,0.0
286.5512,0.0,0.0,0.0,0.0
288.9796,0.0,0.0,0.0,0.0
291.408,0.0,0.0,0.0,0.0
293.8364,0.0,0.0,0.0,0.0
296.2648,0.0,0.0,0.0,0.0
298.6932,0.0,0.0,0.0,0.0
301.1216,0.0,0.0,0.0,0.0
303.55,0.0,0.0,0.0,0.0
305.9784,0.0,0.0,0.0,0.0
308.4068,0.0,0.0,0.0,0.0
310.8352,0.0,0.0,0.0,0.0
313.2636,0.0,0.0,0.0,0.0
315.692,0.0,0.0,0.0,0.0
318.1204,0.0,0.0,0.0,0.0
320.5488,0.0,0.0,0.0,0.0
322.9772,0.0,0.0,0.0,0.0
325.4056,0.0,0.0,0.0,0.0
327.834,0.0,0.0,0.0,0.0
330.2624,0.0,0.0,0.0,0.0
332.6908,0.0,0.0,0.0,0.0
335.1192,0.0,0.0,0.0,0.0
337.5476,0.0,0.0,0.0,0.0
339.976,0.0,0.0,0.0,0.0
342.4044,0.0,0.0,0.0,0.0
344.8328,0.0,0.0,0.0,0.0
347.2612,0.0,0.0,0.0,0.0
349.6896,0.0,0.0,0.0,0.0
352.118,0.0,0.0,0.0,0.0
354.5464,0.0,0.0,0.0,0.0
356.9748,0.0,0.0,0.0,0.0
359.4032,0.0,0.0,0.0,0.0
361.8316,0.0,0.0,0.0,0.0
364.26,0.0,0.0,0.0,0.0
366.6884,0.0,0.0,0.0,0.0
369.1168,0.0,0.0,0.0,0.0
371.5452,0.0,0.0,0.0,0.0
373.9736,0.0,0.0,0.0,0.0
376.402,0.0,0.0,0.0,0.0
378.8304,0.0,0.0,0.0,0.0
381.2588,0.0,0.0,0.0,0.0
383.6872,0.0,0.0,0.0,0.0
386.1156,0.0,0.0,0.0,0.0
388.544,0.0,0.0,0.0,0.0
390.9724,0.0,0.0,0.0,0.0
393.4008,0.0,0.0,0.0,0.0
395.8292,0.0,0.0,0.0,0.0
398.2576,0.0,0.0,0.0,0.0
400.686,0.0,0.0,0.0,0.0
403.1144,0.0,0.0,0.0,0.0
405.5428,0.0,0.0,0.0,0.0
407.9712,0.0,0.0,0.0,0.0
410.3996,0.0,0.0,0.0,0.0
412.828,0.0,0.0,0.0,0.0
415.2564,0.0,0.0,0.0,0.0
417.6848,0.0,0.0,0.0,0.0
420.1132,0.0,0.0,0.0,0.0
422.5416,0.0,0.0,0.0,0.0
424.97,0.0,0.0,0.0,0.0
427.3984,0.0,0.0,0.0,0.0
429.8268,0.0,0.0,0.0,0.0
432.2552,0.0,0.0,0.0,0.0
434.6836,0.0,0.0,0.0,0.0
437.112,0.0,0.0,0.0,0.0
439.5404,0.0,0.0,0.0,0.0
441.9688,0.0,0.0,0.0,0.0
444.3972,0.0,0.0,0.0,0.0
446.8256,0.0,0.0,0.0,0.0
449.254,0.0,0.0,0.0,0.0
451.6824,0.0,0.0,0.0,0.0
454.1108,0.0,0.0,0.0,0.0
456.5392,0.0,0.0,0.0,0.0
458.9676,0.0,0.0,0.0,0.0
461.396,0.0,0.0,0.0,0.0
463.8244,0.0,0.0,0.0,0.0
466.2528,0.0,0.0,0.0,0.0
468.6812,0.0,0.0,0.0,0.0
471.1096,0.0,0.0,0.0,0.0
473.538,0.0,0.0,0.0,0.0
475.9664,0.0,0.0,0.0,0.0
478.3948,0.0,0.0,0.0,0.0
480.8232,0.0,0.0,0.0,0.0
483.2516,0.0,0.0,0.0,0.0
485.68,0.0,0.0,0.0,0.0
488.1084,0.0,0.0,0.0,0.0
490.5368,0.0,0.0,0.0,0.0
492.9652,0.0,0.0,0.0,0.0
495.3936,0.0,0.0,0.0,0.0
497.822,0.0,0.0,0.0,0.0
500.2504,0.0,0.0,0.0,0.0
502.6788,0.0,0.0,0.0,0.0
505.1072,0.0,0.0,0.0,0.0
507.5356,0.0,0.0,0.0,0.0
509.964,0.0,0.0,0.0,0.0
512.3924,0.0,0.0,0.0,0.0
514.8208,0.0,0.0,0.0,0.0
517.2492,0.0,0.0,0.0,0.0
519.6776,0.0,0.0,0.0,0.0
522.106,0.0,0.0,0.0,0.0
524.5344,0.0,0.0,0.0,0.0
526.9628,0.0,0.0,0.0,0.0
529.3912,0.0,0.0,0.0,0.0
531.8196,0.0,0.0,0.0,0.0
534.248,0.0,0.0,0.0,0.0
536.6764,0.0,0.0,0.0,0.0
539.1048,0.0,0.0,0.0,0.0
541.5332,0.0,0.0,0.0,0.0
543.9616,0.0,0.0,0.0,0.0
546.39,0.0,0.0,0.0,0.0
548.8184,0.0,0.0,0.0,0.0
551.2468,0.0,0.0,0.0,0.0
553.6752,0.0,0.0,0.0,0.0
556.1036,0.0,0.0,0.0,0.0
558.532,0.0,0.0,0.0,0.0
560.9604,0.0,0.0,0.0,0.0
563.3888,0.0,0.0,0.0,0.0
565.8172,0.0,0.0,0.0,0.0
568.2456,0.0,0.0,0.0,0.0
570.674,0.0,0.0,0.0,0.0
573.1024,0.0,0.0,0.0,0.0
575.5308,0.0,0.0,0.0,0.0
577.9592,0.0,0.0,0.0,0.0
580.3876,0.0,0.0,0.0,0.0
582.816,0.0,0.0,0.0,0.0
585.2444,0.0,0.0,0.0,0.0
587.6728,0.0,0.0,0.0,0.0
590.1012,0.0,0.0,0.0,0.0
592.5296,0.0,0.0,0.0,0.0
594.958,0.0,0.0,0.0,0.0
597.3864,0.0,0.0,0.0,0.0
599.8148,0.0,0.0,0.0,0.0
602.2432,0.0,0.0,0.0,0.0
604.6716,0.0,0.0,0.0,0.0
607.1,0.0,0.0,0.0,0.0
609.5284,0.0,0.0,0.0,0.0
611.9568,0.0,0.0,0.0,0.0
614.3852,0.0,0.0,0.0,0.0
616.8136,0.0,0.0,0.0,0.0
619.242,0.0,0.0,0.0,0.0
621.6704,0.0,0.0,0.0,0.0
624.0988,0.0,0.0,0.0,0.0
626.5272,0.0,0.0,0.0,0.0
628.9556,0.0,0.0,0.0,0.0
631.384,0.0,0.0,0.0,0.0
633.8124,0.0,0.0,0.0,0.0
636.2408,0.0,0.0,0.0,0.0
638.6692,0.0,0.0,0.0,0.0
641.0976,0.0,0.0,0.0,0.0
643.526,0.0,0.0,0.0,0.0
645.9544,0.0,0.0,0.0,0.0
648.3828,0.0,0.0,0.0,0.0
650.8112,0.0,0.0,0.0,0.0
653.2396,0.0,0.0,0.0,0.0
655.668,0.0,0.0,0.0,0.0
658.0964,0.0,0.0,0.0,0.0
660.5248,0.0,0.0,0.0,0.0
662.9532,0.0,0.0,0.0,0.0
665.3816,0.0,0.0,0.0,0.0
667.81,0.0,0.0,0.0,0.0
670.2384,0.0,0.0,0.0,0.0
672.6668,0.0,0.0,0.0,0.0
675.0952,0.0,0.0,0.0,0.0
677.5236,0.0,0.0,0.0,0.0
679.952,0.0,0.0,0.0,0.0
682.3804,0.0,0.0,0.0,0.0
684.8088,0.0,0.0,0.0,0.0
687.2372,0.0,0.0,0.0,0.0
689.6656,0.0,0.0,0.0,0.0
692.094,0.0,0.0,0.0,0.0
694.5224,0.0,0.0,0.0,0.0
696.9508,0.0,0.0,0.0,0.0
699.3792,0.0,0.0,0.0,0.0
701.8076,0.0,0.0,0.0,0.0
704.236,0.0,0.0,0.0,0.0
706.6644,0.0,0.0,0.0,0.0
709.0928,0.0,0.0,0.0,0.0
711.5212,0.0,0.0,0.0,0.0
713.9496,0.0,0.0,0.0,0.0
716.378,0.0,0.0,0.0,0.0
718.8064,0.0,0.0,0.0,0.0
721.2348,0.0,0.0,0.0,0.0
723.6632,0.0,0.0,0.0,0.0
726.0916,0.0,0.0,0.0,0.0
728.52,0.0,0.0,0.0,0.0
730.9484,0.0,0.0,0.0,0.0
733.3768,0.0,0.0,0.0,0.0
735.8052,0.0,0.0,0.0,0.0
738.2336,0.0,0.0,0.0,0.0
740.662,0.0,0.0,0.0,0.0
743.0904,0.0,0.0,0.0,0.0
745.5188,0.0,0.0,0.0,0.0
747.9472,0.0,0.0,0.0,0.0
750.3756,0.0,0.0,0.0,0.0
752.804,0.0,0.0,0.0,0.0
755.2324,0.0,0.0,0.0,0.0
757.6608,0.0,0.0,0.0,0.0
760.0892,0.0,0.0,0.0,0.0
762.5176,0.0,0.0,0.0,0.0
764.946,0.0,0.0,0.0,0.0
767.3744,0.0,0.0,0.0,0.0
769.8028,0.0,0.0,0.0,0.0
772.2312,0.0,0.0,0.0,0.0
774.6596,0.0,0.0,0.0,0.0
777.088,0.0,0.0,0.0,0.0
779.5164,0.0,0.0,0.0,0.0
781.9448,0.0,0.0,0.0,0.0
784.3732,0.0,0.0,0.0,0.0
786.8016,0.0,0.0,0.0,0.0
789.23,0.0,0.0,0.0,0.0
791.6584,0.0,0.0,0.0,0.0
794.0868,0.0,0.0,0.0,0.0
796.5152,0.0,0.0,0.0,0.0
798.9436,0.0,0.0,0.0,0.0
801.372,0.0,0.0,0.0,0.0
803.8004,0.0,0.0,0.0,0.0
806.2288,0.0,0.0,0.0,0.0
808.6572,0.0,0.0,0.0,0.0
811.0856,0.0,0.0,0.0,0.0
813.514,0.0,0.0,0.0,0.0
815.9424,0.0,0.0,0.0,0.0
818.3708,0.0,0.0,0.0,0.0
820.7992,0.0,0.0,0.0,0.0
823.2276,0.0,0.0,0.0,0.0
825.656,0.0,0.0,0.0,0.0
828.0844,0.0,0.0,0.0,0.0
830.5128,0.0,0.0,0.0,0.0
832.9412,0.0,0.0,0.0,0.0
835.3696,0.0,0.0,0.0,0.0
837.798,0.0,0.0,0.0,0.0
840.2264,0.0,0.0,0.0,0.0
842.6548,0.0,0.0,0.0,0.0
845.0832,0.0,0.0,0.0,0.0
847.5116,0.0,0.0,0.0,0.0
849.94,0.0,0.0,0.0,0.0
852.3684,0.0,0.0,0.0,0.0
854.7968,0.0,0.0,0.0,0.0
857.2252,0.0,0.0,0.0,0.0
859.6536,0.0,0.0,0.0,0.0
862.082,0.0,0.0,0.0,0.0
864.5104,0.0,0.0,0.0,0.0
866.9388,0.0,0.0,0.0,0.0
869.3672,0.0,0.0,0.0,0.0
871.7956,0.0,0.0,0.0,0.0
874.224,0.0,0.0,0.0,0.0
876.6524,0.0,0.0,0.0,0.0
879.0808,0.0,0.0,0.0,0.0
881.5092,0.0,0.0,0.0,0.0
883.9376,0.0,0.0,0.0,0.0
886.366,0.0,0.0,0.0,0.0
888.7944,0.0,0.0,0.0,0.0
891.2228,0.0,0.0,0.0,0.0
893.6512,0.0,0.0,0.0,0.0
896.0796,0.0,0.0,0.0,0.0
898.508,0.0,0.0,0.0,0.0
900.9364,0.0,0.0,0.0,0.0
903.3648,0.0,0.0,0.0,0.0
905.7932,0.0,0.0,0.0,0.0
908.2216,0.0,0.0,0.0,0.0
910.65,0.0,0.0,0.0,0.0
913.0784,0.0,0.0,0.0,0.0
915.5068,0.0,0.0,0.0,0.0
917.9352,0.0,0.0,0.0,0.0
920.3636,0.0,0.0,0.0,0.0
922.792,0.0,0.0,0.0,0.0
925.2204,0.0,0.0,0.0,0.0
927.6488,0.0,0.0,0.0,0.0
930.0772,0.0,0.0,0.0,0.0
932.5056,0.0,0.0,0.0,0.0
934.934,0.0,0.0,0.0,0.0
937.3624,0.0,0.0,0.0,0.0
939.7908,0.0,0.0,0.0,0.0
942.2192,0.0,0.0,0.0,0.0
944.6476,0.0,0.0,0.0,0.0
947.076,0.0,0.0,0.0,0.0
949.5044,0.0,0.0,0.0,0.0
951.9328,0.0,0.0,0.0,0.0
954.3612,0.0,0.0,0.0,0.0
956.7896,0.0,0.0,0.0,0.0
959.218,0.0,0.0,0.0,0.0
961.6464,0.0,0.0,0.0,0.0
964.0748,0.0,0.0,0.0,0.0
966.5032,0.0,0.0,0.0,0.0
968.9316,0.0,0.0,0.0,0.0
971.36,0.0,0.0,0.0,0.0
973.7884,0.0,0.0,0.0,0.0
976.2168,0.0,0.0,0.0,0.0
978.6452,0.0,0.0,0.0,0.0
981.0736,0.0,0.0,0.0,0.0
983.502,0.0,0.0,0.0,0.0
985.9304,0.0,0.0,0.0,0.0
988.3588,0.0,0.0,0.0,0.0
990.7872,0.0,0.0,0.0,0.0
993.2156,0.0,0.0,0.0,0.0
995.644,0.0,0.0,0.0,0.0
998.0724,0.0,0.0,0.0,0.0
1000.5008,0.0,0.0,0.0,0.0
1002.9292,0.0,0.0,0.0,0.0
1005.3576,0.0,0.0,0.0,0.0
1007.786,0.0,0.0,0.0,0.0
1010.2144,0.0,0.0,0.0,0.0
1012.6428,0.0,0.0,0.0,0.0
1015.0712,0.0,0.0,0.0,0.0
1017.4996,0.0,0.0,0.0,0.0
1019.928,0.0,0.0,0.0,0.0
1022.3564,0.0,0.0,0.0,0.0
1024.7848,0.0,0.0,0.0,0.0
1027.2132,0.0,0.0,0.0,0.0
1029.6416,0.0,0.0,0.0,0.0
1032.07,0.0,0.0,0.0,0.0
1034.4984,0.0,0.0,0.0,0.0
1036.9268,0.0,0.0,0.0,0.0
1039.3552,0.0,0.0,0.0,0.0
1041.7836,0.0,0.0,0.0,0.0
1044.212,0.0,0.0,0.0,0.0
1046.6404,0.0,0.0,0.0,0.0
1049.0688,0.0,0.0,0.0,0.0
1051.4972,0.0,0.0,0.0,0.0
1053.9256,0.0,0.0,0.0,0.0
1056.354,0.0,0.0,0.0,0.0
1058.7824,0.0,0.0,0.0,0.0
1061.2108,0.0,0.0,0.0,0.0
1063.6392,0.0,0.0,0.0,0.0
1066.0676,0.0,0.0,0.0,0.0
1068.496,0.0,0.0,0.0,0.0
1070.9244,0.0,0.0,0.0,0.0
1073.3528,0.0,0.0,0.0,0.0
1075.7812,0.0,0.0,0.0,0.0
1078.2096,0.0,0.0,0.0,0.0
1080.638,0.0,0.0,0.0,0.0
1083.0664,0.0,0.0,0.0,0.0
1085.4948,0.0,0.0,0.0,0.0
1087.9232,0.0,0.0,0.0,0.0
1090.3516,0.0,0.0,0.0,0.0
1092.78,0.0,0.0,0.0,0.0
1095.2084,0.0,0.0,0.0,0.0
1097.6368,0.0,0.0,0.0,0.0
1100.0652,0.0,0.0,0.0,0.0
1102.4936,0.0,0.0,0.0,0.0
1104.922,0.0,0.0,0.0,0.0
1107.3504,0.0,0.0,0.0,0.0
1109.7788,0.0,0.0,0.0,0.0
1112.2072,0.0,0.0,0.0,0.0
1114.6356,0.0,0.0,0.0,0.0
1117.064,0.0,0.0,0.0,0.0
1119.4924,0.0,0.0,0.0,0.0
1121.9208,0.0,0.0,0.0,0.0
1124.3492,0.0,0.0,0.0,0.0
1126.7776,0.0,0.0,0.0,0.0
1129.206,0.0,0.0,0.0,0.0
1131.6344,0.0,0.0,0.0,0.0
1134.0628,0.0,0.0,0.0,0.0
1136.4912,0.0,0.0,0.0,0.0
1138.9196,0.0,0.0,0.0,0.0
1141.348,0.0,0.0,0.0,0.0
1143.7764,0.0,0.0,0.0,0.0
1146.2048,0.0,0.0,0.0,0.0
1148.6332,0.0,0.0,0.0,0.0
1151.0616,0.0,0.0,0.0,0.0
1153.49,0.0,0.0,0.0,0.0
1155.9184,0.0,0.0,0.0,0.0
1158.3468,0.0,0.0,0.0,0.0
1160.7752,0.0,0.0,0.0,0.0
1163.2036,0.0,0.0,0.0,0.0
1165.632,0.0,0.0,0.0,0.0
1168.0604,0.0,0.0,0.0,0.0
1170.4888,0.0,0.0,0.0,0.0
1172.9172,0.0,0.0,0.0,0.0
1175.3456,0.0,0.0,0.0,0.0
1177.774,0.0,0.0,0.0,0.0
1180.2024,0.0,0.0,0.0,0.0
1182.6308,0.0,0.0,0.0,0.0
1185.0592,0.0,0.0,0.0,0.0
1187.4876,0.0,0.0,0.0,0.0
1189.916,0.0,0.0,0.0,0.0
1192.3444,0.0,0.0,0.0,0.0
1194.7728,0.0,0.0,0.0,0.0
1197.2012,0.0,0.0,0.0,0.0
1199.6296,0.0,0.0,0.0,0.0
1202.058,0.0,0.0,0.0,0.0
1204.4864,0.0,0.0,0.0,0.0
1206.9148,0.0,0.0,0.0,0.0
1209.3432,0.0,0.0,0.0,0.0
1211.7716,0.0,0.0,0.0,0.0
1214.2,0.0,0.0,0.0,0.0
1216.6284,0.0,0.0,0.0,0.0
1219.0568,0.0,0.0,0.0,0.0
1221.4852,0.0,0.0,0.0,0.0
1223.9136,0.0,0.0,0.0,0.0
1226.342,0.0,0.0,0.0,0.0
1228.7704,0.0,0.0,0.0,0.0
1231.1988,0.0,0.0,0.0,0.0
1233.6272,0.0,0.0,0.0,0.0
1236.0556,0.0,0.0,0.0,0.0
1238.484,0.0,0.0,0.0,0.0
1240.9124,0.0,0.0,0.0,0.0
1243.3408,0.0,0.0,0.0,0.0


==> CryoBIB_011_pores_cld_sum_hist.csv <==
bins,surface,volume,area,diameter
0.0,0.0,0.0,0.0,0.0
2.4284,0.11074930457703389,0.013057331834643854,0.11074930457703389,0.46770652801839463
4.8568,0.43084648126920005,0.0959468445881893,0.43084648126920005,1.0
7.2852,0.3956226682339517,0.14677986848509983,0.3956226682339517,0.5383939919121451
9.7136,0.5488730862178393,0.29272938999137016,0.5488730862178393,0.51577123050257
12.142,0.7427318259142806,0.512192680114606,0.7427318259142806,0.5383015597919918
14.5704,0.95253601232415,0.8074599750508353,0.95253601232415,0.5608781051415023
16.9988,1.0,1.0,1.0,0.49876372039280803
19.4272,0.7175578789051388,0.8302718385202625,0.7175578789051388,0.30916233391101416
21.8556,0.5771937766031253,0.7572541968406055,0.5771937766031253,0.2192489890236726
24.284,0.4057254667182622,0.5934394407207608,0.4057254667182622,0.13818601964181704
26.7124,0.38512013842750614,0.6329848411798137,0.38512013842750614,0.11671865973425044
29.1408,0.16873955040265248,0.3009999186159486,0.16873955040265248,0.04711727325245229
31.5692,0.10573897362138365,0.2043288707984406,0.10573897362138365,0.027244367417675955
33.9976,0.005127147415070805,0.010684491544168357,0.005127147415070805,0.0012247255921431937
36.426,0.0,0.0,0.0,0.0
38.8544,0.0,0.0,0.0,0.0
41.2828,0.0,0.0,0.0,0.0
43.7112,0.0,0.0,0.0,0.0
46.1396,0.0,0.0,0.0,0.0
48.568,0.0,0.0,0.0,0.0
50.9964,0.0,0.0,0.0,0.0
53.4248,0.0,0.0,0.0,0.0
55.8532,0.0,0.0,0.0,0.0
58.2816,0.0,0.0,0.0,0.0
60.71,0.0,0.0,0.0,0.0
63.1384,0.0,0.0,0.0,0.0
65.5668,0.0,0.0,0.0,0.0
67.9952,0.0,0.0,0.0,0.0
70.4236,0.0,0.0,0.0,0.0
72.852,0.0,0.0,0.0,0.0
75.2804,0.0,0.0,0.0,0.0
77.7088,0.0,0.0,0.0,0.0
80.1372,0.0,0.0,0.0,0.0
82.5656,0.0,0.0,0.0,0.0
84.994,0.0,0.0,0.0,0.0
87.4224,0.0,0.0,0.0,0.0
89.8508,0.0,0.0,0.0,0.0
92.2792,0.0,0.0,0.0,0.0
94.7076,0.0,0.0,0.0,0.0
97.136,0.0,0.0,0.0,0.0
99.5644,0.0,0.0,0.0,0.0
101.9928,0.0,0.0,0.0,0.0
104.4212,0.0,0.0,0.0,0.0
106.8496,0.0,0.0,0.0,0.0
109.278,0.0,0.0,0.0,0.0
111.7064,0.0,0.0,0.0,0.0
114.1348,0.0,0.0,0.0,0.0
116.5632,0.0,0.0,0.0,0.0
118.9916,0.0,0.0,0.0,0.0
121.42,0.0,0.0,0.0,0.0
123.8484,0.0,0.0,0.0,0.0
126.2768,0.0,0.0,0.0,0.0
128.7052,0.0,0.0,0.0,0.0
131.1336,0.0,0.0,0.0,0.0
133.562,0.0,0.0,0.0,0.0
135.9904,0.0,0.0,0.0,0.0
138.4188,0.0,0.0,0.0,0.0
140.8472,0.0,0.0,0.0,0.0
143.2756,0.0,0.0,0.0,0.0
145.704,0.0,0.0,0.0,0.0
148.1324,0.0,0.0,0.0,0.0
150.5608,0.0,0.0,0.0,0.0
152.9892,0.0,0.0,0.0,0.0
155.4176,0.0,0.0,0.0,0.0
157.846,0.0,0.0,0.0,0.0
160.2744,0.0,0.0,0.0,0.0
162.7028,0.0,0.0,0.0,0.0
165.1312,0.0,0.0,0.0,0.0
167.5596,0.0,0.0,0.0,0.0
169.988,0.0,0.0,0.0,0.0
172.4164,0.0,0.0,0.0,0.0
174.8448,0.0,0.0,0.0,0.0
177.2732,0.0,0.0,0.0,0.0
179.7016,0.0,0.0,0.0,0.0
182.13,0.0,0.0,0.0,0.0
184.5584,0.0,0.0,0.0,0.0
186.9868,0.0,0.0,0.0,0.0
189.4152,0.0,0.0,0.0,0.0
191.8436,0.0,0.0,0.0,0.0
194.272,0.0,0.0,0.0,0.0
196.7004,0.0,0.0,0.0,0.0
199.1288,0.0,0.0,0.0,0.0
201.5572,0.0,0.0,0.0,0.0
203.9856,0.0,0.0,0.0,0.0
206.414,0.0,0.0,0.0,0.0
208.8424,0.0,0.0,0.0,0.0
211.2708,0.0,0.0,0.0,0.0
213.6992,0.0,0.0,0.0,0.0
216.1276,0.0,0.0,0.0,0.0
218.556,0.0,0.0,0.0,0.0
220.9844,0.0,0.0,0.0,0.0
223.4128,0.0,0.0,0.0,0.0
225.8412,0.0,0.0,0.0,0.0
228.2696,0.0,0.0,0.0,0.0
230.698,0.0,0.0,0.0,0.0
233.1264,0.0,0.0,0.0,0.0
235.5548,0.0,0.0,0.0,0.0
237.9832,0.0,0.0,0.0,0.0
240.4116,0.0,0.0,0.0,0.0
242.84,0.0,0.0,0.0,0.0
245.2684,0.0,0.0,0.0,0.0
247.6968,0.0,0.0,0.0,0.0
250.1252,0.0,0.0,0.0,0.0
252.5536,0.0,0.0,0.0,0.0
254.982,0.0,0.0,0.0,0.0
257.4104,0.0,0.0,0.0,0.0
259.8388,0.0,0.0,0.0,0.0
262.2672,0.0,0.0,0.0,0.0
264.6956,0.0,0.0,0.0,0.0
267.124,0.0,0.0,0.0,0.0
269.5524,0.0,0.0,0.0,0.0
271.9808,0.0,0.0,0.0,0.0
274.4092,0.0,0.0,0.0,0.0
276.8376,0.0,0.0,0.0,0.0
279.266,0.0,0.0,0.0,0.0
281.6944,0.0,0.0,0.0,0.0
284.1228,0.0,0.0,0.0,0.0
286.5512,0.0,0.0,0.0,0.0
288.9796,0.0,0.0,0.0,0.0
291.408,0.0,0.0,0.0,0.0
293.8364,0.0,0.0,0.0,0.0
296.2648,0.0,0.0,0.0,0.0
298.6932,0.0,0.0,0.0,0.0
301.1216,0.0,0.0,0.0,0.0
303.55,0.0,0.0,0.0,0.0
305.9784,0.0,0.0,0.0,0.0
308.4068,0.0,0.0,0.0,0.0
310.8352,0.0,0.0,0.0,0.0
313.2636,0.0,0.0,0.0,0.0
315.692,0.0,0.0,0.0,0.0
318.1204,0.0,0.0,0.0,0.0
320.5488,0.0,0.0,0.0,0.0
322.9772,0.0,0.0,0.0,0.0
325.4056,0.0,0.0,0.0,0.0
327.834,0.0,0.0,0.0,0.0
330.2624,0.0,0.0,0.0,0.0
332.6908,0.0,0.0,0.0,0.0
335.1192,0.0,0.0,0.0,0.0
337.5476,0.0,0.0,0.0,0.0
339.976,0.0,0.0,0.0,0.0
342.4044,0.0,0.0,0.0,0.0
344.8328,0.0,0.0,0.0,0.0
347.2612,0.0,0.0,0.0,0.0
349.6896,0.0,0.0,0.0,0.0
352.118,0.0,0.0,0.0,0.0
354.5464,0.0,0.0,0.0,0.0
356.9748,0.0,0.0,0.0,0.0
359.4032,0.0,0.0,0.0,0.0
361.8316,0.0,0.0,0.0,0.0
364.26,0.0,0.0,0.0,0.0
366.6884,0.0,0.0,0.0,0.0
369.1168,0.0,0.0,0.0,0.0
371.5452,0.0,0.0,0.0,0.0
373.9736,0.0,0.0,0.0,0.0
376.402,0.0,0.0,0.0,0.0
378.8304,0.0,0.0,0.0,0.0
381.2588,0.0,0.0,0.0,0.0
383.6872,0.0,0.0,0.0,0.0
386.1156,0.0,0.0,0.0,0.0
388.544,0.0,0.0,0.0,0.0
390.9724,0.0,0.0,0.0,0.0
393.4008,0.0,0.0,0.0,0.0
395.8292,0.0,0.0,0.0,0.0
398.2576,0.0,0.0,0.0,0.0
400.686,0.0,0.0,0.0,0.0
403.1144,0.0,0.0,0.0,0.0
405.5428,0.0,0.0,0.0,0.0
407.9712,0.0,0.0,0.0,0.0
410.3996,0.0,0.0,0.0,0.0
412.828,0.0,0.0,0.0,0.0
415.2564,0.0,0.0,0.0,0.0
417.6848,0.0,0.0,0.0,0.0
420.1132,0.0,0.0,0.0,0.0
422.5416,0.0,0.0,0.0,0.0
424.97,0.0,0.0,0.0,0.0
427.3984,0.0,0.0,0.0,0.0
429.8268,0.0,0.0,0.0,0.0
432.2552,0.0,0.0,0.0,0.0
434.6836,0.0,0.0,0.0,0.0
437.112,0.0,0.0,0.0,0.0
439.5404,0.0,0.0,0.0,0.0
441.9688,0.0,0.0,0.0,0.0
444.3972,0.0,0.0,0.0,0.0
446.8256,0.0,0.0,0.0,0.0
449.254,0.0,0.0,0.0,0.0
451.6824,0.0,0.0,0.0,0.0
454.1108,0.0,0.0,0.0,0.0
456.5392,0.0,0.0,0.0,0.0
458.9676,0.0,0.0,0.0,0.0
461.396,0.0,0.0,0.0,0.0
463.8244,0.0,0.0,0.0,0.0
466.2528,0.0,0.0,0.0,0.0
468.6812,0.0,0.0,0.0,0.0
471.1096,0.0,0.0,0.0,0.0
473.538,0.0,0.0,0.0,0.0
475.9664,0.0,0.0,0.0,0.0
478.3948,0.0,0.0,0.0,0.0
480.8232,0.0,0.0,0.0,0.0
483.2516,0.0,0.0,0.0,0.0
485.68,0.0,0.0,0.0,0.0
488.1084,0.0,0.0,0.0,0.0
490.5368,0.0,0.0,0.0,0.0
492.9652,0.0,0.0,0.0,0.0
495.3936,0.0,0.0,0.0,0.0
497.822,0.0,0.0,0.0,0.0
500.2504,0.0,0.0,0.0,0.0
502.6788,0.0,0.0,0.0,0.0
505.1072,0.0,0.0,0.0,0.0
507.5356,0.0,0.0,0.0,0.0
509.964,0.0,0.0,0.0,0.0
512.3924,0.0,0.0,0.0,0.0
514.8208,0.0,0.0,0.0,0.0
517.2492,0.0,0.0,0.0,0.0
519.6776,0.0,0.0,0.0,0.0
522.106,0.0,0.0,0.0,0.0
524.5344,0.0,0.0,0.0,0.0
526.9628,0.0,0.0,0.0,0.0
529.3912,0.0,0.0,0.0,0.0
531.8196,0.0,0.0,0.0,0.0
534.248,0.0,0.0,0.0,0.0
536.6764,0.0,0.0,0.0,0.0
539.1048,0.0,0.0,0.0,0.0
541.5332,0.0,0.0,0.0,0.0
543.9616,0.0,0.0,0.0,0.0
546.39,0.0,0.0,0.0,0.0
548.8184,0.0,0.0,0.0,0.0
551.2468,0.0,0.0,0.0,0.0
553.6752,0.0,0.0,0.0,0.0
556.1036,0.0,0.0,0.0,0.0
558.532,0.0,0.0,0.0,0.0
560.9604,0.0,0.0,0.0,0.0
563.3888,0.0,0.0,0.0,0.0
565.8172,0.0,0.0,0.0,0.0
568.2456,0.0,0.0,0.0,0.0
570.674,0.0,0.0,0.0,0.0
573.1024,0.0,0.0,0.0,0.0
575.5308,0.0,0.0,0.0,0.0
577.9592,0.0,0.0,0.0,0.0
580.3876,0.0,0.0,0.0,0.0
582.816,0.0,0.0,0.0,0.0
585.2444,0.0,0.0,0.0,0.0
587.6728,0.0,0.0,0.0,0.0
590.1012,0.0,0.0,0.0,0.0
592.5296,0.0,0.0,0.0,0.0
594.958,0.0,0.0,0.0,0.0
597.3864,0.0,0.0,0.0,0.0
599.8148,0.0,0.0,0.0,0.0
602.2432,0.0,0.0,0.0,0.0
604.6716,0.0,0.0,0.0,0.0
607.1,0.0,0.0,0.0,0.0
609.5284,0.0,0.0,0.0,0.0
611.9568,0.0,0.0,0.0,0.0
614.3852,0.0,0.0,0.0,0.0
616.8136,0.0,0.0,0.0,0.0
619.242,0.0,0.0,0.0,0.0
621.6704,0.0,0.0,0.0,0.0
624.0988,0.0,0.0,0.0,0.0
626.5272,0.0,0.0,0.0,0.0
628.9556,0.0,0.0,0.0,0.0
631.384,0.0,0.0,0.0,0.0
633.8124,0.0,0.0,0.0,0.0
636.2408,0.0,0.0,0.0,0.0
638.6692,0.0,0.0,0.0,0.0
641.0976,0.0,0.0,0.0,0.0
643.526,0.0,0.0,0.0,0.0
645.9544,0.0,0.0,0.0,0.0
648.3828,0.0,0.0,0.0,0.0
650.8112,0.0,0.0,0.0,0.0
653.2396,0.0,0.0,0.0,0.0
655.668,0.0,0.0,0.0,0.0
658.0964,0.0,0.0,0.0,0.0
660.5248,0.0,0.0,0.0,0.0
662.9532,0.0,0.0,0.0,0.0
665.3816,0.0,0.0,0.0,0.0
667.81,0.0,0.0,0.0,0.0
670.2384,0.0,0.0,0.0,0.0
672.6668,0.0,0.0,0.0,0.0
675.0952,0.0,0.0,0.0,0.0
677.5236,0.0,0.0,0.0,0.0
679.952,0.0,0.0,0.0,0.0
682.3804,0.0,0.0,0.0,0.0
684.8088,0.0,0.0,0.0,0.0
687.2372,0.0,0.0,0.0,0.0
689.6656,0.0,0.0,0.0,0.0
692.094,0.0,0.0,0.0,0.0
694.5224,0.0,0.0,0.0,0.0
696.9508,0.0,0.0,0.0,0.0
699.3792,0.0,0.0,0.0,0.0
701.8076,0.0,0.0,0.0,0.0
704.236,0.0,0.0,0.0,0.0
706.6644,0.0,0.0,0.0,0.0
709.0928,0.0,0.0,0.0,0.0
711.5212,0.0,0.0,0.0,0.0
713.9496,0.0,0.0,0.0,0.0
716.378,0.0,0.0,0.0,0.0
718.8064,0.0,0.0,0.0,0.0
721.2348,0.0,0.0,0.0,0.0
723.6632,0.0,0.0,0.0,0.0
726.0916,0.0,0.0,0.0,0.0
728.52,0.0,0.0,0.0,0.0
730.9484,0.0,0.0,0.0,0.0
733.3768,0.0,0.0,0.0,0.0
735.8052,0.0,0.0,0.0,0.0
738.2336,0.0,0.0,0.0,0.0
740.662,0.0,0.0,0.0,0.0
743.0904,0.0,0.0,0.0,0.0
745.5188,0.0,0.0,0.0,0.0
747.9472,0.0,0.0,0.0,0.0
750.3756,0.0,0.0,0.0,0.0
752.804,0.0,0.0,0.0,0.0
755.2324,0.0,0.0,0.0,0.0
757.6608,0.0,0.0,0.0,0.0
760.0892,0.0,0.0,0.0,0.0
762.5176,0.0,0.0,0.0,0.0
764.946,0.0,0.0,0.0,0.0
767.3744,0.0,0.0,0.0,0.0
769.8028,0.0,0.0,0.0,0.0
772.2312,0.0,0.0,0.0,0.0
774.6596,0.0,0.0,0.0,0.0
777.088,0.0,0.0,0.0,0.0
779.5164,0.0,0.0,0.0,0.0
781.9448,0.0,0.0,0.0,0.0
784.3732,0.0,0.0,0.0,0.0
786.8016,0.0,0.0,0.0,0.0
789.23,0.0,0.0,0.0,0.0
791.6584,0.0,0.0,0.0,0.0
794.0868,0.0,0.0,0.0,0.0
796.5152,0.0,0.0,0.0,0.0
798.9436,0.0,0.0,0.0,0.0
801.372,0.0,0.0,0.0,0.0
803.8004,0.0,0.0,0.0,0.0
806.2288,0.0,0.0,0.0,0.0
808.6572,0.0,0.0,0.0,0.0
811.0856,0.0,0.0,0.0,0.0
813.514,0.0,0.0,0.0,0.0
815.9424,0.0,0.0,0.0,0.0
818.3708,0.0,0.0,0.0,0.0
820.7992,0.0,0.0,0.0,0.0
823.2276,0.0,0.0,0.0,0.0
825.656,0.0,0.0,0.0,0.0
828.0844,0.0,0.0,0.0,0.0
830.5128,0.0,0.0,0.0,0.0
832.9412,0.0,0.0,0.0,0.0
835.3696,0.0,0.0,0.0,0.0
837.798,0.0,0.0,0.0,0.0
840.2264,0.0,0.0,0.0,0.0
842.6548,0.0,0.0,0.0,0.0
845.0832,0.0,0.0,0.0,0.0
847.5116,0.0,0.0,0.0,0.0
849.94,0.0,0.0,0.0,0.0
852.3684,0.0,0.0,0.0,0.0
854.7968,0.0,0.0,0.0,0.0
857.2252,0.0,0.0,0.0,0.0
859.6536,0.0,0.0,0.0,0.0
862.082,0.0,0.0,0.0,0.0
864.5104,0.0,0.0,0.0,0.0
866.9388,0.0,0.0,0.0,0.0
869.3672,0.0,0.0,0.0,0.0
871.7956,0.0,0.0,0.0,0.0
874.224,0.0,0.0,0.0,0.0
876.6524,0.0,0.0,0.0,0.0
879.0808,0.0,0.0,0.0,0.0
881.5092,0.0,0.0,0.0,0.0
883.9376,0.0,0.0,0.0,0.0
886.366,0.0,0.0,0.0,0.0
888.7944,0.0,0.0,0.0,0.0
891.2228,0.0,0.0,0.0,0.0
893.6512,0.0,0.0,0.0,0.0
896.0796,0.0,0.0,0.0,0.0
898.508,0.0,0.0,0.0,0.0
900.9364,0.0,0.0,0.0,0.0
903.3648,0.0,0.0,0.0,0.0
905.7932,0.0,0.0,0.0,0.0
908.2216,0.0,0.0,0.0,0.0
910.65,0.0,0.0,0.0,0.0
913.0784,0.0,0.0,0.0,0.0
915.5068,0.0,0.0,0.0,0.0
917.9352,0.0,0.0,0.0,0.0
920.3636,0.0,0.0,0.0,0.0
922.792,0.0,0.0,0.0,0.0
925.2204,0.0,0.0,0.0,0.0
927.6488,0.0,0.0,0.0,0.0
930.0772,0.0,0.0,0.0,0.0
932.5056,0.0,0.0,0.0,0.0
934.934,0.0,0.0,0.0,0.0
937.3624,0.0,0.0,0.0,0.0
939.7908,0.0,0.0,0.0,0.0
942.2192,0.0,0.0,0.0,0.0
944.6476,0.0,0.0,0.0,0.0
947.076,0.0,0.0,0.0,0.0
949.5044,0.0,0.0,0.0,0.0
951.9328,0.0,0.0,0.0,0.0
954.3612,0.0,0.0,0.0,0.0
956.7896,0.0,0.0,0.0,0.0
959.218,0.0,0.0,0.0,0.0
961.6464,0.0,0.0,0.0,0.0
964.0748,0.0,0.0,0.0,0.0
966.5032,0.0,0.0,0.0,0.0
968.9316,0.0,0.0,0.0,0.0
971.36,0.0,0.0,0.0,0.0
973.7884,0.0,0.0,0.0,0.0
976.2168,0.0,0.0,0.0,0.0
978.6452,0.0,0.0,0.0,0.0
981.0736,0.0,0.0,0.0,0.0
983.502,0.0,0.0,0.0,0.0
985.9304,0.0,0.0,0.0,0.0
988.3588,0.0,0.0,0.0,0.0
990.7872,0.0,0.0,0.0,0.0
993.2156,0.0,0.0,0.0,0.0
995.644,0.0,0.0,0.0,0.0
998.0724,0.0,0.0,0.0,0.0
1000.5008,0.0,0.0,0.0,0.0
1002.9292,0.0,0.0,0.0,0.0
1005.3576,0.0,0.0,0.0,0.0
1007.786,0.0,0.0,0.0,0.0
1010.2144,0.0,0.0,0.0,0.0
1012.6428,0.0,0.0,0.0,0.0
1015.0712,0.0,0.0,0.0,0.0
1017.4996,0.0,0.0,0.0,0.0
1019.928,0.0,0.0,0.0,0.0
1022.3564,0.0,0.0,0.0,0.0
1024.7848,0.0,0.0,0.0,0.0
1027.2132,0.0,0.0,0.0,0.0
1029.6416,0.0,0.0,0.0,0.0
1032.07,0.0,0.0,0.0,0.0
1034.4984,0.0,0.0,0.0,0.0
1036.9268,0.0,0.0,0.0,0.0
1039.3552,0.0,0.0,0.0,0.0
1041.7836,0.0,0.0,0.0,0.0
1044.212,0.0,0.0,0.0,0.0
1046.6404,0.0,0.0,0.0,0.0
1049.0688,0.0,0.0,0.0,0.0
1051.4972,0.0,0.0,0.0,0.0
1053.9256,0.0,0.0,0.0,0.0
1056.354,0.0,0.0,0.0,0.0
1058.7824,0.0,0.0,0.0,0.0
1061.2108,0.0,0.0,0.0,0.0
1063.6392,0.0,0.0,0.0,0.0
1066.0676,0.0,0.0,0.0,0.0
1068.496,0.0,0.0,0.0,0.0
1070.9244,0.0,0.0,0.0,0.0
1073.3528,0.0,0.0,0.0,0.0
1075.7812,0.0,0.0,0.0,0.0
1078.2096,0.0,0.0,0.0,0.0
1080.638,0.0,0.0,0.0,0.0
1083.0664,0.0,0.0,0.0,0.0
1085.4948,0.0,0.0,0.0,0.0
1087.9232,0.0,0.0,0.0,0.0
1090.3516,0.0,0.0,0.0,0.0
1092.78,0.0,0.0,0.0,0.0
1095.2084,0.0,0.0,0.0,0.0
1097.6368,0.0,0.0,0.0,0.0
1100.0652,0.0,0.0,0.0,0.0
1102.4936,0.0,0.0,0.0,0.0
1104.922,0.0,0.0,0.0,0.0
1107.3504,0.0,0.0,0.0,0.0
1109.7788,0.0,0.0,0.0,0.0
1112.2072,0.0,0.0,0.0,0.0
1114.6356,0.0,0.0,0.0,0.0
1117.064,0.0,0.0,0.0,0.0
1119.4924,0.0,0.0,0.0,0.0
1121.9208,0.0,0.0,0.0,0.0
1124.3492,0.0,0.0,0.0,0.0
1126.7776,0.0,0.0,0.0,0.0
1129.206,0.0,0.0,0.0,0.0
1131.6344,0.0,0.0,0.0,0.0
1134.0628,0.0,0.0,0.0,0.0
1136.4912,0.0,0.0,0.0,0.0
1138.9196,0.0,0.0,0.0,0.0
1141.348,0.0,0.0,0.0,0.0
1143.7764,0.0,0.0,0.0,0.0
1146.2048,0.0,0.0,0.0,0.0
1148.6332,0.0,0.0,0.0,0.0
1151.0616,0.0,0.0,0.0,0.0
1153.49,0.0,0.0,0.0,0.0
1155.9184,0.0,0.0,0.0,0.0
1158.3468,0.0,0.0,0.0,0.0
1160.7752,0.0,0.0,0.0,0.0
1163.2036,0.0,0.0,0.0,0.0
1165.632,0.0,0.0,0.0,0.0
1168.0604,0.0,0.0,0.0,0.0
1170.4888,0.0,0.0,0.0,0.0
1172.9172,0.0,0.0,0.0,0.0
1175.3456,0.0,0.0,0.0,0.0
1177.774,0.0,0.0,0.0,0.0
1180.2024,0.0,0.0,0.0,0.0
1182.6308,0.0,0.0,0.0,0.0
1185.0592,0.0,0.0,0.0,0.0
1187.4876,0.0,0.0,0.0,0.0
1189.916,0.0,0.0,0.0,0.0
1192.3444,0.0,0.0,0.0,0.0
1194.7728,0.0,0.0,0.0,0.0
1197.2012,0.0,0.0,0.0,0.0
1199.6296,0.0,0.0,0.0,0.0
1202.058,0.0,0.0,0.0,0.0
1204.4864,0.0,0.0,0.0,0.0
1206.9148,0.0,0.0,0.0,0.0
1209.3432,0.0,0.0,0.0,0.0
1211.7716,0.0,0.0,0.0,0.0
1214.2,0.0,0.0,0.0,0.0
1216.6284,0.0,0.0,0.0,0.0
1219.0568,0.0,0.0,0.0,0.0
1221.4852,0.0,0.0,0.0,0.0
1223.9136,0.0,0.0,0.0,0.0
1226.342,0.0,0.0,0.0,0.0
1228.7704,0.0,0.0,0.0,0.0
1231.1988,0.0,0.0,0.0,0.0
1233.6272,0.0,0.0,0.0,0.0
1236.0556,0.0,0.0,0.0,0.0
1238.484,0.0,0.0,0.0,0.0
1240.9124,0.0,0.0,0.0,0.0
1243.3408,0.0,0.0,0.0,0.0


==> CryoBIB_011_pores_psd_sum_hist.csv <==
bins,surface,volume,area,diameter
0.0,0.0,0.0,0.0,0.0
2.4284,0.0,0.0,0.0,0.0
4.8568,0.455519244734931,0.06327024780737157,0.455519244734931,1.0
7.2852,0.5334967320261438,0.10299694078655959,0.5334967320261438,0.8492770589155657
9.7136,0.38566630355846043,0.10720787984513568,0.38566630355846043,0.42247224255669213
12.142,0.37486383442265797,0.1332006030607594,0.37486383442265797,0.32075110415166763
14.5704,0.34018700072621644,0.14833127951885502,0.34018700072621644,0.23685631986887343
16.9988,0.48111837327523604,0.24934548760102038,0.48111837327523604,0.2817271146614844
19.4272,0.4246550472040668,0.2530253741999639,0.4246550472040668,0.21616958511598433
21.8556,0.3826252723311547,0.2543417349390325,0.3826252723311547,0.17445091984036679
24.284,0.6568627450980392,0.5002508974146012,0.6568627450980392,0.2613855356203811
26.7124,0.3328340595497458,0.28116019593151914,0.3328340595497458,0.1193976393809458
29.1408,0.44961873638344224,0.4128845835612329,0.44961873638344224,0.14836059524508824
31.5692,1.0,1.0,1.0,0.3029833403401571
33.9976,0.9155319535221496,0.9793194099755648,0.9155319535221496,0.25930702948203865
36.426,0.5097131445170661,0.5752452159498233,0.5097131445170661,0.1368196751244177
38.8544,0.30056281771968046,0.3682707637292828,0.30056281771968046,0.07429758926570082
41.2828,0.11297204066811908,0.1469435788660836,0.1129720406681191,0.026301219127517973
43.7112,0.1250453885257807,0.1711179910492184,0.12504538852578068,0.02767096040304047
46.1396,0.0,0.0,0.0,0.0
48.568,0.15600036310820625,0.23844189590028694,0.15600036310820625,0.030906739904599728
50.9964,0.1763344226579521,0.286549597545968,0.17633442265795207,0.032859348076416064
53.4248,0.0,0.0,0.0,0.0
55.8532,0.0,0.0,0.0,0.0
58.2816,0.0,0.0,0.0,0.0
60.71,0.0,0.0,0.0,0.0
63.1384,0.0,0.0,0.0,0.0
65.5668,0.0,0.0,0.0,0.0
67.9952,0.0,0.0,0.0,0.0
70.4236,0.0,0.0,0.0,0.0
72.852,0.0,0.0,0.0,0.0
75.2804,0.0,0.0,0.0,0.0
77.7088,0.0,0.0,0.0,0.0
80.1372,0.0,0.0,0.0,0.0
82.5656,0.0,0.0,0.0,0.0
84.994,0.0,0.0,0.0,0.0
87.4224,0.0,0.0,0.0,0.0
89.8508,0.0,0.0,0.0,0.0
92.2792,0.0,0.0,0.0,0.0
94.7076,0.0,0.0,0.0,0.0
97.136,0.0,0.0,0.0,0.0
99.5644,0.0,0.0,0.0,0.0
101.9928,0.0,0.0,0.0,0.0
104.4212,0.0,0.0,0.0,0.0
106.8496,0.0,0.0,0.0,0.0
109.278,0.0,0.0,0.0,0.0
111.7064,0.0,0.0,0.0,0.0
114.1348,0.0,0.0,0.0,0.0
116.5632,0.0,0.0,0.0,0.0
118.9916,0.0,0.0,0.0,0.0
121.42,0.0,0.0,0.0,0.0
123.8484,0.0,0.0,0.0,0.0
126.2768,0.0,0.0,0.0,0.0
128.7052,0.0,0.0,0.0,0.0
131.1336,0.0,0.0,0.0,0.0
133.562,0.0,0.0,0.0,0.0
135.9904,0.0,0.0,0.0,0.0
138.4188,0.0,0.0,0.0,0.0
140.8472,0.0,0.0,0.0,0.0
143.2756,0.0,0.0,0.0,0.0
145.704,0.0,0.0,0.0,0.0
148.1324,0.0,0.0,0.0,0.0
150.5608,0.0,0.0,0.0,0.0
152.9892,0.0,0.0,0.0,0.0
155.4176,0.0,0.0,0.0,0.0
157.846,0.0,0.0,0.0,0.0
160.2744,0.0,0.0,0.0,0.0
162.7028,0.0,0.0,0.0,0.0
165.1312,0.0,0.0,0.0,0.0
167.5596,0.0,0.0,0.0,0.0
169.988,0.0,0.0,0.0,0.0
172.4164,0.0,0.0,0.0,0.0
174.8448,0.0,0.0,0.0,0.0
177.2732,0.0,0.0,0.0,0.0
179.7016,0.0,0.0,0.0,0.0
182.13,0.0,0.0,0.0,0.0
184.5584,0.0,0.0,0.0,0.0
186.9868,0.0,0.0,0.0,0.0
189.4152,0.0,0.0,0.0,0.0
191.8436,0.0,0.0,0.0,0.0
194.272,0.0,0.0,0.0,0.0
196.7004,0.0,0.0,0.0,0.0
199.1288,0.0,0.0,0.0,0.0
201.5572,0.0,0.0,0.0,0.0
203.9856,0.0,0.0,0.0,0.0
206.414,0.0,0.0,0.0,0.0
208.8424,0.0,0.0,0.0,0.0
211.2708,0.0,0.0,0.0,0.0
213.6992,0.0,0.0,0.0,0.0
216.1276,0.0,0.0,0.0,0.0
218.556,0.0,0.0,0.0,0.0
220.9844,0.0,0.0,0.0,0.0
223.4128,0.0,0.0,0.0,0.0
225.8412,0.0,0.0,0.0,0.0
228.2696,0.0,0.0,0.0,0.0
230.698,0.0,0.0,0.0,0.0
233.1264,0.0,0.0,0.0,0.0
235.5548,0.0,0.0,0.0,0.0
237.9832,0.0,0.0,0.0,0.0
240.4116,0.0,0.0,0.0,0.0
242.84,0.0,0.0,0.0,0.0
245.2684,0.0,0.0,0.0,0.0
247.6968,0.0,0.0,0.0,0.0
250.1252,0.0,0.0,0.0,0.0
252.5536,0.0,0.0,0.0,0.0
254.982,0.0,0.0,0.0,0.0
257.4104,0.0,0.0,0.0,0.0
259.8388,0.0,0.0,0.0,0.0
262.2672,0.0,0.0,0.0,0.0
264.6956,0.0,0.0,0.0,0.0
267.124,0.0,0.0,0.0,0.0
269.5524,0.0,0.0,0.0,0.0
271.9808,0.0,0.0,0.0,0.0
274.4092,0.0,0.0,0.0,0.0
276.8376,0.0,0.0,0.0,0.0
279.266,0.0,0.0,0.0,0.0
281.6944,0.0,0.0,0.0,0.0
284.1228,0.0,0.0,0.0,0.0
286.5512,0.0,0.0,0.0,0.0
288.9796,0.0,0.0,0.0,0.0
291.408,0.0,0.0,0.0,0.0
293.8364,0.0,0.0,0.0,0.0
296.2648,0.0,0.0,0.0,0.0
298.6932,0.0,0.0,0.0,0.0
301.1216,0.0,0.0,0.0,0.0
303.55,0.0,0.0,0.0,0.0
305.9784,0.0,0.0,0.0,0.0
308.4068,0.0,0.0,0.0,0.0
310.8352,0.0,0.0,0.0,0.0
313.2636,0.0,0.0,0.0,0.0
315.692,0.0,0.0,0.0,0.0
318.1204,0.0,0.0,0.0,0.0
320.5488,0.0,0.0,0.0,0.0
322.9772,0.0,0.0,0.0,0.0
325.4056,0.0,0.0,0.0,0.0
327.834,0.0,0.0,0.0,0.0
330.2624,0.0,0.0,0.0,0.0
332.6908,0.0,0.0,0.0,0.0
335.1192,0.0,0.0,0.0,0.0
337.5476,0.0,0.0,0.0,0.0
339.976,0.0,0.0,0.0,0.0
342.4044,0.0,0.0,0.0,0.0
344.8328,0.0,0.0,0.0,0.0
347.2612,0.0,0.0,0.0,0.0
349.6896,0.0,0.0,0.0,0.0
352.118,0.0,0.0,0.0,0.0
354.5464,0.0,0.0,0.0,0.0
356.9748,0.0,0.0,0.0,0.0
359.4032,0.0,0.0,0.0,0.0
361.8316,0.0,0.0,0.0,0.0
364.26,0.0,0.0,0.0,0.0
366.6884,0.0,0.0,0.0,0.0
369.1168,0.0,0.0,0.0,0.0
371.5452,0.0,0.0,0.0,0.0
373.9736,0.0,0.0,0.0,0.0
376.402,0.0,0.0,0.0,0.0
378.8304,0.0,0.0,0.0,0.0
381.2588,0.0,0.0,0.0,0.0
383.6872,0.0,0.0,0.0,0.0
386.1156,0.0,0.0,0.0,0.0
388.544,0.0,0.0,0.0,0.0
390.9724,0.0,0.0,0.0,0.0
393.4008,0.0,0.0,0.0,0.0
395.8292,0.0,0.0,0.0,0.0
398.2576,0.0,0.0,0.0,0.0
400.686,0.0,0.0,0.0,0.0
403.1144,0.0,0.0,0.0,0.0
405.5428,0.0,0.0,0.0,0.0
407.9712,0.0,0.0,0.0,0.0
410.3996,0.0,0.0,0.0,0.0
412.828,0.0,0.0,0.0,0.0
415.2564,0.0,0.0,0.0,0.0
417.6848,0.0,0.0,0.0,0.0
420.1132,0.0,0.0,0.0,0.0
422.5416,0.0,0.0,0.0,0.0
424.97,0.0,0.0,0.0,0.0
427.3984,0.0,0.0,0.0,0.0
429.8268,0.0,0.0,0.0,0.0
432.2552,0.0,0.0,0.0,0.0
434.6836,0.0,0.0,0.0,0.0
437.112,0.0,0.0,0.0,0.0
439.5404,0.0,0.0,0.0,0.0
441.9688,0.0,0.0,0.0,0.0
444.3972,0.0,0.0,0.0,0.0
446.8256,0.0,0.0,0.0,0.0
449.254,0.0,0.0,0.0,0.0
451.6824,0.0,0.0,0.0,0.0
454.1108,0.0,0.0,0.0,0.0
456.5392,0.0,0.0,0.0,0.0
458.9676,0.0,0.0,0.0,0.0
461.396,0.0,0.0,0.0,0.0
463.8244,0.0,0.0,0.0,0.0
466.2528,0.0,0.0,0.0,0.0
468.6812,0.0,0.0,0.0,0.0
471.1096,0.0,0.0,0.0,0.0
473.538,0.0,0.0,0.0,0.0
475.9664,0.0,0.0,0.0,0.0
478.3948,0.0,0.0,0.0,0.0
480.8232,0.0,0.0,0.0,0.0
483.2516,0.0,0.0,0.0,0.0
485.68,0.0,0.0,0.0,0.0
488.1084,0.0,0.0,0.0,0.0
490.5368,0.0,0.0,0.0,0.0
492.9652,0.0,0.0,0.0,0.0
495.3936,0.0,0.0,0.0,0.0
497.822,0.0,0.0,0.0,0.0
500.2504,0.0,0.0,0.0,0.0
502.6788,0.0,0.0,0.0,0.0
505.1072,0.0,0.0,0.0,0.0
507.5356,0.0,0.0,0.0,0.0
509.964,0.0,0.0,0.0,0.0
512.3924,0.0,0.0,0.0,0.0
514.8208,0.0,0.0,0.0,0.0
517.2492,0.0,0.0,0.0,0.0
519.6776,0.0,0.0,0.0,0.0
522.106,0.0,0.0,0.0,0.0
524.5344,0.0,0.0,0.0,0.0
526.9628,0.0,0.0,0.0,0.0
529.3912,0.0,0.0,0.0,0.0
531.8196,0.0,0.0,0.0,0.0
534.248,0.0,0.0,0.0,0.0
536.6764,0.0,0.0,0.0,0.0
539.1048,0.0,0.0,0.0,0.0
541.5332,0.0,0.0,0.0,0.0
543.9616,0.0,0.0,0.0,0.0
546.39,0.0,0.0,0.0,0.0
548.8184,0.0,0.0,0.0,0.0
551.2468,0.0,0.0,0.0,0.0
553.6752,0.0,0.0,0.0,0.0
556.1036,0.0,0.0,0.0,0.0
558.532,0.0,0.0,0.0,0.0
560.9604,0.0,0.0,0.0,0.0
563.3888,0.0,0.0,0.0,0.0
565.8172,0.0,0.0,0.0,0.0
568.2456,0.0,0.0,0.0,0.0
570.674,0.0,0.0,0.0,0.0
573.1024,0.0,0.0,0.0,0.0
575.5308,0.0,0.0,0.0,0.0
577.9592,0.0,0.0,0.0,0.0
580.3876,0.0,0.0,0.0,0.0
582.816,0.0,0.0,0.0,0.0
585.2444,0.0,0.0,0.0,0.0
587.6728,0.0,0.0,0.0,0.0
590.1012,0.0,0.0,0.0,0.0
592.5296,0.0,0.0,0.0,0.0
594.958,0.0,0.0,0.0,0.0
597.3864,0.0,0.0,0.0,0.0
599.8148,0.0,0.0,0.0,0.0
602.2432,0.0,0.0,0.0,0.0
604.6716,0.0,0.0,0.0,0.0
607.1,0.0,0.0,0.0,0.0
609.5284,0.0,0.0,0.0,0.0
611.9568,0.0,0.0,0.0,0.0
614.3852,0.0,0.0,0.0,0.0
616.8136,0.0,0.0,0.0,0.0
619.242,0.0,0.0,0.0,0.0
621.6704,0.0,0.0,0.0,0.0
624.0988,0.0,0.0,0.0,0.0
626.5272,0.0,0.0,0.0,0.0
628.9556,0.0,0.0,0.0,0.0
631.384,0.0,0.0,0.0,0.0
633.8124,0.0,0.0,0.0,0.0
636.2408,0.0,0.0,0.0,0.0
638.6692,0.0,0.0,0.0,0.0
641.0976,0.0,0.0,0.0,0.0
643.526,0.0,0.0,0.0,0.0
645.9544,0.0,0.0,0.0,0.0
648.3828,0.0,0.0,0.0,0.0
650.8112,0.0,0.0,0.0,0.0
653.2396,0.0,0.0,0.0,0.0
655.668,0.0,0.0,0.0,0.0
658.0964,0.0,0.0,0.0,0.0
660.5248,0.0,0.0,0.0,0.0
662.9532,0.0,0.0,0.0,0.0
665.3816,0.0,0.0,0.0,0.0
667.81,0.0,0.0,0.0,0.0
670.2384,0.0,0.0,0.0,0.0
672.6668,0.0,0.0,0.0,0.0
675.0952,0.0,0.0,0.0,0.0
677.5236,0.0,0.0,0.0,0.0
679.952,0.0,0.0,0.0,0.0
682.3804,0.0,0.0,0.0,0.0
684.8088,0.0,0.0,0.0,0.0
687.2372,0.0,0.0,0.0,0.0
689.6656,0.0,0.0,0.0,0.0
692.094,0.0,0.0,0.0,0.0
694.5224,0.0,0.0,0.0,0.0
696.9508,0.0,0.0,0.0,0.0
699.3792,0.0,0.0,0.0,0.0
701.8076,0.0,0.0,0.0,0.0
704.236,0.0,0.0,0.0,0.0
706.6644,0.0,0.0,0.0,0.0
709.0928,0.0,0.0,0.0,0.0
711.5212,0.0,0.0,0.0,0.0
713.9496,0.0,0.0,0.0,0.0
716.378,0.0,0.0,0.0,0.0
718.8064,0.0,0.0,0.0,0.0
721.2348,0.0,0.0,0.0,0.0
723.6632,0.0,0.0,0.0,0.0
726.0916,0.0,0.0,0.0,0.0
728.52,0.0,0.0,0.0,0.0
730.9484,0.0,0.0,0.0,0.0
733.3768,0.0,0.0,0.0,0.0
735.8052,0.0,0.0,0.0,0.0
738.2336,0.0,0.0,0.0,0.0
740.662,0.0,0.0,0.0,0.0
743.0904,0.0,0.0,0.0,0.0
745.5188,0.0,0.0,0.0,0.0
747.9472,0.0,0.0,0.0,0.0
750.3756,0.0,0.0,0.0,0.0
752.804,0.0,0.0,0.0,0.0
755.2324,0.0,0.0,0.0,0.0
757.6608,0.0,0.0,0.0,0.0
760.0892,0.0,0.0,0.0,0.0
762.5176,0.0,0.0,0.0,0.0
764.946,0.0,0.0,0.0,0.0
767.3744,0.0,0.0,0.0,0.0
769.8028,0.0,0.0,0.0,0.0
772.2312,0.0,0.0,0.0,0.0
774.6596,0.0,0.0,0.0,0.0
777.088,0.0,0.0,0.0,0.0
779.5164,0.0,0.0,0.0,0.0
781.9448,0.0,0.0,0.0,0.0
784.3732,0.0,0.0,0.0,0.0
786.8016,0.0,0.0,0.0,0.0
789.23,0.0,0.0,0.0,0.0
791.6584,0.0,0.0,0.0,0.0
794.0868,0.0,0.0,0.0,0.0
796.5152,0.0,0.0,0.0,0.0
798.9436,0.0,0.0,0.0,0.0
801.372,0.0,0.0,0.0,0.0
803.8004,0.0,0.0,0.0,0.0
806.2288,0.0,0.0,0.0,0.0
808.6572,0.0,0.0,0.0,0.0
811.0856,0.0,0.0,0.0,0.0
813.514,0.0,0.0,0.0,0.0
815.9424,0.0,0.0,0.0,0.0
818.3708,0.0,0.0,0.0,0.0
820.7992,0.0,0.0,0.0,0.0
823.2276,0.0,0.0,0.0,0.0
825.656,0.0,0.0,0.0,0.0
828.0844,0.0,0.0,0.0,0.0
830.5128,0.0,0.0,0.0,0.0
832.9412,0.0,0.0,0.0,0.0
835.3696,0.0,0.0,0.0,0.0
837.798,0.0,0.0,0.0,0.0
840.2264,0.0,0.0,0.0,0.0
842.6548,0.0,0.0,0.0,0.0
845.0832,0.0,0.0,0.0,0.0
847.5116,0.0,0.0,0.0,0.0
849.94,0.0,0.0,0.0,0.0
852.3684,0.0,0.0,0.0,0.0
854.7968,0.0,0.0,0.0,0.0
857.2252,0.0,0.0,0.0,0.0
859.6536,0.0,0.0,0.0,0.0
862.082,0.0,0.0,0.0,0.0
864.5104,0.0,0.0,0.0,0.0
866.9388,0.0,0.0,0.0,0.0
869.3672,0.0,0.0,0.0,0.0
871.7956,0.0,0.0,0.0,0.0
874.224,0.0,0.0,0.0,0.0
876.6524,0.0,0.0,0.0,0.0
879.0808,0.0,0.0,0.0,0.0
881.5092,0.0,0.0,0.0,0.0
883.9376,0.0,0.0,0.0,0.0
886.366,0.0,0.0,0.0,0.0
888.7944,0.0,0.0,0.0,0.0
891.2228,0.0,0.0,0.0,0.0
893.6512,0.0,0.0,0.0,0.0
896.0796,0.0,0.0,0.0,0.0
898.508,0.0,0.0,0.0,0.0
900.9364,0.0,0.0,0.0,0.0
903.3648,0.0,0.0,0.0,0.0
905.7932,0.0,0.0,0.0,0.0
908.2216,0.0,0.0,0.0,0.0
910.65,0.0,0.0,0.0,0.0
913.0784,0.0,0.0,0.0,0.0
915.5068,0.0,0.0,0.0,0.0
917.9352,0.0,0.0,0.0,0.0
920.3636,0.0,0.0,0.0,0.0
922.792,0.0,0.0,0.0,0.0
925.2204,0.0,0.0,0.0,0.0
927.6488,0.0,0.0,0.0,0.0
930.0772,0.0,0.0,0.0,0.0
932.5056,0.0,0.0,0.0,0.0
934.934,0.0,0.0,0.0,0.0
937.3624,0.0,0.0,0.0,0.0
939.7908,0.0,0.0,0.0,0.0
942.2192,0.0,0.0,0.0,0.0
944.6476,0.0,0.0,0.0,0.0
947.076,0.0,0.0,0.0,0.0
949.5044,0.0,0.0,0.0,0.0
951.9328,0.0,0.0,0.0,0.0
954.3612,0.0,0.0,0.0,0.0
956.7896,0.0,0.0,0.0,0.0
959.218,0.0,0.0,0.0,0.0
961.6464,0.0,0.0,0.0,0.0
964.0748,0.0,0.0,0.0,0.0
966.5032,0.0,0.0,0.0,0.0
968.9316,0.0,0.0,0.0,0.0
971.36,0.0,0.0,0.0,0.0
973.7884,0.0,0.0,0.0,0.0
976.2168,0.0,0.0,0.0,0.0
978.6452,0.0,0.0,0.0,0.0
981.0736,0.0,0.0,0.0,0.0
983.502,0.0,0.0,0.0,0.0
985.9304,0.0,0.0,0.0,0.0
988.3588,0.0,0.0,0.0,0.0
990.7872,0.0,0.0,0.0,0.0
993.2156,0.0,0.0,0.0,0.0
995.644,0.0,0.0,0.0,0.0
998.0724,0.0,0.0,0.0,0.0
1000.5008,0.0,0.0,0.0,0.0
1002.9292,0.0,0.0,0.0,0.0
1005.3576,0.0,0.0,0.0,0.0
1007.786,0.0,0.0,0.0,0.0
1010.2144,0.0,0.0,0.0,0.0
1012.6428,0.0,0.0,0.0,0.0
1015.0712,0.0,0.0,0.0,0.0
1017.4996,0.0,0.0,0.0,0.0
1019.928,0.0,0.0,0.0,0.0
1022.3564,0.0,0.0,0.0,0.0
1024.7848,0.0,0.0,0.0,0.0
1027.2132,0.0,0.0,0.0,0.0
1029.6416,0.0,0.0,0.0,0.0
1032.07,0.0,0.0,0.0,0.0
1034.4984,0.0,0.0,0.0,0.0
1036.9268,0.0,0.0,0.0,0.0
1039.3552,0.0,0.0,0.0,0.0
1041.7836,0.0,0.0,0.0,0.0
1044.212,0.0,0.0,0.0,0.0
1046.6404,0.0,0.0,0.0,0.0
1049.0688,0.0,0.0,0.0,0.0
1051.4972,0.0,0.0,0.0,0.0
1053.9256,0.0,0.0,0.0,0.0
1056.354,0.0,0.0,0.0,0.0
1058.7824,0.0,0.0,0.0,0.0
1061.2108,0.0,0.0,0.0,0.0
1063.6392,0.0,0.0,0.0,0.0
1066.0676,0.0,0.0,0.0,0.0
1068.496,0.0,0.0,0.0,0.0
1070.9244,0.0,0.0,0.0,0.0
1073.3528,0.0,0.0,0.0,0.0
1075.7812,0.0,0.0,0.0,0.0
1078.2096,0.0,0.0,0.0,0.0
1080.638,0.0,0.0,0.0,0.0
1083.0664,0.0,0.0,0.0,0.0
1085.4948,0.0,0.0,0.0,0.0
1087.9232,0.0,0.0,0.0,0.0
1090.3516,0.0,0.0,0.0,0.0
1092.78,0.0,0.0,0.0,0.0
1095.2084,0.0,0.0,0.0,0.0
1097.6368,0.0,0.0,0.0,0.0
1100.0652,0.0,0.0,0.0,0.0
1102.4936,0.0,0.0,0.0,0.0
1104.922,0.0,0.0,0.0,0.0
1107.3504,0.0,0.0,0.0,0.0
1109.7788,0.0,0.0,0.0,0.0
1112.2072,0.0,0.0,0.0,0.0
1114.6356,0.0,0.0,0.0,0.0
1117.064,0.0,0.0,0.0,0.0
1119.4924,0.0,0.0,0.0,0.0
1121.9208,0.0,0.0,0.0,0.0
1124.3492,0.0,0.0,0.0,0.0
1126.7776,0.0,0.0,0.0,0.0
1129.206,0.0,0.0,0.0,0.0
1131.6344,0.0,0.0,0.0,0.0
1134.0628,0.0,0.0,0.0,0.0
1136.4912,0.0,0.0,0.0,0.0
1138.9196,0.0,0.0,0.0,0.0
1141.348,0.0,0.0,0.0,0.0
1143.7764,0.0,0.0,0.0,0.0
1146.2048,0.0,0.0,0.0,0.0
1148.6332,0.0,0.0,0.0,0.0
1151.0616,0.0,0.0,0.0,0.0
1153.49,0.0,0.0,0.0,0.0
1155.9184,0.0,0.0,0.0,0.0
1158.3468,0.0,0.0,0.0,0.0
1160.7752,0.0,0.0,0.0,0.0
1163.2036,0.0,0.0,0.0,0.0
1165.632,0.0,0.0,0.0,0.0
1168.0604,0.0,0.0,0.0,0.0
1170.4888,0.0,0.0,0.0,0.0
1172.9172,0.0,0.0,0.0,0.0
1175.3456,0.0,0.0,0.0,0.0
1177.774,0.0,0.0,0.0,0.0
1180.2024,0.0,0.0,0.0,0.0
1182.6308,0.0,0.0,0.0,0.0
1185.0592,0.0,0.0,0.0,0.0
1187.4876,0.0,0.0,0.0,0.0
1189.916,0.0,0.0,0.0,0.0
1192.3444,0.0,0.0,0.0,0.0
1194.7728,0.0,0.0,0.0,0.0
1197.2012,0.0,0.0,0.0,0.0
1199.6296,0.0,0.0,0.0,0.0
1202.058,0.0,0.0,0.0,0.0
1204.4864,0.0,0.0,0.0,0.0
1206.9148,0.0,0.0,0.0,0.0
1209.3432,0.0,0.0,0.0,0.0
1211.7716,0.0,0.0,0.0,0.0
1214.2,0.0,0.0,0.0,0.0
1216.6284,0.0,0.0,0.0,0.0
1219.0568,0.0,0.0,0.0,0.0
1221.4852,0.0,0.0,0.0,0.0
1223.9136,0.0,0.0,0.0,0.0
1226.342,0.0,0.0,0.0,0.0
1228.7704,0.0,0.0,0.0,0.0
1231.1988,0.0,0.0,0.0,0.0
1233.6272,0.0,0.0,0.0,0.0
1236.0556,0.0,0.0,0.0,0.0
1238.484,0.0,0.0,0.0,0.0
1240.9124,0.0,0.0,0.0,0.0
1243.3408,0.0,0.0,0.0,0.0


==> CryoBIB_017_pores_cld_sum_hist.csv <==
bins,surface,volume,area,diameter
0.0,0.0,0.0,0.0,0.0
2.4284,0.0028522122621159134,0.0003366524305224204,0.0028522122621159134,0.024130314743235792
4.8568,0.028421892090939656,0.006680873061695508,0.028421892090939656,0.12501380452788488
7.2852,0.1270378392040833,0.04914825132961846,0.1270378392040833,0.3322473771397027
9.7136,0.31513132378383196,0.1707773504569814,0.31513132378383196,0.5841524019878516
12.142,0.5917196508491278,0.41005544681835787,0.5917196508491278,0.8557150745444532
14.5704,0.7987719581123629,0.6801705797183943,0.7987719581123629,0.9389287686361119
16.9988,1.0,1.0,1.0,1.0
19.4272,0.7584967163606708,0.87980881780504,0.7584967163606708,0.6535615681943653
21.8556,0.5249944437423458,0.6917508054600313,0.5249944437423458,0.39812258420762014
24.284,0.42288350161894056,0.6253894286846046,0.42288350161894056,0.2856432909994478
26.7124,0.5416000278902344,0.886977206150397,0.5416000278902344,0.33025952512424056
29.1408,0.47975779074479946,0.8538963635702064,0.47975779074479946,0.26918829376035286
31.5692,0.20041094517389993,0.38865025631238215,0.20041094517389993,0.10320265046935385
33.9976,0.20206256999795175,0.4221253332198276,0.20206256999795175,0.09657647708448361
36.426,0.16007033568511922,0.36454738397977143,0.16007033568511922,0.07018221976808388
38.8544,0.11622383656322577,0.2826886678140703,0.11622383656322577,0.04770844837106567
41.2828,0.0,0.0,0.0,0.0
43.7112,0.0,0.0,0.0,0.0
46.1396,0.0,0.0,0.0,0.0
48.568,0.0,0.0,0.0,0.0
50.9964,0.0,0.0,0.0,0.0
53.4248,0.0,0.0,0.0,0.0
55.8532,0.0,0.0,0.0,0.0
58.2816,0.0,0.0,0.0,0.0
60.71,0.0,0.0,0.0,0.0
63.1384,0.0,0.0,0.0,0.0
65.5668,0.0,0.0,0.0,0.0
67.9952,0.0,0.0,0.0,0.0
70.4236,0.0,0.0,0.0,0.0
72.852,0.0,0.0,0.0,0.0
75.2804,0.0,0.0,0.0,0.0
77.7088,0.0,0.0,0.0,0.0
80.1372,0.0,0.0,0.0,0.0
82.5656,0.0,0.0,0.0,0.0
84.994,0.0,0.0,0.0,0.0
87.4224,0.0,0.0,0.0,0.0
89.8508,0.0,0.0,0.0,0.0
92.2792,0.0,0.0,0.0,0.0
94.7076,0.0,0.0,0.0,0.0
97.136,0.0,0.0,0.0,0.0
99.5644,0.0,0.0,0.0,0.0
101.9928,0.0,0.0,0.0,0.0
104.4212,0.0,0.0,0.0,0.0
106.8496,0.0,0.0,0.0,0.0
109.278,0.0,0.0,0.0,0.0
111.7064,0.0,0.0,0.0,0.0
114.1348,0.0,0.0,0.0,0.0
116.5632,0.0,0.0,0.0,0.0
118.9916,0.0,0.0,0.0,0.0
121.42,0.0,0.0,0.0,0.0
123.8484,0.0,0.0,0.0,0.0
126.2768,0.0,0.0,0.0,0.0
128.7052,0.0,0.0,0.0,0.0
131.1336,0.0,0.0,0.0,0.0
133.562,0.0,0.0,0.0,0.0
135.9904,0.0,0.0,0.0,0.0
138.4188,0.0,0.0,0.0,0.0
140.8472,0.0,0.0,0.0,0.0
143.2756,0.0,0.0,0.0,0.0
145.704,0.0,0.0,0.0,0.0
148.1324,0.0,0.0,0.0,0.0
150.5608,0.0,0.0,0.0,0.0
152.9892,0.0,0.0,0.0,0.0
155.4176,0.0,0.0,0.0,0.0
157.846,0.0,0.0,0.0,0.0
160.2744,0.0,0.0,0.0,0.0
162.7028,0.0,0.0,0.0,0.0
165.1312,0.0,0.0,0.0,0.0
167.5596,0.0,0.0,0.0,0.0
169.988,0.0,0.0,0.0,0.0
172.4164,0.0,0.0,0.0,0.0
174.8448,0.0,0.0,0.0,0.0
177.2732,0.0,0.0,0.0,0.0
179.7016,0.0,0.0,0.0,0.0
182.13,0.0,0.0,0.0,0.0
184.5584,0.0,0.0,0.0,0.0
186.9868,0.0,0.0,0.0,0.0
189.4152,0.0,0.0,0.0,0.0
191.8436,0.0,0.0,0.0,0.0
194.272,0.0,0.0,0.0,0.0
196.7004,0.0,0.0,0.0,0.0
199.1288,0.0,0.0,0.0,0.0
201.5572,0.0,0.0,0.0,0.0
203.9856,0.0,0.0,0.0,0.0
206.414,0.0,0.0,0.0,0.0
208.8424,0.0,0.0,0.0,0.0
211.2708,0.0,0.0,0.0,0.0
213.6992,0.0,0.0,0.0,0.0
216.1276,0.0,0.0,0.0,0.0
218.556,0.0,0.0,0.0,0.0
220.9844,0.0,0.0,0.0,0.0
223.4128,0.0,0.0,0.0,0.0
225.8412,0.0,0.0,0.0,0.0
228.2696,0.0,0.0,0.0,0.0
230.698,0.0,0.0,0.0,0.0
233.1264,0.0,0.0,0.0,0.0
235.5548,0.0,0.0,0.0,0.0
237.9832,0.0,0.0,0.0,0.0
240.4116,0.0,0.0,0.0,0.0
242.84,0.0,0.0,0.0,0.0
245.2684,0.0,0.0,0.0,0.0
247.6968,0.0,0.0,0.0,0.0
250.1252,0.0,0.0,0.0,0.0
252.5536,0.0,0.0,0.0,0.0
254.982,0.0,0.0,0.0,0.0
257.4104,0.0,0.0,0.0,0.0
259.8388,0.0,0.0,0.0,0.0
262.2672,0.0,0.0,0.0,0.0
264.6956,0.0,0.0,0.0,0.0
267.124,0.0,0.0,0.0,0.0
269.5524,0.0,0.0,0.0,0.0
271.9808,0.0,0.0,0.0,0.0
274.4092,0.0,0.0,0.0,0.0
276.8376,0.0,0.0,0.0,0.0
279.266,0.0,0.0,0.0,0.0
281.6944,0.0,0.0,0.0,0.0
284.1228,0.0,0.0,0.0,0.0
286.5512,0.0,0.0,0.0,0.0
288.9796,0.0,0.0,0.0,0.0
291.408,0.0,0.0,0.0,0.0
293.8364,0.0,0.0,0.0,0.0
296.2648,0.0,0.0,0.0,0.0
298.6932,0.0,0.0,0.0,0.0
301.1216,0.0,0.0,0.0,0.0
303.55,0.0,0.0,0.0,0.0
305.9784,0.0,0.0,0.0,0.0
308.4068,0.0,0.0,0.0,0.0
310.8352,0.0,0.0,0.0,0.0
313.2636,0.0,0.0,0.0,0.0
315.692,0.0,0.0,0.0,0.0
318.1204,0.0,0.0,0.0,0.0
320.5488,0.0,0.0,0.0,0.0
322.9772,0.0,0.0,0.0,0.0
325.4056,0.0,0.0,0.0,0.0
327.834,0.0,0.0,0.0,0.0
330.2624,0.0,0.0,0.0,0.0
332.6908,0.0,0.0,0.0,0.0
335.1192,0.0,0.0,0.0,0.0
337.5476,0.0,0.0,0.0,0.0
339.976,0.0,0.0,0.0,0.0
342.4044,0.0,0.0,0.0,0.0
344.8328,0.0,0.0,0.0,0.0
347.2612,0.0,0.0,0.0,0.0
349.6896,0.0,0.0,0.0,0.0
352.118,0.0,0.0,0.0,0.0
354.5464,0.0,0.0,0.0,0.0
356.9748,0.0,0.0,0.0,0.0
359.4032,0.0,0.0,0.0,0.0
361.8316,0.0,0.0,0.0,0.0
364.26,0.0,0.0,0.0,0.0
366.6884,0.0,0.0,0.0,0.0
369.1168,0.0,0.0,0.0,0.0
371.5452,0.0,0.0,0.0,0.0
373.9736,0.0,0.0,0.0,0.0
376.402,0.0,0.0,0.0,0.0
378.8304,0.0,0.0,0.0,0.0
381.2588,0.0,0.0,0.0,0.0
383.6872,0.0,0.0,0.0,0.0
386.1156,0.0,0.0,0.0,0.0
388.544,0.0,0.0,0.0,0.0
390.9724,0.0,0.0,0.0,0.0
393.4008,0.0,0.0,0.0,0.0
395.8292,0.0,0.0,0.0,0.0
398.2576,0.0,0.0,0.0,0.0
400.686,0.0,0.0,0.0,0.0
403.1144,0.0,0.0,0.0,0.0
405.5428,0.0,0.0,0.0,0.0
407.9712,0.0,0.0,0.0,0.0
410.3996,0.0,0.0,0.0,0.0
412.828,0.0,0.0,0.0,0.0
415.2564,0.0,0.0,0.0,0.0
417.6848,0.0,0.0,0.0,0.0
420.1132,0.0,0.0,0.0,0.0
422.5416,0.0,0.0,0.0,0.0
424.97,0.0,0.0,0.0,0.0
427.3984,0.0,0.0,0.0,0.0
429.8268,0.0,0.0,0.0,0.0
432.2552,0.0,0.0,0.0,0.0
434.6836,0.0,0.0,0.0,0.0
437.112,0.0,0.0,0.0,0.0
439.5404,0.0,0.0,0.0,0.0
441.9688,0.0,0.0,0.0,0.0
444.3972,0.0,0.0,0.0,0.0
446.8256,0.0,0.0,0.0,0.0
449.254,0.0,0.0,0.0,0.0
451.6824,0.0,0.0,0.0,0.0
454.1108,0.0,0.0,0.0,0.0
456.5392,0.0,0.0,0.0,0.0
458.9676,0.0,0.0,0.0,0.0
461.396,0.0,0.0,0.0,0.0
463.8244,0.0,0.0,0.0,0.0
466.2528,0.0,0.0,0.0,0.0
468.6812,0.0,0.0,0.0,0.0
471.1096,0.0,0.0,0.0,0.0
473.538,0.0,0.0,0.0,0.0
475.9664,0.0,0.0,0.0,0.0
478.3948,0.0,0.0,0.0,0.0
480.8232,0.0,0.0,0.0,0.0
483.2516,0.0,0.0,0.0,0.0
485.68,0.0,0.0,0.0,0.0
488.1084,0.0,0.0,0.0,0.0
490.5368,0.0,0.0,0.0,0.0
492.9652,0.0,0.0,0.0,0.0
495.3936,0.0,0.0,0.0,0.0
497.822,0.0,0.0,0.0,0.0
500.2504,0.0,0.0,0.0,0.0
502.6788,0.0,0.0,0.0,0.0
505.1072,0.0,0.0,0.0,0.0
507.5356,0.0,0.0,0.0,0.0
509.964,0.0,0.0,0.0,0.0
512.3924,0.0,0.0,0.0,0.0
514.8208,0.0,0.0,0.0,0.0
517.2492,0.0,0.0,0.0,0.0
519.6776,0.0,0.0,0.0,0.0
522.106,0.0,0.0,0.0,0.0
524.5344,0.0,0.0,0.0,0.0
526.9628,0.0,0.0,0.0,0.0
529.3912,0.0,0.0,0.0,0.0
531.8196,0.0,0.0,0.0,0.0
534.248,0.0,0.0,0.0,0.0
536.6764,0.0,0.0,0.0,0.0
539.1048,0.0,0.0,0.0,0.0
541.5332,0.0,0.0,0.0,0.0
543.9616,0.0,0.0,0.0,0.0
546.39,0.0,0.0,0.0,0.0
548.8184,0.0,0.0,0.0,0.0
551.2468,0.0,0.0,0.0,0.0
553.6752,0.0,0.0,0.0,0.0
556.1036,0.0,0.0,0.0,0.0
558.532,0.0,0.0,0.0,0.0
560.9604,0.0,0.0,0.0,0.0
563.3888,0.0,0.0,0.0,0.0
565.8172,0.0,0.0,0.0,0.0
568.2456,0.0,0.0,0.0,0.0
570.674,0.0,0.0,0.0,0.0
573.1024,0.0,0.0,0.0,0.0
575.5308,0.0,0.0,0.0,0.0
577.9592,0.0,0.0,0.0,0.0
580.3876,0.0,0.0,0.0,0.0
582.816,0.0,0.0,0.0,0.0
585.2444,0.0,0.0,0.0,0.0
587.6728,0.0,0.0,0.0,0.0
590.1012,0.0,0.0,0.0,0.0
592.5296,0.0,0.0,0.0,0.0
594.958,0.0,0.0,0.0,0.0
597.3864,0.0,0.0,0.0,0.0
599.8148,0.0,0.0,0.0,0.0
602.2432,0.0,0.0,0.0,0.0
604.6716,0.0,0.0,0.0,0.0
607.1,0.0,0.0,0.0,0.0
609.5284,0.0,0.0,0.0,0.0
611.9568,0.0,0.0,0.0,0.0
614.3852,0.0,0.0,0.0,0.0
616.8136,0.0,0.0,0.0,0.0
619.242,0.0,0.0,0.0,0.0
621.6704,0.0,0.0,0.0,0.0
624.0988,0.0,0.0,0.0,0.0
626.5272,0.0,0.0,0.0,0.0
628.9556,0.0,0.0,0.0,0.0
631.384,0.0,0.0,0.0,0.0
633.8124,0.0,0.0,0.0,0.0
636.2408,0.0,0.0,0.0,0.0
638.6692,0.0,0.0,0.0,0.0
641.0976,0.0,0.0,0.0,0.0
643.526,0.0,0.0,0.0,0.0
645.9544,0.0,0.0,0.0,0.0
648.3828,0.0,0.0,0.0,0.0
650.8112,0.0,0.0,0.0,0.0
653.2396,0.0,0.0,0.0,0.0
655.668,0.0,0.0,0.0,0.0
658.0964,0.0,0.0,0.0,0.0
660.5248,0.0,0.0,0.0,0.0
662.9532,0.0,0.0,0.0,0.0
665.3816,0.0,0.0,0.0,0.0
667.81,0.0,0.0,0.0,0.0
670.2384,0.0,0.0,0.0,0.0
672.6668,0.0,0.0,0.0,0.0
675.0952,0.0,0.0,0.0,0.0
677.5236,0.0,0.0,0.0,0.0
679.952,0.0,0.0,0.0,0.0
682.3804,0.0,0.0,0.0,0.0
684.8088,0.0,0.0,0.0,0.0
687.2372,0.0,0.0,0.0,0.0
689.6656,0.0,0.0,0.0,0.0
692.094,0.0,0.0,0.0,0.0
694.5224,0.0,0.0,0.0,0.0
696.9508,0.0,0.0,0.0,0.0
699.3792,0.0,0.0,0.0,0.0
701.8076,0.0,0.0,0.0,0.0
704.236,0.0,0.0,0.0,0.0
706.6644,0.0,0.0,0.0,0.0
709.0928,0.0,0.0,0.0,0.0
711.5212,0.0,0.0,0.0,0.0
713.9496,0.0,0.0,0.0,0.0
716.378,0.0,0.0,0.0,0.0
718.8064,0.0,0.0,0.0,0.0
721.2348,0.0,0.0,0.0,0.0
723.6632,0.0,0.0,0.0,0.0
726.0916,0.0,0.0,0.0,0.0
728.52,0.0,0.0,0.0,0.0
730.9484,0.0,0.0,0.0,0.0
733.3768,0.0,0.0,0.0,0.0
735.8052,0.0,0.0,0.0,0.0
738.2336,0.0,0.0,0.0,0.0
740.662,0.0,0.0,0.0,0.0
743.0904,0.0,0.0,0.0,0.0
745.5188,0.0,0.0,0.0,0.0
747.9472,0.0,0.0,0.0,0.0
750.3756,0.0,0.0,0.0,0.0
752.804,0.0,0.0,0.0,0.0
755.2324,0.0,0.0,0.0,0.0
757.6608,0.0,0.0,0.0,0.0
760.0892,0.0,0.0,0.0,0.0
762.5176,0.0,0.0,0.0,0.0
764.946,0.0,0.0,0.0,0.0
767.3744,0.0,0.0,0.0,0.0
769.8028,0.0,0.0,0.0,0.0
772.2312,0.0,0.0,0.0,0.0
774.6596,0.0,0.0,0.0,0.0
777.088,0.0,0.0,0.0,0.0
779.5164,0.0,0.0,0.0,0.0
781.9448,0.0,0.0,0.0,0.0
784.3732,0.0,0.0,0.0,0.0
786.8016,0.0,0.0,0.0,0.0
789.23,0.0,0.0,0.0,0.0
791.6584,0.0,0.0,0.0,0.0
794.0868,0.0,0.0,0.0,0.0
796.5152,0.0,0.0,0.0,0.0
798.9436,0.0,0.0,0.0,0.0
801.372,0.0,0.0,0.0,0.0
803.8004,0.0,0.0,0.0,0.0
806.2288,0.0,0.0,0.0,0.0
808.6572,0.0,0.0,0.0,0.0
811.0856,0.0,0.0,0.0,0.0
813.514,0.0,0.0,0.0,0.0
815.9424,0.0,0.0,0.0,0.0
818.3708,0.0,0.0,0.0,0.0
820.7992,0.0,0.0,0.0,0.0
823.2276,0.0,0.0,0.0,0.0
825.656,0.0,0.0,0.0,0.0
828.0844,0.0,0.0,0.0,0.0
830.5128,0.0,0.0,0.0,0.0
832.9412,0.0,0.0,0.0,0.0
835.3696,0.0,0.0,0.0,0.0
837.798,0.0,0.0,0.0,0.0
840.2264,0.0,0.0,0.0,0.0
842.6548,0.0,0.0,0.0,0.0
845.0832,0.0,0.0,0.0,0.0
847.5116,0.0,0.0,0.0,0.0
849.94,0.0,0.0,0.0,0.0
852.3684,0.0,0.0,0.0,0.0
854.7968,0.0,0.0,0.0,0.0
857.2252,0.0,0.0,0.0,0.0
859.6536,0.0,0.0,0.0,0.0
862.082,0.0,0.0,0.0,0.0
864.5104,0.0,0.0,0.0,0.0
866.9388,0.0,0.0,0.0,0.0
869.3672,0.0,0.0,0.0,0.0
871.7956,0.0,0.0,0.0,0.0
874.224,0.0,0.0,0.0,0.0
876.6524,0.0,0.0,0.0,0.0
879.0808,0.0,0.0,0.0,0.0
881.5092,0.0,0.0,0.0,0.0
883.9376,0.0,0.0,0.0,0.0
886.366,0.0,0.0,0.0,0.0
888.7944,0.0,0.0,0.0,0.0
891.2228,0.0,0.0,0.0,0.0
893.6512,0.0,0.0,0.0,0.0
896.0796,0.0,0.0,0.0,0.0
898.508,0.0,0.0,0.0,0.0
900.9364,0.0,0.0,0.0,0.0
903.3648,0.0,0.0,0.0,0.0
905.7932,0.0,0.0,0.0,0.0
908.2216,0.0,0.0,0.0,0.0
910.65,0.0,0.0,0.0,0.0
913.0784,0.0,0.0,0.0,0.0
915.5068,0.0,0.0,0.0,0.0
917.9352,0.0,0.0,0.0,0.0
920.3636,0.0,0.0,0.0,0.0
922.792,0.0,0.0,0.0,0.0
925.2204,0.0,0.0,0.0,0.0
927.6488,0.0,0.0,0.0,0.0
930.0772,0.0,0.0,0.0,0.0
932.5056,0.0,0.0,0.0,0.0
934.934,0.0,0.0,0.0,0.0
937.3624,0.0,0.0,0.0,0.0
939.7908,0.0,0.0,0.0,0.0
942.2192,0.0,0.0,0.0,0.0
944.6476,0.0,0.0,0.0,0.0
947.076,0.0,0.0,0.0,0.0
949.5044,0.0,0.0,0.0,0.0
951.9328,0.0,0.0,0.0,0.0
954.3612,0.0,0.0,0.0,0.0
956.7896,0.0,0.0,0.0,0.0
959.218,0.0,0.0,0.0,0.0
961.6464,0.0,0.0,0.0,0.0
964.0748,0.0,0.0,0.0,0.0
966.5032,0.0,0.0,0.0,0.0
968.9316,0.0,0.0,0.0,0.0
971.36,0.0,0.0,0.0,0.0
973.7884,0.0,0.0,0.0,0.0
976.2168,0.0,0.0,0.0,0.0
978.6452,0.0,0.0,0.0,0.0
981.0736,0.0,0.0,0.0,0.0
983.502,0.0,0.0,0.0,0.0
985.9304,0.0,0.0,0.0,0.0
988.3588,0.0,0.0,0.0,0.0
990.7872,0.0,0.0,0.0,0.0
993.2156,0.0,0.0,0.0,0.0
995.644,0.0,0.0,0.0,0.0
998.0724,0.0,0.0,0.0,0.0
1000.5008,0.0,0.0,0.0,0.0
1002.9292,0.0,0.0,0.0,0.0
1005.3576,0.0,0.0,0.0,0.0
1007.786,0.0,0.0,0.0,0.0
1010.2144,0.0,0.0,0.0,0.0
1012.6428,0.0,0.0,0.0,0.0
1015.0712,0.0,0.0,0.0,0.0
1017.4996,0.0,0.0,0.0,0.0
1019.928,0.0,0.0,0.0,0.0
1022.3564,0.0,0.0,0.0,0.0
1024.7848,0.0,0.0,0.0,0.0
1027.2132,0.0,0.0,0.0,0.0
1029.6416,0.0,0.0,0.0,0.0
1032.07,0.0,0.0,0.0,0.0
1034.4984,0.0,0.0,0.0,0.0
1036.9268,0.0,0.0,0.0,0.0
1039.3552,0.0,0.0,0.0,0.0
1041.7836,0.0,0.0,0.0,0.0
1044.212,0.0,0.0,0.0,0.0
1046.6404,0.0,0.0,0.0,0.0
1049.0688,0.0,0.0,0.0,0.0
1051.4972,0.0,0.0,0.0,0.0
1053.9256,0.0,0.0,0.0,0.0
1056.354,0.0,0.0,0.0,0.0
1058.7824,0.0,0.0,0.0,0.0
1061.2108,0.0,0.0,0.0,0.0
1063.6392,0.0,0.0,0.0,0.0
1066.0676,0.0,0.0,0.0,0.0
1068.496,0.0,0.0,0.0,0.0
1070.9244,0.0,0.0,0.0,0.0
1073.3528,0.0,0.0,0.0,0.0
1075.7812,0.0,0.0,0.0,0.0
1078.2096,0.0,0.0,0.0,0.0
1080.638,0.0,0.0,0.0,0.0
1083.0664,0.0,0.0,0.0,0.0
1085.4948,0.0,0.0,0.0,0.0
1087.9232,0.0,0.0,0.0,0.0
1090.3516,0.0,0.0,0.0,0.0
1092.78,0.0,0.0,0.0,0.0
1095.2084,0.0,0.0,0.0,0.0
1097.6368,0.0,0.0,0.0,0.0
1100.0652,0.0,0.0,0.0,0.0
1102.4936,0.0,0.0,0.0,0.0
1104.922,0.0,0.0,0.0,0.0
1107.3504,0.0,0.0,0.0,0.0
1109.7788,0.0,0.0,0.0,0.0
1112.2072,0.0,0.0,0.0,0.0
1114.6356,0.0,0.0,0.0,0.0
1117.064,0.0,0.0,0.0,0.0
1119.4924,0.0,0.0,0.0,0.0
1121.9208,0.0,0.0,0.0,0.0
1124.3492,0.0,0.0,0.0,0.0
1126.7776,0.0,0.0,0.0,0.0
1129.206,0.0,0.0,0.0,0.0
1131.6344,0.0,0.0,0.0,0.0
1134.0628,0.0,0.0,0.0,0.0
1136.4912,0.0,0.0,0.0,0.0
1138.9196,0.0,0.0,0.0,0.0
1141.348,0.0,0.0,0.0,0.0
1143.7764,0.0,0.0,0.0,0.0
1146.2048,0.0,0.0,0.0,0.0
1148.6332,0.0,0.0,0.0,0.0
1151.0616,0.0,0.0,0.0,0.0
1153.49,0.0,0.0,0.0,0.0
1155.9184,0.0,0.0,0.0,0.0
1158.3468,0.0,0.0,0.0,0.0
1160.7752,0.0,0.0,0.0,0.0
1163.2036,0.0,0.0,0.0,0.0
1165.632,0.0,0.0,0.0,0.0
1168.0604,0.0,0.0,0.0,0.0
1170.4888,0.0,0.0,0.0,0.0
1172.9172,0.0,0.0,0.0,0.0
1175.3456,0.0,0.0,0.0,0.0
1177.774,0.0,0.0,0.0,0.0
1180.2024,0.0,0.0,0.0,0.0
1182.6308,0.0,0.0,0.0,0.0
1185.0592,0.0,0.0,0.0,0.0
1187.4876,0.0,0.0,0.0,0.0
1189.916,0.0,0.0,0.0,0.0
1192.3444,0.0,0.0,0.0,0.0
1194.7728,0.0,0.0,0.0,0.0
1197.2012,0.0,0.0,0.0,0.0
1199.6296,0.0,0.0,0.0,0.0
1202.058,0.0,0.0,0.0,0.0
1204.4864,0.0,0.0,0.0,0.0
1206.9148,0.0,0.0,0.0,0.0
1209.3432,0.0,0.0,0.0,0.0
1211.7716,0.0,0.0,0.0,0.0
1214.2,0.0,0.0,0.0,0.0
1216.6284,0.0,0.0,0.0,0.0
1219.0568,0.0,0.0,0.0,0.0
1221.4852,0.0,0.0,0.0,0.0
1223.9136,0.0,0.0,0.0,0.0
1226.342,0.0,0.0,0.0,0.0
1228.7704,0.0,0.0,0.0,0.0
1231.1988,0.0,0.0,0.0,0.0
1233.6272,0.0,0.0,0.0,0.0
1236.0556,0.0,0.0,0.0,0.0
1238.484,0.0,0.0,0.0,0.0
1240.9124,0.0,0.0,0.0,0.0
1243.3408,0.0,0.0,0.0,0.0


==> CryoBIB_017_pores_psd_sum_hist.csv <==
bins,surface,volume,area,diameter
0.0,0.0,0.0,0.0,0.0
2.4284,0.0,0.0,0.0,0.0
4.8568,0.006466928618205632,0.0007304819283428692,0.006466928618205632,0.04007206146766892
7.2852,0.031352324819908316,0.005509463257871574,0.031352324819908316,0.12479598964253266
9.7136,0.07154551407989522,0.01751400323214841,0.07154551407989522,0.2038988726485391
12.142,0.11640471512770137,0.03390124923254893,0.11640471512770137,0.27831031043188625
14.5704,0.16723968565815323,0.06240280484905461,0.16723968565815325,0.3120523799417374
16.9988,0.4355762933857236,0.1918523158081667,0.4355762933857236,0.687059941444852
19.4272,0.29240340537000653,0.1440838965227108,0.29240340537000653,0.4128137431218205
21.8556,0.2796332678454486,0.15921642317507054,0.2796332678454486,0.3413386300020751
24.284,0.6019973804846104,0.3749545708201444,0.6019973804846104,0.6718805109704323
26.7124,1.0,0.6950333403489883,1.0,1.0
29.1408,0.19122462344466273,0.14215381717679465,0.19122462344466273,0.17861076517623892
31.5692,0.8293222003929273,0.6865933826712721,0.8293222003929273,0.6957665400519366
33.9976,0.29551407989521933,0.27303384457761404,0.2955140798952194,0.22205267907525963
36.426,0.631139489194499,0.6029018287086543,0.631139489194499,0.4588492079282182
38.8544,0.5422396856581533,0.5544399416316379,0.5422396856581533,0.3683160424864664
41.2828,0.21054354944335293,0.23220797211427754,0.210543549443353,0.13253265575515527
43.7112,0.47527832351015065,0.5570509223114954,0.47527832351015065,0.281578631259017
46.1396,0.7780779305828421,0.9525868576236542,0.7780779305828421,0.4412674355495755
48.568,0.5902095612311722,0.7707080705540299,0.5902095612311722,0.3138048163908716
50.9964,0.31524230517354296,0.42543278750448243,0.3152423051735429,0.16217136711301228
53.4248,0.0,0.0,0.0,0.0
55.8532,0.0,0.0,0.0,0.0
58.2816,0.0,0.0,0.0,0.0
60.71,0.0,0.0,0.0,0.0
63.1384,0.0,0.0,0.0,0.0
65.5668,0.0,0.0,0.0,0.0
67.9952,0.5573018991486575,1.0,0.5573018991486575,0.2156240465627089
70.4236,0.0,0.0,0.0,0.0
72.852,0.0,0.0,0.0,0.0
75.2804,0.0,0.0,0.0,0.0
77.7088,0.0,0.0,0.0,0.0
80.1372,0.0,0.0,0.0,0.0
82.5656,0.0,0.0,0.0,0.0
84.994,0.0,0.0,0.0,0.0
87.4224,0.0,0.0,0.0,0.0
89.8508,0.0,0.0,0.0,0.0
92.2792,0.0,0.0,0.0,0.0
94.7076,0.0,0.0,0.0,0.0
97.136,0.0,0.0,0.0,0.0
99.5644,0.0,0.0,0.0,0.0
101.9928,0.0,0.0,0.0,0.0
104.4212,0.0,0.0,0.0,0.0
106.8496,0.0,0.0,0.0,0.0
109.278,0.0,0.0,0.0,0.0
111.7064,0.0,0.0,0.0,0.0
114.1348,0.0,0.0,0.0,0.0
116.5632,0.0,0.0,0.0,0.0
118.9916,0.0,0.0,0.0,0.0
121.42,0.0,0.0,0.0,0.0
123.8484,0.0,0.0,0.0,0.0
126.2768,0.0,0.0,0.0,0.0
128.7052,0.0,0.0,0.0,0.0
131.1336,0.0,0.0,0.0,0.0
133.562,0.0,0.0,0.0,0.0
135.9904,0.0,0.0,0.0,0.0
138.4188,0.0,0.0,0.0,0.0
140.8472,0.0,0.0,0.0,0.0
143.2756,0.0,0.0,0.0,0.0
145.704,0.0,0.0,0.0,0.0
148.1324,0.0,0.0,0.0,0.0
150.5608,0.0,0.0,0.0,0.0
152.9892,0.0,0.0,0.0,0.0
155.4176,0.0,0.0,0.0,0.0
157.846,0.0,0.0,0.0,0.0
160.2744,0.0,0.0,0.0,0.0
162.7028,0.0,0.0,0.0,0.0
165.1312,0.0,0.0,0.0,0.0
167.5596,0.0,0.0,0.0,0.0
169.988,0.0,0.0,0.0,0.0
172.4164,0.0,0.0,0.0,0.0
174.8448,0.0,0.0,0.0,0.0
177.2732,0.0,0.0,0.0,0.0
179.7016,0.0,0.0,0.0,0.0
182.13,0.0,0.0,0.0,0.0
184.5584,0.0,0.0,0.0,0.0
186.9868,0.0,0.0,0.0,0.0
189.4152,0.0,0.0,0.0,0.0
191.8436,0.0,0.0,0.0,0.0
194.272,0.0,0.0,0.0,0.0
196.7004,0.0,0.0,0.0,0.0
199.1288,0.0,0.0,0.0,0.0
201.5572,0.0,0.0,0.0,0.0
203.9856,0.0,0.0,0.0,0.0
206.414,0.0,0.0,0.0,0.0
208.8424,0.0,0.0,0.0,0.0
211.2708,0.0,0.0,0.0,0.0
213.6992,0.0,0.0,0.0,0.0
216.1276,0.0,0.0,0.0,0.0
218.556,0.0,0.0,0.0,0.0
220.9844,0.0,0.0,0.0,0.0
223.4128,0.0,0.0,0.0,0.0
225.8412,0.0,0.0,0.0,0.0
228.2696,0.0,0.0,0.0,0.0
230.698,0.0,0.0,0.0,0.0
233.1264,0.0,0.0,0.0,0.0
235.5548,0.0,0.0,0.0,0.0
237.9832,0.0,0.0,0.0,0.0
240.4116,0.0,0.0,0.0,0.0
242.84,0.0,0.0,0.0,0.0
245.2684,0.0,0.0,0.0,0.0
247.6968,0.0,0.0,0.0,0.0
250.1252,0.0,0.0,0.0,0.0
252.5536,0.0,0.0,0.0,0.0
254.982,0.0,0.0,0.0,0.0
257.4104,0.0,0.0,0.0,0.0
259.8388,0.0,0.0,0.0,0.0
262.2672,0.0,0.0,0.0,0.0
264.6956,0.0,0.0,0.0,0.0
267.124,0.0,0.0,0.0,0.0
269.5524,0.0,0.0,0.0,0.0
271.9808,0.0,0.0,0.0,0.0
274.4092,0.0,0.0,0.0,0.0
276.8376,0.0,0.0,0.0,0.0
279.266,0.0,0.0,0.0,0.0
281.6944,0.0,0.0,0.0,0.0
284.1228,0.0,0.0,0.0,0.0
286.5512,0.0,0.0,0.0,0.0
288.9796,0.0,0.0,0.0,0.0
291.408,0.0,0.0,0.0,0.0
293.8364,0.0,0.0,0.0,0.0
296.2648,0.0,0.0,0.0,0.0
298.6932,0.0,0.0,0.0,0.0
301.1216,0.0,0.0,0.0,0.0
303.55,0.0,0.0,0.0,0.0
305.9784,0.0,0.0,0.0,0.0
308.4068,0.0,0.0,0.0,0.0
310.8352,0.0,0.0,0.0,0.0
313.2636,0.0,0.0,0.0,0.0
315.692,0.0,0.0,0.0,0.0
318.1204,0.0,0.0,0.0,0.0
320.5488,0.0,0.0,0.0,0.0
322.9772,0.0,0.0,0.0,0.0
325.4056,0.0,0.0,0.0,0.0
327.834,0.0,0.0,0.0,0.0
330.2624,0.0,0.0,0.0,0.0
332.6908,0.0,0.0,0.0,0.0
335.1192,0.0,0.0,0.0,0.0
337.5476,0.0,0.0,0.0,0.0
339.976,0.0,0.0,0.0,0.0
342.4044,0.0,0.0,0.0,0.0
344.8328,0.0,0.0,0.0,0.0
347.2612,0.0,0.0,0.0,0.0
349.6896,0.0,0.0,0.0,0.0
352.118,0.0,0.0,0.0,0.0
354.5464,0.0,0.0,0.0,0.0
356.9748,0.0,0.0,0.0,0.0
359.4032,0.0,0.0,0.0,0.0
361.8316,0.0,0.0,0.0,0.0
364.26,0.0,0.0,0.0,0.0
366.6884,0.0,0.0,0.0,0.0
369.1168,0.0,0.0,0.0,0.0
371.5452,0.0,0.0,0.0,0.0
373.9736,0.0,0.0,0.0,0.0
376.402,0.0,0.0,0.0,0.0
378.8304,0.0,0.0,0.0,0.0
381.2588,0.0,0.0,0.0,0.0
383.6872,0.0,0.0,0.0,0.0
386.1156,0.0,0.0,0.0,0.0
388.544,0.0,0.0,0.0,0.0
390.9724,0.0,0.0,0.0,0.0
393.4008,0.0,0.0,0.0,0.0
395.8292,0.0,0.0,0.0,0.0
398.2576,0.0,0.0,0.0,0.0
400.686,0.0,0.0,0.0,0.0
403.1144,0.0,0.0,0.0,0.0
405.5428,0.0,0.0,0.0,0.0
407.9712,0.0,0.0,0.0,0.0
410.3996,0.0,0.0,0.0,0.0
412.828,0.0,0.0,0.0,0.0
415.2564,0.0,0.0,0.0,0.0
417.6848,0.0,0.0,0.0,0.0
420.1132,0.0,0.0,0.0,0.0
422.5416,0.0,0.0,0.0,0.0
424.97,0.0,0.0,0.0,0.0
427.3984,0.0,0.0,0.0,0.0
429.8268,0.0,0.0,0.0,0.0
432.2552,0.0,0.0,0.0,0.0
434.6836,0.0,0.0,0.0,0.0
437.112,0.0,0.0,0.0,0.0
439.5404,0.0,0.0,0.0,0.0
441.9688,0.0,0.0,0.0,0.0
444.3972,0.0,0.0,0.0,0.0
446.8256,0.0,0.0,0.0,0.0
449.254,0.0,0.0,0.0,0.0
451.6824,0.0,0.0,0.0,0.0
454.1108,0.0,0.0,0.0,0.0
456.5392,0.0,0.0,0.0,0.0
458.9676,0.0,0.0,0.0,0.0
461.396,0.0,0.0,0.0,0.0
463.8244,0.0,0.0,0.0,0.0
466.2528,0.0,0.0,0.0,0.0
468.6812,0.0,0.0,0.0,0.0
471.1096,0.0,0.0,0.0,0.0
473.538,0.0,0.0,0.0,0.0
475.9664,0.0,0.0,0.0,0.0
478.3948,0.0,0.0,0.0,0.0
480.8232,0.0,0.0,0.0,0.0
483.2516,0.0,0.0,0.0,0.0
485.68,0.0,0.0,0.0,0.0
488.1084,0.0,0.0,0.0,0.0
490.5368,0.0,0.0,0.0,0.0
492.9652,0.0,0.0,0.0,0.0
495.3936,0.0,0.0,0.0,0.0
497.822,0.0,0.0,0.0,0.0
500.2504,0.0,0.0,0.0,0.0
502.6788,0.0,0.0,0.0,0.0
505.1072,0.0,0.0,0.0,0.0
507.5356,0.0,0.0,0.0,0.0
509.964,0.0,0.0,0.0,0.0
512.3924,0.0,0.0,0.0,0.0
514.8208,0.0,0.0,0.0,0.0
517.2492,0.0,0.0,0.0,0.0
519.6776,0.0,0.0,0.0,0.0
522.106,0.0,0.0,0.0,0.0
524.5344,0.0,0.0,0.0,0.0
526.9628,0.0,0.0,0.0,0.0
529.3912,0.0,0.0,0.0,0.0
531.8196,0.0,0.0,0.0,0.0
534.248,0.0,0.0,0.0,0.0
536.6764,0.0,0.0,0.0,0.0
539.1048,0.0,0.0,0.0,0.0
541.5332,0.0,0.0,0.0,0.0
543.9616,0.0,0.0,0.0,0.0
546.39,0.0,0.0,0.0,0.0
548.8184,0.0,0.0,0.0,0.0
551.2468,0.0,0.0,0.0,0.0
553.6752,0.0,0.0,0.0,0.0
556.1036,0.0,0.0,0.0,0.0
558.532,0.0,0.0,0.0,0.0
560.9604,0.0,0.0,0.0,0.0
563.3888,0.0,0.0,0.0,0.0
565.8172,0.0,0.0,0.0,0.0
568.2456,0.0,0.0,0.0,0.0
570.674,0.0,0.0,0.0,0.0
573.1024,0.0,0.0,0.0,0.0
575.5308,0.0,0.0,0.0,0.0
577.9592,0.0,0.0,0.0,0.0
580.3876,0.0,0.0,0.0,0.0
582.816,0.0,0.0,0.0,0.0
585.2444,0.0,0.0,0.0,0.0
587.6728,0.0,0.0,0.0,0.0
590.1012,0.0,0.0,0.0,0.0
592.5296,0.0,0.0,0.0,0.0
594.958,0.0,0.0,0.0,0.0
597.3864,0.0,0.0,0.0,0.0
599.8148,0.0,0.0,0.0,0.0
602.2432,0.0,0.0,0.0,0.0
604.6716,0.0,0.0,0.0,0.0
607.1,0.0,0.0,0.0,0.0
609.5284,0.0,0.0,0.0,0.0
611.9568,0.0,0.0,0.0,0.0
614.3852,0.0,0.0,0.0,0.0
616.8136,0.0,0.0,0.0,0.0
619.242,0.0,0.0,0.0,0.0
621.6704,0.0,0.0,0.0,0.0
624.0988,0.0,0.0,0.0,0.0
626.5272,0.0,0.0,0.0,0.0
628.9556,0.0,0.0,0.0,0.0
631.384,0.0,0.0,0.0,0.0
633.8124,0.0,0.0,0.0,0.0
636.2408,0.0,0.0,0.0,0.0
638.6692,0.0,0.0,0.0,0.0
641.0976,0.0,0.0,0.0,0.0
643.526,0.0,0.0,0.0,0.0
645.9544,0.0,0.0,0.0,0.0
648.3828,0.0,0.0,0.0,0.0
650.8112,0.0,0.0,0.0,0.0
653.2396,0.0,0.0,0.0,0.0
655.668,0.0,0.0,0.0,0.0
658.0964,0.0,0.0,0.0,0.0
660.5248,0.0,0.0,0.0,0.0
662.9532,0.0,0.0,0.0,0.0
665.3816,0.0,0.0,0.0,0.0
667.81,0.0,0.0,0.0,0.0
670.2384,0.0,0.0,0.0,0.0
672.6668,0.0,0.0,0.0,0.0
675.0952,0.0,0.0,0.0,0.0
677.5236,0.0,0.0,0.0,0.0
679.952,0.0,0.0,0.0,0.0
682.3804,0.0,0.0,0.0,0.0
684.8088,0.0,0.0,0.0,0.0
687.2372,0.0,0.0,0.0,0.0
689.6656,0.0,0.0,0.0,0.0
692.094,0.0,0.0,0.0,0.0
694.5224,0.0,0.0,0.0,0.0
696.9508,0.0,0.0,0.0,0.0
699.3792,0.0,0.0,0.0,0.0
701.8076,0.0,0.0,0.0,0.0
704.236,0.0,0.0,0.0,0.0
706.6644,0.0,0.0,0.0,0.0
709.0928,0.0,0.0,0.0,0.0
711.5212,0.0,0.0,0.0,0.0
713.9496,0.0,0.0,0.0,0.0
716.378,0.0,0.0,0.0,0.0
718.8064,0.0,0.0,0.0,0.0
721.2348,0.0,0.0,0.0,0.0
723.6632,0.0,0.0,0.0,0.0
726.0916,0.0,0.0,0.0,0.0
728.52,0.0,0.0,0.0,0.0
730.9484,0.0,0.0,0.0,0.0
733.3768,0.0,0.0,0.0,0.0
735.8052,0.0,0.0,0.0,0.0
738.2336,0.0,0.0,0.0,0.0
740.662,0.0,0.0,0.0,0.0
743.0904,0.0,0.0,0.0,0.0
745.5188,0.0,0.0,0.0,0.0
747.9472,0.0,0.0,0.0,0.0
750.3756,0.0,0.0,0.0,0.0
752.804,0.0,0.0,0.0,0.0
755.2324,0.0,0.0,0.0,0.0
757.6608,0.0,0.0,0.0,0.0
760.0892,0.0,0.0,0.0,0.0
762.5176,0.0,0.0,0.0,0.0
764.946,0.0,0.0,0.0,0.0
767.3744,0.0,0.0,0.0,0.0
769.8028,0.0,0.0,0.0,0.0
772.2312,0.0,0.0,0.0,0.0
774.6596,0.0,0.0,0.0,0.0
777.088,0.0,0.0,0.0,0.0
779.5164,0.0,0.0,0.0,0.0
781.9448,0.0,0.0,0.0,0.0
784.3732,0.0,0.0,0.0,0.0
786.8016,0.0,0.0,0.0,0.0
789.23,0.0,0.0,0.0,0.0
791.6584,0.0,0.0,0.0,0.0
794.0868,0.0,0.0,0.0,0.0
796.5152,0.0,0.0,0.0,0.0
798.9436,0.0,0.0,0.0,0.0
801.372,0.0,0.0,0.0,0.0
803.8004,0.0,0.0,0.0,0.0
806.2288,0.0,0.0,0.0,0.0
808.6572,0.0,0.0,0.0,0.0
811.0856,0.0,0.0,0.0,0.0
813.514,0.0,0.0,0.0,0.0
815.9424,0.0,0.0,0.0,0.0
818.3708,0.0,0.0,0.0,0.0
820.7992,0.0,0.0,0.0,0.0
823.2276,0.0,0.0,0.0,0.0
825.656,0.0,0.0,0.0,0.0
828.0844,0.0,0.0,0.0,0.0
830.5128,0.0,0.0,0.0,0.0
832.9412,0.0,0.0,0.0,0.0
835.3696,0.0,0.0,0.0,0.0
837.798,0.0,0.0,0.0,0.0
840.2264,0.0,0.0,0.0,0.0
842.6548,0.0,0.0,0.0,0.0
845.0832,0.0,0.0,0.0,0.0
847.5116,0.0,0.0,0.0,0.0
849.94,0.0,0.0,0.0,0.0
852.3684,0.0,0.0,0.0,0.0
854.7968,0.0,0.0,0.0,0.0
857.2252,0.0,0.0,0.0,0.0
859.6536,0.0,0.0,0.0,0.0
862.082,0.0,0.0,0.0,0.0
864.5104,0.0,0.0,0.0,0.0
866.9388,0.0,0.0,0.0,0.0
869.3672,0.0,0.0,0.0,0.0
871.7956,0.0,0.0,0.0,0.0
874.224,0.0,0.0,0.0,0.0
876.6524,0.0,0.0,0.0,0.0
879.0808,0.0,0.0,0.0,0.0
881.5092,0.0,0.0,0.0,0.0
883.9376,0.0,0.0,0.0,0.0
886.366,0.0,0.0,0.0,0.0
888.7944,0.0,0.0,0.0,0.0
891.2228,0.0,0.0,0.0,0.0
893.6512,0.0,0.0,0.0,0.0
896.0796,0.0,0.0,0.0,0.0
898.508,0.0,0.0,0.0,0.0
900.9364,0.0,0.0,0.0,0.0
903.3648,0.0,0.0,0.0,0.0
905.7932,0.0,0.0,0.0,0.0
908.2216,0.0,0.0,0.0,0.0
910.65,0.0,0.0,0.0,0.0
913.0784,0.0,0.0,0.0,0.0
915.5068,0.0,0.0,0.0,0.0
917.9352,0.0,0.0,0.0,0.0
920.3636,0.0,0.0,0.0,0.0
922.792,0.0,0.0,0.0,0.0
925.2204,0.0,0.0,0.0,0.0
927.6488,0.0,0.0,0.0,0.0
930.0772,0.0,0.0,0.0,0.0
932.5056,0.0,0.0,0.0,0.0
934.934,0.0,0.0,0.0,0.0
937.3624,0.0,0.0,0.0,0.0
939.7908,0.0,0.0,0.0,0.0
942.2192,0.0,0.0,0.0,0.0
944.6476,0.0,0.0,0.0,0.0
947.076,0.0,0.0,0.0,0.0
949.5044,0.0,0.0,0.0,0.0
951.9328,0.0,0.0,0.0,0.0
954.3612,0.0,0.0,0.0,0.0
956.7896,0.0,0.0,0.0,0.0
959.218,0.0,0.0,0.0,0.0
961.6464,0.0,0.0,0.0,0.0
964.0748,0.0,0.0,0.0,0.0
966.5032,0.0,0.0,0.0,0.0
968.9316,0.0,0.0,0.0,0.0
971.36,0.0,0.0,0.0,0.0
973.7884,0.0,0.0,0.0,0.0
976.2168,0.0,0.0,0.0,0.0
978.6452,0.0,0.0,0.0,0.0
981.0736,0.0,0.0,0.0,0.0
983.502,0.0,0.0,0.0,0.0
985.9304,0.0,0.0,0.0,0.0
988.3588,0.0,0.0,0.0,0.0
990.7872,0.0,0.0,0.0,0.0
993.2156,0.0,0.0,0.0,0.0
995.644,0.0,0.0,0.0,0.0
998.0724,0.0,0.0,0.0,0.0
1000.5008,0.0,0.0,0.0,0.0
1002.9292,0.0,0.0,0.0,0.0
1005.3576,0.0,0.0,0.0,0.0
1007.786,0.0,0.0,0.0,0.0
1010.2144,0.0,0.0,0.0,0.0
1012.6428,0.0,0.0,0.0,0.0
1015.0712,0.0,0.0,0.0,0.0
1017.4996,0.0,0.0,0.0,0.0
1019.928,0.0,0.0,0.0,0.0
1022.3564,0.0,0.0,0.0,0.0
1024.7848,0.0,0.0,0.0,0.0
1027.2132,0.0,0.0,0.0,0.0
1029.6416,0.0,0.0,0.0,0.0
1032.07,0.0,0.0,0.0,0.0
1034.4984,0.0,0.0,0.0,0.0
1036.9268,0.0,0.0,0.0,0.0
1039.3552,0.0,0.0,0.0,0.0
1041.7836,0.0,0.0,0.0,0.0
1044.212,0.0,0.0,0.0,0.0
1046.6404,0.0,0.0,0.0,0.0
1049.0688,0.0,0.0,0.0,0.0
1051.4972,0.0,0.0,0.0,0.0
1053.9256,0.0,0.0,0.0,0.0
1056.354,0.0,0.0,0.0,0.0
1058.7824,0.0,0.0,0.0,0.0
1061.2108,0.0,0.0,0.0,0.0
1063.6392,0.0,0.0,0.0,0.0
1066.0676,0.0,0.0,0.0,0.0
1068.496,0.0,0.0,0.0,0.0
1070.9244,0.0,0.0,0.0,0.0
1073.3528,0.0,0.0,0.0,0.0
1075.7812,0.0,0.0,0.0,0.0
1078.2096,0.0,0.0,0.0,0.0
1080.638,0.0,0.0,0.0,0.0
1083.0664,0.0,0.0,0.0,0.0
1085.4948,0.0,0.0,0.0,0.0
1087.9232,0.0,0.0,0.0,0.0
1090.3516,0.0,0.0,0.0,0.0
1092.78,0.0,0.0,0.0,0.0
1095.2084,0.0,0.0,0.0,0.0
1097.6368,0.0,0.0,0.0,0.0
1100.0652,0.0,0.0,0.0,0.0
1102.4936,0.0,0.0,0.0,0.0
1104.922,0.0,0.0,0.0,0.0
1107.3504,0.0,0.0,0.0,0.0
1109.7788,0.0,0.0,0.0,0.0
1112.2072,0.0,0.0,0.0,0.0
1114.6356,0.0,0.0,0.0,0.0
1117.064,0.0,0.0,0.0,0.0
1119.4924,0.0,0.0,0.0,0.0
1121.9208,0.0,0.0,0.0,0.0
1124.3492,0.0,0.0,0.0,0.0
1126.7776,0.0,0.0,0.0,0.0
1129.206,0.0,0.0,0.0,0.0
1131.6344,0.0,0.0,0.0,0.0
1134.0628,0.0,0.0,0.0,0.0
1136.4912,0.0,0.0,0.0,0.0
1138.9196,0.0,0.0,0.0,0.0
1141.348,0.0,0.0,0.0,0.0
1143.7764,0.0,0.0,0.0,0.0
1146.2048,0.0,0.0,0.0,0.0
1148.6332,0.0,0.0,0.0,0.0
1151.0616,0.0,0.0,0.0,0.0
1153.49,0.0,0.0,0.0,0.0
1155.9184,0.0,0.0,0.0,0.0
1158.3468,0.0,0.0,0.0,0.0
1160.7752,0.0,0.0,0.0,0.0
1163.2036,0.0,0.0,0.0,0.0
1165.632,0.0,0.0,0.0,0.0
1168.0604,0.0,0.0,0.0,0.0
1170.4888,0.0,0.0,0.0,0.0
1172.9172,0.0,0.0,0.0,0.0
1175.3456,0.0,0.0,0.0,0.0
1177.774,0.0,0.0,0.0,0.0
1180.2024,0.0,0.0,0.0,0.0
1182.6308,0.0,0.0,0.0,0.0
1185.0592,0.0,0.0,0.0,0.0
1187.4876,0.0,0.0,0.0,0.0
1189.916,0.0,0.0,0.0,0.0
1192.3444,0.0,0.0,0.0,0.0
1194.7728,0.0,0.0,0.0,0.0
1197.2012,0.0,0.0,0.0,0.0
1199.6296,0.0,0.0,0.0,0.0
1202.058,0.0,0.0,0.0,0.0
1204.4864,0.0,0.0,0.0,0.0
1206.9148,0.0,0.0,0.0,0.0
1209.3432,0.0,0.0,0.0,0.0
1211.7716,0.0,0.0,0.0,0.0
1214.2,0.0,0.0,0.0,0.0
1216.6284,0.0,0.0,0.0,0.0
1219.0568,0.0,0.0,0.0,0.0
1221.4852,0.0,0.0,0.0,0.0
1223.9136,0.0,0.0,0.0,0.0
1226.342,0.0,0.0,0.0,0.0
1228.7704,0.0,0.0,0.0,0.0
1231.1988,0.0,0.0,0.0,0.0
1233.6272,0.0,0.0,0.0,0.0
1236.0556,0.0,0.0,0.0,0.0
1238.484,0.0,0.0,0.0,0.0
1240.9124,0.0,0.0,0.0,0.0
1243.3408,0.0,0.0,0.0,0.0


==> CryoBIB_020_pores_cld_sum_hist.csv <==
bins,surface,volume,area,diameter
0.0,0.0,0.0,0.0,0.0
2.4284,0.011932535543722742,0.0013239413446625254,0.011932535543722742,0.10133720930232441
4.8568,0.08683738632412913,0.018470451674361923,0.08683738632412913,0.4006976744185979
7.2852,0.1595785072551299,0.05724565809170322,0.1595785072551299,0.4243604651162793
9.7136,0.3041481400157347,0.15477244551630157,0.3041481400157347,0.5662790697674425
12.142,0.5749963404146307,0.37613820026157146,0.5749963404146307,0.830988372093025
14.5704,0.844609430751505,0.6752558353347989,0.844609430751505,0.9973255813953484
16.9988,1.0,0.9434141521848863,1.0,1.0
19.4272,0.9166598049440962,1.0,0.9166598049440962,0.7922674418604619
21.8556,0.6527625295054063,0.8085969009080692,0.6527625295054063,0.49668604651162834
24.284,0.4342486871237483,0.6018366922121458,0.4342486871237483,0.2952906976744187
26.7124,0.2781650838959943,0.42394284423131545,0.2781650838959943,0.17197674418604644
29.1408,0.290834110995224,0.4882701948499051,0.290834110995224,0.1631976744186045
31.5692,0.21307249638615924,0.39107255007098357,0.21307249638615924,0.1093604651162789
33.9976,0.1888277433166821,0.37340678227014895,0.1888277433166821,0.0899418604651162
36.426,0.18024144114471818,0.3827591778059071,0.18024144114471818,0.07994186046511617
38.8544,0.07008334705677839,0.16075860559755997,0.07008334705677839,0.028779069767441823
41.2828,0.10631781669136876,0.25606543813291666,0.10631781669136876,0.04156976744186042
43.7112,0.0,0.0,0.0,0.0
46.1396,0.0,0.0,0.0,0.0
48.568,0.0,0.0,0.0,0.0
50.9964,0.0,0.0,0.0,0.0
53.4248,0.0,0.0,0.0,0.0
55.8532,0.0,0.0,0.0,0.0
58.2816,0.0,0.0,0.0,0.0
60.71,0.0,0.0,0.0,0.0
63.1384,0.0,0.0,0.0,0.0
65.5668,0.0,0.0,0.0,0.0
67.9952,0.0,0.0,0.0,0.0
70.4236,0.0,0.0,0.0,0.0
72.852,0.0,0.0,0.0,0.0
75.2804,0.0,0.0,0.0,0.0
77.7088,0.0,0.0,0.0,0.0
80.1372,0.0,0.0,0.0,0.0
82.5656,0.0,0.0,0.0,0.0
84.994,0.0,0.0,0.0,0.0
87.4224,0.0,0.0,0.0,0.0
89.8508,0.0,0.0,0.0,0.0
92.2792,0.0,0.0,0.0,0.0
94.7076,0.0,0.0,0.0,0.0
97.136,0.0,0.0,0.0,0.0
99.5644,0.0,0.0,0.0,0.0
101.9928,0.0,0.0,0.0,0.0
104.4212,0.0,0.0,0.0,0.0
106.8496,0.0,0.0,0.0,0.0
109.278,0.0,0.0,0.0,0.0
111.7064,0.0,0.0,0.0,0.0
114.1348,0.0,0.0,0.0,0.0
116.5632,0.0,0.0,0.0,0.0
118.9916,0.0,0.0,0.0,0.0
121.42,0.0,0.0,0.0,0.0
123.8484,0.0,0.0,0.0,0.0
126.2768,0.0,0.0,0.0,0.0
128.7052,0.0,0.0,0.0,0.0
131.1336,0.0,0.0,0.0,0.0
133.562,0.0,0.0,0.0,0.0
135.9904,0.0,0.0,0.0,0.0
138.4188,0.0,0.0,0.0,0.0
140.8472,0.0,0.0,0.0,0.0
143.2756,0.0,0.0,0.0,0.0
145.704,0.0,0.0,0.0,0.0
148.1324,0.0,0.0,0.0,0.0
150.5608,0.0,0.0,0.0,0.0
152.9892,0.0,0.0,0.0,0.0
155.4176,0.0,0.0,0.0,0.0
157.846,0.0,0.0,0.0,0.0
160.2744,0.0,0.0,0.0,0.0
162.7028,0.0,0.0,0.0,0.0
165.1312,0.0,0.0,0.0,0.0
167.5596,0.0,0.0,0.0,0.0
169.988,0.0,0.0,0.0,0.0
172.4164,0.0,0.0,0.0,0.0
174.8448,0.0,0.0,0.0,0.0
177.2732,0.0,0.0,0.0,0.0
179.7016,0.0,0.0,0.0,0.0
182.13,0.0,0.0,0.0,0.0
184.5584,0.0,0.0,0.0,0.0
186.9868,0.0,0.0,0.0,0.0
189.4152,0.0,0.0,0.0,0.0
191.8436,0.0,0.0,0.0,0.0
194.272,0.0,0.0,0.0,0.0
196.7004,0.0,0.0,0.0,0.0
199.1288,0.0,0.0,0.0,0.0
201.5572,0.0,0.0,0.0,0.0
203.9856,0.0,0.0,0.0,0.0
206.414,0.0,0.0,0.0,0.0
208.8424,0.0,0.0,0.0,0.0
211.2708,0.0,0.0,0.0,0.0
213.6992,0.0,0.0,0.0,0.0
216.1276,0.0,0.0,0.0,0.0
218.556,0.0,0.0,0.0,0.0
220.9844,0.0,0.0,0.0,0.0
223.4128,0.0,0.0,0.0,0.0
225.8412,0.0,0.0,0.0,0.0
228.2696,0.0,0.0,0.0,0.0
230.698,0.0,0.0,0.0,0.0
233.1264,0.0,0.0,0.0,0.0
235.5548,0.0,0.0,0.0,0.0
237.9832,0.0,0.0,0.0,0.0
240.4116,0.0,0.0,0.0,0.0
242.84,0.0,0.0,0.0,0.0
245.2684,0.0,0.0,0.0,0.0
247.6968,0.0,0.0,0.0,0.0
250.1252,0.0,0.0,0.0,0.0
252.5536,0.0,0.0,0.0,0.0
254.982,0.0,0.0,0.0,0.0
257.4104,0.0,0.0,0.0,0.0
259.8388,0.0,0.0,0.0,0.0
262.2672,0.0,0.0,0.0,0.0
264.6956,0.0,0.0,0.0,0.0
267.124,0.0,0.0,0.0,0.0
269.5524,0.0,0.0,0.0,0.0
271.9808,0.0,0.0,0.0,0.0
274.4092,0.0,0.0,0.0,0.0
276.8376,0.0,0.0,0.0,0.0
279.266,0.0,0.0,0.0,0.0
281.6944,0.0,0.0,0.0,0.0
284.1228,0.0,0.0,0.0,0.0
286.5512,0.0,0.0,0.0,0.0
288.9796,0.0,0.0,0.0,0.0
291.408,0.0,0.0,0.0,0.0
293.8364,0.0,0.0,0.0,0.0
296.2648,0.0,0.0,0.0,0.0
298.6932,0.0,0.0,0.0,0.0
301.1216,0.0,0.0,0.0,0.0
303.55,0.0,0.0,0.0,0.0
305.9784,0.0,0.0,0.0,0.0
308.4068,0.0,0.0,0.0,0.0
310.8352,0.0,0.0,0.0,0.0
313.2636,0.0,0.0,0.0,0.0
315.692,0.0,0.0,0.0,0.0
318.1204,0.0,0.0,0.0,0.0
320.5488,0.0,0.0,0.0,0.0
322.9772,0.0,0.0,0.0,0.0
325.4056,0.0,0.0,0.0,0.0
327.834,0.0,0.0,0.0,0.0
330.2624,0.0,0.0,0.0,0.0
332.6908,0.0,0.0,0.0,0.0
335.1192,0.0,0.0,0.0,0.0
337.5476,0.0,0.0,0.0,0.0
339.976,0.0,0.0,0.0,0.0
342.4044,0.0,0.0,0.0,0.0
344.8328,0.0,0.0,0.0,0.0
347.2612,0.0,0.0,0.0,0.0
349.6896,0.0,0.0,0.0,0.0
352.118,0.0,0.0,0.0,0.0
354.5464,0.0,0.0,0.0,0.0
356.9748,0.0,0.0,0.0,0.0
359.4032,0.0,0.0,0.0,0.0
361.8316,0.0,0.0,0.0,0.0
364.26,0.0,0.0,0.0,0.0
366.6884,0.0,0.0,0.0,0.0
369.1168,0.0,0.0,0.0,0.0
371.5452,0.0,0.0,0.0,0.0
373.9736,0.0,0.0,0.0,0.0
376.402,0.0,0.0,0.0,0.0
378.8304,0.0,0.0,0.0,0.0
381.2588,0.0,0.0,0.0,0.0
383.6872,0.0,0.0,0.0,0.0
386.1156,0.0,0.0,0.0,0.0
388.544,0.0,0.0,0.0,0.0
390.9724,0.0,0.0,0.0,0.0
393.4008,0.0,0.0,0.0,0.0
395.8292,0.0,0.0,0.0,0.0
398.2576,0.0,0.0,0.0,0.0
400.686,0.0,0.0,0.0,0.0
403.1144,0.0,0.0,0.0,0.0
405.5428,0.0,0.0,0.0,0.0
407.9712,0.0,0.0,0.0,0.0
410.3996,0.0,0.0,0.0,0.0
412.828,0.0,0.0,0.0,0.0
415.2564,0.0,0.0,0.0,0.0
417.6848,0.0,0.0,0.0,0.0
420.1132,0.0,0.0,0.0,0.0
422.5416,0.0,0.0,0.0,0.0
424.97,0.0,0.0,0.0,0.0
427.3984,0.0,0.0,0.0,0.0
429.8268,0.0,0.0,0.0,0.0
432.2552,0.0,0.0,0.0,0.0
434.6836,0.0,0.0,0.0,0.0
437.112,0.0,0.0,0.0,0.0
439.5404,0.0,0.0,0.0,0.0
441.9688,0.0,0.0,0.0,0.0
444.3972,0.0,0.0,0.0,0.0
446.8256,0.0,0.0,0.0,0.0
449.254,0.0,0.0,0.0,0.0
451.6824,0.0,0.0,0.0,0.0
454.1108,0.0,0.0,0.0,0.0
456.5392,0.0,0.0,0.0,0.0
458.9676,0.0,0.0,0.0,0.0
461.396,0.0,0.0,0.0,0.0
463.8244,0.0,0.0,0.0,0.0
466.2528,0.0,0.0,0.0,0.0
468.6812,0.0,0.0,0.0,0.0
471.1096,0.0,0.0,0.0,0.0
473.538,0.0,0.0,0.0,0.0
475.9664,0.0,0.0,0.0,0.0
478.3948,0.0,0.0,0.0,0.0
480.8232,0.0,0.0,0.0,0.0
483.2516,0.0,0.0,0.0,0.0
485.68,0.0,0.0,0.0,0.0
488.1084,0.0,0.0,0.0,0.0
490.5368,0.0,0.0,0.0,0.0
492.9652,0.0,0.0,0.0,0.0
495.3936,0.0,0.0,0.0,0.0
497.822,0.0,0.0,0.0,0.0
500.2504,0.0,0.0,0.0,0.0
502.6788,0.0,0.0,0.0,0.0
505.1072,0.0,0.0,0.0,0.0
507.5356,0.0,0.0,0.0,0.0
509.964,0.0,0.0,0.0,0.0
512.3924,0.0,0.0,0.0,0.0
514.8208,0.0,0.0,0.0,0.0
517.2492,0.0,0.0,0.0,0.0
519.6776,0.0,0.0,0.0,0.0
522.106,0.0,0.0,0.0,0.0
524.5344,0.0,0.0,0.0,0.0
526.9628,0.0,0.0,0.0,0.0
529.3912,0.0,0.0,0.0,0.0
531.8196,0.0,0.0,0.0,0.0
534.248,0.0,0.0,0.0,0.0
536.6764,0.0,0.0,0.0,0.0
539.1048,0.0,0.0,0.0,0.0
541.5332,0.0,0.0,0.0,0.0
543.9616,0.0,0.0,0.0,0.0
546.39,0.0,0.0,0.0,0.0
548.8184,0.0,0.0,0.0,0.0
551.2468,0.0,0.0,0.0,0.0
553.6752,0.0,0.0,0.0,0.0
556.1036,0.0,0.0,0.0,0.0
558.532,0.0,0.0,0.0,0.0
560.9604,0.0,0.0,0.0,0.0
563.3888,0.0,0.0,0.0,0.0
565.8172,0.0,0.0,0.0,0.0
568.2456,0.0,0.0,0.0,0.0
570.674,0.0,0.0,0.0,0.0
573.1024,0.0,0.0,0.0,0.0
575.5308,0.0,0.0,0.0,0.0
577.9592,0.0,0.0,0.0,0.0
580.3876,0.0,0.0,0.0,0.0
582.816,0.0,0.0,0.0,0.0
585.2444,0.0,0.0,0.0,0.0
587.6728,0.0,0.0,0.0,0.0
590.1012,0.0,0.0,0.0,0.0
592.5296,0.0,0.0,0.0,0.0
594.958,0.0,0.0,0.0,0.0
597.3864,0.0,0.0,0.0,0.0
599.8148,0.0,0.0,0.0,0.0
602.2432,0.0,0.0,0.0,0.0
604.6716,0.0,0.0,0.0,0.0
607.1,0.0,0.0,0.0,0.0
609.5284,0.0,0.0,0.0,0.0
611.9568,0.0,0.0,0.0,0.0
614.3852,0.0,0.0,0.0,0.0
616.8136,0.0,0.0,0.0,0.0
619.242,0.0,0.0,0.0,0.0
621.6704,0.0,0.0,0.0,0.0
624.0988,0.0,0.0,0.0,0.0
626.5272,0.0,0.0,0.0,0.0
628.9556,0.0,0.0,0.0,0.0
631.384,0.0,0.0,0.0,0.0
633.8124,0.0,0.0,0.0,0.0
636.2408,0.0,0.0,0.0,0.0
638.6692,0.0,0.0,0.0,0.0
641.0976,0.0,0.0,0.0,0.0
643.526,0.0,0.0,0.0,0.0
645.9544,0.0,0.0,0.0,0.0
648.3828,0.0,0.0,0.0,0.0
650.8112,0.0,0.0,0.0,0.0
653.2396,0.0,0.0,0.0,0.0
655.668,0.0,0.0,0.0,0.0
658.0964,0.0,0.0,0.0,0.0
660.5248,0.0,0.0,0.0,0.0
662.9532,0.0,0.0,0.0,0.0
665.3816,0.0,0.0,0.0,0.0
667.81,0.0,0.0,0.0,0.0
670.2384,0.0,0.0,0.0,0.0
672.6668,0.0,0.0,0.0,0.0
675.0952,0.0,0.0,0.0,0.0
677.5236,0.0,0.0,0.0,0.0
679.952,0.0,0.0,0.0,0.0
682.3804,0.0,0.0,0.0,0.0
684.8088,0.0,0.0,0.0,0.0
687.2372,0.0,0.0,0.0,0.0
689.6656,0.0,0.0,0.0,0.0
692.094,0.0,0.0,0.0,0.0
694.5224,0.0,0.0,0.0,0.0
696.9508,0.0,0.0,0.0,0.0
699.3792,0.0,0.0,0.0,0.0
701.8076,0.0,0.0,0.0,0.0
704.236,0.0,0.0,0.0,0.0
706.6644,0.0,0.0,0.0,0.0
709.0928,0.0,0.0,0.0,0.0
711.5212,0.0,0.0,0.0,0.0
713.9496,0.0,0.0,0.0,0.0
716.378,0.0,0.0,0.0,0.0
718.8064,0.0,0.0,0.0,0.0
721.2348,0.0,0.0,0.0,0.0
723.6632,0.0,0.0,0.0,0.0
726.0916,0.0,0.0,0.0,0.0
728.52,0.0,0.0,0.0,0.0
730.9484,0.0,0.0,0.0,0.0
733.3768,0.0,0.0,0.0,0.0
735.8052,0.0,0.0,0.0,0.0
738.2336,0.0,0.0,0.0,0.0
740.662,0.0,0.0,0.0,0.0
743.0904,0.0,0.0,0.0,0.0
745.5188,0.0,0.0,0.0,0.0
747.9472,0.0,0.0,0.0,0.0
750.3756,0.0,0.0,0.0,0.0
752.804,0.0,0.0,0.0,0.0
755.2324,0.0,0.0,0.0,0.0
757.6608,0.0,0.0,0.0,0.0
760.0892,0.0,0.0,0.0,0.0
762.5176,0.0,0.0,0.0,0.0
764.946,0.0,0.0,0.0,0.0
767.3744,0.0,0.0,0.0,0.0
769.8028,0.0,0.0,0.0,0.0
772.2312,0.0,0.0,0.0,0.0
774.6596,0.0,0.0,0.0,0.0
777.088,0.0,0.0,0.0,0.0
779.5164,0.0,0.0,0.0,0.0
781.9448,0.0,0.0,0.0,0.0
784.3732,0.0,0.0,0.0,0.0
786.8016,0.0,0.0,0.0,0.0
789.23,0.0,0.0,0.0,0.0
791.6584,0.0,0.0,0.0,0.0
794.0868,0.0,0.0,0.0,0.0
796.5152,0.0,0.0,0.0,0.0
798.9436,0.0,0.0,0.0,0.0
801.372,0.0,0.0,0.0,0.0
803.8004,0.0,0.0,0.0,0.0
806.2288,0.0,0.0,0.0,0.0
808.6572,0.0,0.0,0.0,0.0
811.0856,0.0,0.0,0.0,0.0
813.514,0.0,0.0,0.0,0.0
815.9424,0.0,0.0,0.0,0.0
818.3708,0.0,0.0,0.0,0.0
820.7992,0.0,0.0,0.0,0.0
823.2276,0.0,0.0,0.0,0.0
825.656,0.0,0.0,0.0,0.0
828.0844,0.0,0.0,0.0,0.0
830.5128,0.0,0.0,0.0,0.0
832.9412,0.0,0.0,0.0,0.0
835.3696,0.0,0.0,0.0,0.0
837.798,0.0,0.0,0.0,0.0
840.2264,0.0,0.0,0.0,0.0
842.6548,0.0,0.0,0.0,0.0
845.0832,0.0,0.0,0.0,0.0
847.5116,0.0,0.0,0.0,0.0
849.94,0.0,0.0,0.0,0.0
852.3684,0.0,0.0,0.0,0.0
854.7968,0.0,0.0,0.0,0.0
857.2252,0.0,0.0,0.0,0.0
859.6536,0.0,0.0,0.0,0.0
862.082,0.0,0.0,0.0,0.0
864.5104,0.0,0.0,0.0,0.0
866.9388,0.0,0.0,0.0,0.0
869.3672,0.0,0.0,0.0,0.0
871.7956,0.0,0.0,0.0,0.0
874.224,0.0,0.0,0.0,0.0
876.6524,0.0,0.0,0.0,0.0
879.0808,0.0,0.0,0.0,0.0
881.5092,0.0,0.0,0.0,0.0
883.9376,0.0,0.0,0.0,0.0
886.366,0.0,0.0,0.0,0.0
888.7944,0.0,0.0,0.0,0.0
891.2228,0.0,0.0,0.0,0.0
893.6512,0.0,0.0,0.0,0.0
896.0796,0.0,0.0,0.0,0.0
898.508,0.0,0.0,0.0,0.0
900.9364,0.0,0.0,0.0,0.0
903.3648,0.0,0.0,0.0,0.0
905.7932,0.0,0.0,0.0,0.0
908.2216,0.0,0.0,0.0,0.0
910.65,0.0,0.0,0.0,0.0
913.0784,0.0,0.0,0.0,0.0
915.5068,0.0,0.0,0.0,0.0
917.9352,0.0,0.0,0.0,0.0
920.3636,0.0,0.0,0.0,0.0
922.792,0.0,0.0,0.0,0.0
925.2204,0.0,0.0,0.0,0.0
927.6488,0.0,0.0,0.0,0.0
930.0772,0.0,0.0,0.0,0.0
932.5056,0.0,0.0,0.0,0.0
934.934,0.0,0.0,0.0,0.0
937.3624,0.0,0.0,0.0,0.0
939.7908,0.0,0.0,0.0,0.0
942.2192,0.0,0.0,0.0,0.0
944.6476,0.0,0.0,0.0,0.0
947.076,0.0,0.0,0.0,0.0
949.5044,0.0,0.0,0.0,0.0
951.9328,0.0,0.0,0.0,0.0
954.3612,0.0,0.0,0.0,0.0
956.7896,0.0,0.0,0.0,0.0
959.218,0.0,0.0,0.0,0.0
961.6464,0.0,0.0,0.0,0.0
964.0748,0.0,0.0,0.0,0.0
966.5032,0.0,0.0,0.0,0.0
968.9316,0.0,0.0,0.0,0.0
971.36,0.0,0.0,0.0,0.0
973.7884,0.0,0.0,0.0,0.0
976.2168,0.0,0.0,0.0,0.0
978.6452,0.0,0.0,0.0,0.0
981.0736,0.0,0.0,0.0,0.0
983.502,0.0,0.0,0.0,0.0
985.9304,0.0,0.0,0.0,0.0
988.3588,0.0,0.0,0.0,0.0
990.7872,0.0,0.0,0.0,0.0
993.2156,0.0,0.0,0.0,0.0
995.644,0.0,0.0,0.0,0.0
998.0724,0.0,0.0,0.0,0.0
1000.5008,0.0,0.0,0.0,0.0
1002.9292,0.0,0.0,0.0,0.0
1005.3576,0.0,0.0,0.0,0.0
1007.786,0.0,0.0,0.0,0.0
1010.2144,0.0,0.0,0.0,0.0
1012.6428,0.0,0.0,0.0,0.0
1015.0712,0.0,0.0,0.0,0.0
1017.4996,0.0,0.0,0.0,0.0
1019.928,0.0,0.0,0.0,0.0
1022.3564,0.0,0.0,0.0,0.0
1024.7848,0.0,0.0,0.0,0.0
1027.2132,0.0,0.0,0.0,0.0
1029.6416,0.0,0.0,0.0,0.0
1032.07,0.0,0.0,0.0,0.0
1034.4984,0.0,0.0,0.0,0.0
1036.9268,0.0,0.0,0.0,0.0
1039.3552,0.0,0.0,0.0,0.0
1041.7836,0.0,0.0,0.0,0.0
1044.212,0.0,0.0,0.0,0.0
1046.6404,0.0,0.0,0.0,0.0
1049.0688,0.0,0.0,0.0,0.0
1051.4972,0.0,0.0,0.0,0.0
1053.9256,0.0,0.0,0.0,0.0
1056.354,0.0,0.0,0.0,0.0
1058.7824,0.0,0.0,0.0,0.0
1061.2108,0.0,0.0,0.0,0.0
1063.6392,0.0,0.0,0.0,0.0
1066.0676,0.0,0.0,0.0,0.0
1068.496,0.0,0.0,0.0,0.0
1070.9244,0.0,0.0,0.0,0.0
1073.3528,0.0,0.0,0.0,0.0
1075.7812,0.0,0.0,0.0,0.0
1078.2096,0.0,0.0,0.0,0.0
1080.638,0.0,0.0,0.0,0.0
1083.0664,0.0,0.0,0.0,0.0
1085.4948,0.0,0.0,0.0,0.0
1087.9232,0.0,0.0,0.0,0.0
1090.3516,0.0,0.0,0.0,0.0
1092.78,0.0,0.0,0.0,0.0
1095.2084,0.0,0.0,0.0,0.0
1097.6368,0.0,0.0,0.0,0.0
1100.0652,0.0,0.0,0.0,0.0
1102.4936,0.0,0.0,0.0,0.0
1104.922,0.0,0.0,0.0,0.0
1107.3504,0.0,0.0,0.0,0.0
1109.7788,0.0,0.0,0.0,0.0
1112.2072,0.0,0.0,0.0,0.0
1114.6356,0.0,0.0,0.0,0.0
1117.064,0.0,0.0,0.0,0.0
1119.4924,0.0,0.0,0.0,0.0
1121.9208,0.0,0.0,0.0,0.0
1124.3492,0.0,0.0,0.0,0.0
1126.7776,0.0,0.0,0.0,0.0
1129.206,0.0,0.0,0.0,0.0
1131.6344,0.0,0.0,0.0,0.0
1134.0628,0.0,0.0,0.0,0.0
1136.4912,0.0,0.0,0.0,0.0
1138.9196,0.0,0.0,0.0,0.0
1141.348,0.0,0.0,0.0,0.0
1143.7764,0.0,0.0,0.0,0.0
1146.2048,0.0,0.0,0.0,0.0
1148.6332,0.0,0.0,0.0,0.0
1151.0616,0.0,0.0,0.0,0.0
1153.49,0.0,0.0,0.0,0.0
1155.9184,0.0,0.0,0.0,0.0
1158.3468,0.0,0.0,0.0,0.0
1160.7752,0.0,0.0,0.0,0.0
1163.2036,0.0,0.0,0.0,0.0
1165.632,0.0,0.0,0.0,0.0
1168.0604,0.0,0.0,0.0,0.0
1170.4888,0.0,0.0,0.0,0.0
1172.9172,0.0,0.0,0.0,0.0
1175.3456,0.0,0.0,0.0,0.0
1177.774,0.0,0.0,0.0,0.0
1180.2024,0.0,0.0,0.0,0.0
1182.6308,0.0,0.0,0.0,0.0
1185.0592,0.0,0.0,0.0,0.0
1187.4876,0.0,0.0,0.0,0.0
1189.916,0.0,0.0,0.0,0.0
1192.3444,0.0,0.0,0.0,0.0
1194.7728,0.0,0.0,0.0,0.0
1197.2012,0.0,0.0,0.0,0.0
1199.6296,0.0,0.0,0.0,0.0
1202.058,0.0,0.0,0.0,0.0
1204.4864,0.0,0.0,0.0,0.0
1206.9148,0.0,0.0,0.0,0.0
1209.3432,0.0,0.0,0.0,0.0
1211.7716,0.0,0.0,0.0,0.0
1214.2,0.0,0.0,0.0,0.0
1216.6284,0.0,0.0,0.0,0.0
1219.0568,0.0,0.0,0.0,0.0
1221.4852,0.0,0.0,0.0,0.0
1223.9136,0.0,0.0,0.0,0.0
1226.342,0.0,0.0,0.0,0.0
1228.7704,0.0,0.0,0.0,0.0
1231.1988,0.0,0.0,0.0,0.0
1233.6272,0.0,0.0,0.0,0.0
1236.0556,0.0,0.0,0.0,0.0
1238.484,0.0,0.0,0.0,0.0
1240.9124,0.0,0.0,0.0,0.0
1243.3408,0.0,0.0,0.0,0.0


==> CryoBIB_020_pores_psd_sum_hist.csv <==
bins,surface,volume,area,diameter
0.0,0.0,0.0,0.0,0.0
2.4284,0.0,0.0,0.0,0.0
4.8568,0.01484508001361934,0.002029923896985256,0.01484508001361934,0.0999411315970752
7.2852,0.07763023493360573,0.015525988106722823,0.07763023493360573,0.3600253099436425
9.7136,0.08437180796731358,0.024638078328668687,0.08437180796731358,0.2662366681754517
12.142,0.14409261150834185,0.05240254811640723,0.14409261150834185,0.3649821374561927
14.5704,0.15280898876404495,0.06701081263716972,0.15280898876404495,0.32069546457087755
16.9988,0.3160367722165475,0.16245976569441653,0.3160367722165475,0.5651671078070564
19.4272,0.21035069799114742,0.12463309226631186,0.21035069799114742,0.32614361847817774
21.8556,0.285665645216207,0.19715336758277982,0.285665645216207,0.3801302420697157
24.284,0.679605039155601,0.511541071229723,0.679605039155601,0.8291788460276072
26.7124,0.9125638406537283,0.7649060430857582,0.9125638406537283,1.0
29.1408,0.5129724208375894,0.47452484733296263,0.5129724208375894,0.5093471033821935
31.5692,1.0,1.0,1.0,0.9182458504415271
33.9976,0.3494722505958461,0.3772568254774104,0.3494722505958461,0.2973034305321864
36.426,0.6831460674157304,0.7981080287284823,0.6831460674157304,0.5367534633846374
38.8544,0.31127000340483485,0.38818157648556967,0.31127000340483485,0.22913642224429048
41.2828,0.16908409942117808,0.2197399040621314,0.16908409942117808,0.11942400507712284
43.7112,0.4000000000000001,0.5653779992883078,0.4,0.2597659330008224
46.1396,0.20905686074225402,0.302100479400583,0.209056860742254,0.13279216752662387
48.568,0.2282601293837249,0.3446671286636517,0.2282601293837249,0.13875711996113058
50.9964,0.0,0.0,0.0,0.0
53.4248,0.0,0.0,0.0,0.0
55.8532,0.32461695607763025,0.5845364250171292,0.32461695607763025,0.16547250749227638
58.2816,0.0,0.0,0.0,0.0
60.71,0.0,0.0,0.0,0.0
63.1384,0.0,0.0,0.0,0.0
65.5668,0.0,0.0,0.0,0.0
67.9952,0.0,0.0,0.0,0.0
70.4236,0.0,0.0,0.0,0.0
72.852,0.0,0.0,0.0,0.0
75.2804,0.0,0.0,0.0,0.0
77.7088,0.0,0.0,0.0,0.0
80.1372,0.0,0.0,0.0,0.0
82.5656,0.0,0.0,0.0,0.0
84.994,0.0,0.0,0.0,0.0
87.4224,0.0,0.0,0.0,0.0
89.8508,0.0,0.0,0.0,0.0
92.2792,0.0,0.0,0.0,0.0
94.7076,0.0,0.0,0.0,0.0
97.136,0.0,0.0,0.0,0.0
99.5644,0.0,0.0,0.0,0.0
101.9928,0.0,0.0,0.0,0.0
104.4212,0.0,0.0,0.0,0.0
106.8496,0.0,0.0,0.0,0.0
109.278,0.0,0.0,0.0,0.0
111.7064,0.0,0.0,0.0,0.0
114.1348,0.0,0.0,0.0,0.0
116.5632,0.0,0.0,0.0,0.0
118.9916,0.0,0.0,0.0,0.0
121.42,0.0,0.0,0.0,0.0
123.8484,0.0,0.0,0.0,0.0
126.2768,0.0,0.0,0.0,0.0
128.7052,0.0,0.0,0.0,0.0
131.1336,0.0,0.0,0.0,0.0
133.562,0.0,0.0,0.0,0.0
135.9904,0.0,0.0,0.0,0.0
138.4188,0.0,0.0,0.0,0.0
140.8472,0.0,0.0,0.0,0.0
143.2756,0.0,0.0,0.0,0.0
145.704,0.0,0.0,0.0,0.0
148.1324,0.0,0.0,0.0,0.0
150.5608,0.0,0.0,0.0,0.0
152.9892,0.0,0.0,0.0,0.0
155.4176,0.0,0.0,0.0,0.0
157.846,0.0,0.0,0.0,0.0
160.2744,0.0,0.0,0.0,0.0
162.7028,0.0,0.0,0.0,0.0
165.1312,0.0,0.0,0.0,0.0
167.5596,0.0,0.0,0.0,0.0
169.988,0.0,0.0,0.0,0.0
172.4164,0.0,0.0,0.0,0.0
174.8448,0.0,0.0,0.0,0.0
177.2732,0.0,0.0,0.0,0.0
179.7016,0.0,0.0,0.0,0.0
182.13,0.0,0.0,0.0,0.0
184.5584,0.0,0.0,0.0,0.0
186.9868,0.0,0.0,0.0,0.0
189.4152,0.0,0.0,0.0,0.0
191.8436,0.0,0.0,0.0,0.0
194.272,0.0,0.0,0.0,0.0
196.7004,0.0,0.0,0.0,0.0
199.1288,0.0,0.0,0.0,0.0
201.5572,0.0,0.0,0.0,0.0
203.9856,0.0,0.0,0.0,0.0
206.414,0.0,0.0,0.0,0.0
208.8424,0.0,0.0,0.0,0.0
211.2708,0.0,0.0,0.0,0.0
213.6992,0.0,0.0,0.0,0.0
216.1276,0.0,0.0,0.0,0.0
218.556,0.0,0.0,0.0,0.0
220.9844,0.0,0.0,0.0,0.0
223.4128,0.0,0.0,0.0,0.0
225.8412,0.0,0.0,0.0,0.0
228.2696,0.0,0.0,0.0,0.0
230.698,0.0,0.0,0.0,0.0
233.1264,0.0,0.0,0.0,0.0
235.5548,0.0,0.0,0.0,0.0
237.9832,0.0,0.0,0.0,0.0
240.4116,0.0,0.0,0.0,0.0
242.84,0.0,0.0,0.0,0.0
245.2684,0.0,0.0,0.0,0.0
247.6968,0.0,0.0,0.0,0.0
250.1252,0.0,0.0,0.0,0.0
252.5536,0.0,0.0,0.0,0.0
254.982,0.0,0.0,0.0,0.0
257.4104,0.0,0.0,0.0,0.0
259.8388,0.0,0.0,0.0,0.0
262.2672,0.0,0.0,0.0,0.0
264.6956,0.0,0.0,0.0,0.0
267.124,0.0,0.0,0.0,0.0
269.5524,0.0,0.0,0.0,0.0
271.9808,0.0,0.0,0.0,0.0
274.4092,0.0,0.0,0.0,0.0
276.8376,0.0,0.0,0.0,0.0
279.266,0.0,0.0,0.0,0.0
281.6944,0.0,0.0,0.0,0.0
284.1228,0.0,0.0,0.0,0.0
286.5512,0.0,0.0,0.0,0.0
288.9796,0.0,0.0,0.0,0.0
291.408,0.0,0.0,0.0,0.0
293.8364,0.0,0.0,0.0,0.0
296.2648,0.0,0.0,0.0,0.0
298.6932,0.0,0.0,0.0,0.0
301.1216,0.0,0.0,0.0,0.0
303.55,0.0,0.0,0.0,0.0
305.9784,0.0,0.0,0.0,0.0
308.4068,0.0,0.0,0.0,0.0
310.8352,0.0,0.0,0.0,0.0
313.2636,0.0,0.0,0.0,0.0
315.692,0.0,0.0,0.0,0.0
318.1204,0.0,0.0,0.0,0.0
320.5488,0.0,0.0,0.0,0.0
322.9772,0.0,0.0,0.0,0.0
325.4056,0.0,0.0,0.0,0.0
327.834,0.0,0.0,0.0,0.0
330.2624,0.0,0.0,0.0,0.0
332.6908,0.0,0.0,0.0,0.0
335.1192,0.0,0.0,0.0,0.0
337.5476,0.0,0.0,0.0,0.0
339.976,0.0,0.0,0.0,0.0
342.4044,0.0,0.0,0.0,0.0
344.8328,0.0,0.0,0.0,0.0
347.2612,0.0,0.0,0.0,0.0
349.6896,0.0,0.0,0.0,0.0
352.118,0.0,0.0,0.0,0.0
354.5464,0.0,0.0,0.0,0.0
356.9748,0.0,0.0,0.0,0.0
359.4032,0.0,0.0,0.0,0.0
361.8316,0.0,0.0,0.0,0.0
364.26,0.0,0.0,0.0,0.0
366.6884,0.0,0.0,0.0,0.0
369.1168,0.0,0.0,0.0,0.0
371.5452,0.0,0.0,0.0,0.0
373.9736,0.0,0.0,0.0,0.0
376.402,0.0,0.0,0.0,0.0
378.8304,0.0,0.0,0.0,0.0
381.2588,0.0,0.0,0.0,0.0
383.6872,0.0,0.0,0.0,0.0
386.1156,0.0,0.0,0.0,0.0
388.544,0.0,0.0,0.0,0.0
390.9724,0.0,0.0,0.0,0.0
393.4008,0.0,0.0,0.0,0.0
395.8292,0.0,0.0,0.0,0.0
398.2576,0.0,0.0,0.0,0.0
400.686,0.0,0.0,0.0,0.0
403.1144,0.0,0.0,0.0,0.0
405.5428,0.0,0.0,0.0,0.0
407.9712,0.0,0.0,0.0,0.0
410.3996,0.0,0.0,0.0,0.0
412.828,0.0,0.0,0.0,0.0
415.2564,0.0,0.0,0.0,0.0
417.6848,0.0,0.0,0.0,0.0
420.1132,0.0,0.0,0.0,0.0
422.5416,0.0,0.0,0.0,0.0
424.97,0.0,0.0,0.0,0.0
427.3984,0.0,0.0,0.0,0.0
429.8268,0.0,0.0,0.0,0.0
432.2552,0.0,0.0,0.0,0.0
434.6836,0.0,0.0,0.0,0.0
437.112,0.0,0.0,0.0,0.0
439.5404,0.0,0.0,0.0,0.0
441.9688,0.0,0.0,0.0,0.0
444.3972,0.0,0.0,0.0,0.0
446.8256,0.0,0.0,0.0,0.0
449.254,0.0,0.0,0.0,0.0
451.6824,0.0,0.0,0.0,0.0
454.1108,0.0,0.0,0.0,0.0
456.5392,0.0,0.0,0.0,0.0
458.9676,0.0,0.0,0.0,0.0
461.396,0.0,0.0,0.0,0.0
463.8244,0.0,0.0,0.0,0.0
466.2528,0.0,0.0,0.0,0.0
468.6812,0.0,0.0,0.0,0.0
471.1096,0.0,0.0,0.0,0.0
473.538,0.0,0.0,0.0,0.0
475.9664,0.0,0.0,0.0,0.0
478.3948,0.0,0.0,0.0,0.0
480.8232,0.0,0.0,0.0,0.0
483.2516,0.0,0.0,0.0,0.0
485.68,0.0,0.0,0.0,0.0
488.1084,0.0,0.0,0.0,0.0
490.5368,0.0,0.0,0.0,0.0
492.9652,0.0,0.0,0.0,0.0
495.3936,0.0,0.0,0.0,0.0
497.822,0.0,0.0,0.0,0.0
500.2504,0.0,0.0,0.0,0.0
502.6788,0.0,0.0,0.0,0.0
505.1072,0.0,0.0,0.0,0.0
507.5356,0.0,0.0,0.0,0.0
509.964,0.0,0.0,0.0,0.0
512.3924,0.0,0.0,0.0,0.0
514.8208,0.0,0.0,0.0,0.0
517.2492,0.0,0.0,0.0,0.0
519.6776,0.0,0.0,0.0,0.0
522.106,0.0,0.0,0.0,0.0
524.5344,0.0,0.0,0.0,0.0
526.9628,0.0,0.0,0.0,0.0
529.3912,0.0,0.0,0.0,0.0
531.8196,0.0,0.0,0.0,0.0
534.248,0.0,0.0,0.0,0.0
536.6764,0.0,0.0,0.0,0.0
539.1048,0.0,0.0,0.0,0.0
541.5332,0.0,0.0,0.0,0.0
543.9616,0.0,0.0,0.0,0.0
546.39,0.0,0.0,0.0,0.0
548.8184,0.0,0.0,0.0,0.0
551.2468,0.0,0.0,0.0,0.0
553.6752,0.0,0.0,0.0,0.0
556.1036,0.0,0.0,0.0,0.0
558.532,0.0,0.0,0.0,0.0
560.9604,0.0,0.0,0.0,0.0
563.3888,0.0,0.0,0.0,0.0
565.8172,0.0,0.0,0.0,0.0
568.2456,0.0,0.0,0.0,0.0
570.674,0.0,0.0,0.0,0.0
573.1024,0.0,0.0,0.0,0.0
575.5308,0.0,0.0,0.0,0.0
577.9592,0.0,0.0,0.0,0.0
580.3876,0.0,0.0,0.0,0.0
582.816,0.0,0.0,0.0,0.0
585.2444,0.0,0.0,0.0,0.0
587.6728,0.0,0.0,0.0,0.0
590.1012,0.0,0.0,0.0,0.0
592.5296,0.0,0.0,0.0,0.0
594.958,0.0,0.0,0.0,0.0
597.3864,0.0,0.0,0.0,0.0
599.8148,0.0,0.0,0.0,0.0
602.2432,0.0,0.0,0.0,0.0
604.6716,0.0,0.0,0.0,0.0
607.1,0.0,0.0,0.0,0.0
609.5284,0.0,0.0,0.0,0.0
611.9568,0.0,0.0,0.0,0.0
614.3852,0.0,0.0,0.0,0.0
616.8136,0.0,0.0,0.0,0.0
619.242,0.0,0.0,0.0,0.0
621.6704,0.0,0.0,0.0,0.0
624.0988,0.0,0.0,0.0,0.0
626.5272,0.0,0.0,0.0,0.0
628.9556,0.0,0.0,0.0,0.0
631.384,0.0,0.0,0.0,0.0
633.8124,0.0,0.0,0.0,0.0
636.2408,0.0,0.0,0.0,0.0
638.6692,0.0,0.0,0.0,0.0
641.0976,0.0,0.0,0.0,0.0
643.526,0.0,0.0,0.0,0.0
645.9544,0.0,0.0,0.0,0.0
648.3828,0.0,0.0,0.0,0.0
650.8112,0.0,0.0,0.0,0.0
653.2396,0.0,0.0,0.0,0.0
655.668,0.0,0.0,0.0,0.0
658.0964,0.0,0.0,0.0,0.0
660.5248,0.0,0.0,0.0,0.0
662.9532,0.0,0.0,0.0,0.0
665.3816,0.0,0.0,0.0,0.0
667.81,0.0,0.0,0.0,0.0
670.2384,0.0,0.0,0.0,0.0
672.6668,0.0,0.0,0.0,0.0
675.0952,0.0,0.0,0.0,0.0
677.5236,0.0,0.0,0.0,0.0
679.952,0.0,0.0,0.0,0.0
682.3804,0.0,0.0,0.0,0.0
684.8088,0.0,0.0,0.0,0.0
687.2372,0.0,0.0,0.0,0.0
689.6656,0.0,0.0,0.0,0.0
692.094,0.0,0.0,0.0,0.0
694.5224,0.0,0.0,0.0,0.0
696.9508,0.0,0.0,0.0,0.0
699.3792,0.0,0.0,0.0,0.0
701.8076,0.0,0.0,0.0,0.0
704.236,0.0,0.0,0.0,0.0
706.6644,0.0,0.0,0.0,0.0
709.0928,0.0,0.0,0.0,0.0
711.5212,0.0,0.0,0.0,0.0
713.9496,0.0,0.0,0.0,0.0
716.378,0.0,0.0,0.0,0.0
718.8064,0.0,0.0,0.0,0.0
721.2348,0.0,0.0,0.0,0.0
723.6632,0.0,0.0,0.0,0.0
726.0916,0.0,0.0,0.0,0.0
728.52,0.0,0.0,0.0,0.0
730.9484,0.0,0.0,0.0,0.0
733.3768,0.0,0.0,0.0,0.0
735.8052,0.0,0.0,0.0,0.0
738.2336,0.0,0.0,0.0,0.0
740.662,0.0,0.0,0.0,0.0
743.0904,0.0,0.0,0.0,0.0
745.5188,0.0,0.0,0.0,0.0
747.9472,0.0,0.0,0.0,0.0
750.3756,0.0,0.0,0.0,0.0
752.804,0.0,0.0,0.0,0.0
755.2324,0.0,0.0,0.0,0.0
757.6608,0.0,0.0,0.0,0.0
760.0892,0.0,0.0,0.0,0.0
762.5176,0.0,0.0,0.0,0.0
764.946,0.0,0.0,0.0,0.0
767.3744,0.0,0.0,0.0,0.0
769.8028,0.0,0.0,0.0,0.0
772.2312,0.0,0.0,0.0,0.0
774.6596,0.0,0.0,0.0,0.0
777.088,0.0,0.0,0.0,0.0
779.5164,0.0,0.0,0.0,0.0
781.9448,0.0,0.0,0.0,0.0
784.3732,0.0,0.0,0.0,0.0
786.8016,0.0,0.0,0.0,0.0
789.23,0.0,0.0,0.0,0.0
791.6584,0.0,0.0,0.0,0.0
794.0868,0.0,0.0,0.0,0.0
796.5152,0.0,0.0,0.0,0.0
798.9436,0.0,0.0,0.0,0.0
801.372,0.0,0.0,0.0,0.0
803.8004,0.0,0.0,0.0,0.0
806.2288,0.0,0.0,0.0,0.0
808.6572,0.0,0.0,0.0,0.0
811.0856,0.0,0.0,0.0,0.0
813.514,0.0,0.0,0.0,0.0
815.9424,0.0,0.0,0.0,0.0
818.3708,0.0,0.0,0.0,0.0
820.7992,0.0,0.0,0.0,0.0
823.2276,0.0,0.0,0.0,0.0
825.656,0.0,0.0,0.0,0.0
828.0844,0.0,0.0,0.0,0.0
830.5128,0.0,0.0,0.0,0.0
832.9412,0.0,0.0,0.0,0.0
835.3696,0.0,0.0,0.0,0.0
837.798,0.0,0.0,0.0,0.0
840.2264,0.0,0.0,0.0,0.0
842.6548,0.0,0.0,0.0,0.0
845.0832,0.0,0.0,0.0,0.0
847.5116,0.0,0.0,0.0,0.0
849.94,0.0,0.0,0.0,0.0
852.3684,0.0,0.0,0.0,0.0
854.7968,0.0,0.0,0.0,0.0
857.2252,0.0,0.0,0.0,0.0
859.6536,0.0,0.0,0.0,0.0
862.082,0.0,0.0,0.0,0.0
864.5104,0.0,0.0,0.0,0.0
866.9388,0.0,0.0,0.0,0.0
869.3672,0.0,0.0,0.0,0.0
871.7956,0.0,0.0,0.0,0.0
874.224,0.0,0.0,0.0,0.0
876.6524,0.0,0.0,0.0,0.0
879.0808,0.0,0.0,0.0,0.0
881.5092,0.0,0.0,0.0,0.0
883.9376,0.0,0.0,0.0,0.0
886.366,0.0,0.0,0.0,0.0
888.7944,0.0,0.0,0.0,0.0
891.2228,0.0,0.0,0.0,0.0
893.6512,0.0,0.0,0.0,0.0
896.0796,0.0,0.0,0.0,0.0
898.508,0.0,0.0,0.0,0.0
900.9364,0.0,0.0,0.0,0.0
903.3648,0.0,0.0,0.0,0.0
905.7932,0.0,0.0,0.0,0.0
908.2216,0.0,0.0,0.0,0.0
910.65,0.0,0.0,0.0,0.0
913.0784,0.0,0.0,0.0,0.0
915.5068,0.0,0.0,0.0,0.0
917.9352,0.0,0.0,0.0,0.0
920.3636,0.0,0.0,0.0,0.0
922.792,0.0,0.0,0.0,0.0
925.2204,0.0,0.0,0.0,0.0
927.6488,0.0,0.0,0.0,0.0
930.0772,0.0,0.0,0.0,0.0
932.5056,0.0,0.0,0.0,0.0
934.934,0.0,0.0,0.0,0.0
937.3624,0.0,0.0,0.0,0.0
939.7908,0.0,0.0,0.0,0.0
942.2192,0.0,0.0,0.0,0.0
944.6476,0.0,0.0,0.0,0.0
947.076,0.0,0.0,0.0,0.0
949.5044,0.0,0.0,0.0,0.0
951.9328,0.0,0.0,0.0,0.0
954.3612,0.0,0.0,0.0,0.0
956.7896,0.0,0.0,0.0,0.0
959.218,0.0,0.0,0.0,0.0
961.6464,0.0,0.0,0.0,0.0
964.0748,0.0,0.0,0.0,0.0
966.5032,0.0,0.0,0.0,0.0
968.9316,0.0,0.0,0.0,0.0
971.36,0.0,0.0,0.0,0.0
973.7884,0.0,0.0,0.0,0.0
976.2168,0.0,0.0,0.0,0.0
978.6452,0.0,0.0,0.0,0.0
981.0736,0.0,0.0,0.0,0.0
983.502,0.0,0.0,0.0,0.0
985.9304,0.0,0.0,0.0,0.0
988.3588,0.0,0.0,0.0,0.0
990.7872,0.0,0.0,0.0,0.0
993.2156,0.0,0.0,0.0,0.0
995.644,0.0,0.0,0.0,0.0
998.0724,0.0,0.0,0.0,0.0
1000.5008,0.0,0.0,0.0,0.0
1002.9292,0.0,0.0,0.0,0.0
1005.3576,0.0,0.0,0.0,0.0
1007.786,0.0,0.0,0.0,0.0
1010.2144,0.0,0.0,0.0,0.0
1012.6428,0.0,0.0,0.0,0.0
1015.0712,0.0,0.0,0.0,0.0
1017.4996,0.0,0.0,0.0,0.0
1019.928,0.0,0.0,0.0,0.0
1022.3564,0.0,0.0,0.0,0.0
1024.7848,0.0,0.0,0.0,0.0
1027.2132,0.0,0.0,0.0,0.0
1029.6416,0.0,0.0,0.0,0.0
1032.07,0.0,0.0,0.0,0.0
1034.4984,0.0,0.0,0.0,0.0
1036.9268,0.0,0.0,0.0,0.0
1039.3552,0.0,0.0,0.0,0.0
1041.7836,0.0,0.0,0.0,0.0
1044.212,0.0,0.0,0.0,0.0
1046.6404,0.0,0.0,0.0,0.0
1049.0688,0.0,0.0,0.0,0.0
1051.4972,0.0,0.0,0.0,0.0
1053.9256,0.0,0.0,0.0,0.0
1056.354,0.0,0.0,0.0,0.0
1058.7824,0.0,0.0,0.0,0.0
1061.2108,0.0,0.0,0.0,0.0
1063.6392,0.0,0.0,0.0,0.0
1066.0676,0.0,0.0,0.0,0.0
1068.496,0.0,0.0,0.0,0.0
1070.9244,0.0,0.0,0.0,0.0
1073.3528,0.0,0.0,0.0,0.0
1075.7812,0.0,0.0,0.0,0.0
1078.2096,0.0,0.0,0.0,0.0
1080.638,0.0,0.0,0.0,0.0
1083.0664,0.0,0.0,0.0,0.0
1085.4948,0.0,0.0,0.0,0.0
1087.9232,0.0,0.0,0.0,0.0
1090.3516,0.0,0.0,0.0,0.0
1092.78,0.0,0.0,0.0,0.0
1095.2084,0.0,0.0,0.0,0.0
1097.6368,0.0,0.0,0.0,0.0
1100.0652,0.0,0.0,0.0,0.0
1102.4936,0.0,0.0,0.0,0.0
1104.922,0.0,0.0,0.0,0.0
1107.3504,0.0,0.0,0.0,0.0
1109.7788,0.0,0.0,0.0,0.0
1112.2072,0.0,0.0,0.0,0.0
1114.6356,0.0,0.0,0.0,0.0
1117.064,0.0,0.0,0.0,0.0
1119.4924,0.0,0.0,0.0,0.0
1121.9208,0.0,0.0,0.0,0.0
1124.3492,0.0,0.0,0.0,0.0
1126.7776,0.0,0.0,0.0,0.0
1129.206,0.0,0.0,0.0,0.0
1131.6344,0.0,0.0,0.0,0.0
1134.0628,0.0,0.0,0.0,0.0
1136.4912,0.0,0.0,0.0,0.0
1138.9196,0.0,0.0,0.0,0.0
1141.348,0.0,0.0,0.0,0.0
1143.7764,0.0,0.0,0.0,0.0
1146.2048,0.0,0.0,0.0,0.0
1148.6332,0.0,0.0,0.0,0.0
1151.0616,0.0,0.0,0.0,0.0
1153.49,0.0,0.0,0.0,0.0
1155.9184,0.0,0.0,0.0,0.0
1158.3468,0.0,0.0,0.0,0.0
1160.7752,0.0,0.0,0.0,0.0
1163.2036,0.0,0.0,0.0,0.0
1165.632,0.0,0.0,0.0,0.0
1168.0604,0.0,0.0,0.0,0.0
1170.4888,0.0,0.0,0.0,0.0
1172.9172,0.0,0.0,0.0,0.0
1175.3456,0.0,0.0,0.0,0.0
1177.774,0.0,0.0,0.0,0.0
1180.2024,0.0,0.0,0.0,0.0
1182.6308,0.0,0.0,0.0,0.0
1185.0592,0.0,0.0,0.0,0.0
1187.4876,0.0,0.0,0.0,0.0
1189.916,0.0,0.0,0.0,0.0
1192.3444,0.0,0.0,0.0,0.0
1194.7728,0.0,0.0,0.0,0.0
1197.2012,0.0,0.0,0.0,0.0
1199.6296,0.0,0.0,0.0,0.0
1202.058,0.0,0.0,0.0,0.0
1204.4864,0.0,0.0,0.0,0.0
1206.9148,0.0,0.0,0.0,0.0
1209.3432,0.0,0.0,0.0,0.0
1211.7716,0.0,0.0,0.0,0.0
1214.2,0.0,0.0,0.0,0.0
1216.6284,0.0,0.0,0.0,0.0
1219.0568,0.0,0.0,0.0,0.0
1221.4852,0.0,0.0,0.0,0.0
1223.9136,0.0,0.0,0.0,0.0
1226.342,0.0,0.0,0.0,0.0
1228.7704,0.0,0.0,0.0,0.0
1231.1988,0.0,0.0,0.0,0.0
1233.6272,0.0,0.0,0.0,0.0
1236.0556,0.0,0.0,0.0,0.0
1238.484,0.0,0.0,0.0,0.0
1240.9124,0.0,0.0,0.0,0.0
1243.3408,0.0,0.0,0.0,0.0


==> CryoBIB_041_pores_cld_sum_hist.csv <==
bins,surface,volume,area,diameter
0.0,0.0,0.0,0.0,0.0
2.4284,0.005668328251060461,0.000787996247065086,0.005668328251060461,0.03976248855277543
4.8568,0.06462175512821906,0.018166465740893964,0.06462175512821906,0.2311896251218584
7.2852,0.2396760473045194,0.10919706615305037,0.2396760473045194,0.5195710614162016
9.7136,0.5846128095779098,0.37026758457287795,0.5846128095779098,0.9054089982570814
12.142,0.8328574563130879,0.6787059188085811,0.8328574563130879,1.0
14.5704,1.0,1.0,1.0,0.9769283034474647
16.9988,0.7844670927524119,0.9262910242306528,0.7844670927524119,0.6486366724764501
19.4272,0.5556551068402489,0.7596606877978931,0.5556551068402489,0.3966500251100434
21.8556,0.3765063969123779,0.5820274463387178,0.3765063969123779,0.2376296121237209
24.284,0.2814852426550838,0.48932302285645674,0.2814852426550838,0.15795692889427349
26.7124,0.20555074208684468,0.39354976058593205,0.20555074208684468,0.1046941006174126
29.1408,0.17194726063620278,0.36343576022776414,0.17194726063620278,0.07931818853209721
31.5692,0.13638447862632336,0.3117748202501835,0.13638447862632336,0.05816667159020467
33.9976,0.12173121715745275,0.3035724541468922,0.12173121715745275,0.04759091311925835
36.426,0.08750182849298407,0.23245569495342913,0.08750182849298407,0.03211131133496824
38.8544,0.11149306297892433,0.3179923155681519,0.11149306297892433,0.0381081799651417
41.2828,0.09548109056947693,0.2887307269196837,0.09548109056947693,0.03078195621990515
43.7112,0.027179844943794888,0.08767799421605224,0.027179844943794888,0.008212460488611932
46.1396,0.059980196014447804,0.20328240835252423,0.059980196014447804,0.01725207527104089
48.568,0.03249653992866059,0.11459713120809673,0.03249653992866059,0.008980532332870602
50.9964,0.009228263438016885,0.03468390869111417,0.009228263438016885,0.0023928392071135484
53.4248,0.0,0.0,0.0,0.0
55.8532,0.0,0.0,0.0,0.0
58.2816,0.0,0.0,0.0,0.0
60.71,0.013234069606508289,0.059564593241479745,0.013234069606508289,0.0028654988035804224
63.1384,0.0,0.0,0.0,0.0
65.5668,0.03131645868731077,0.15336407958853385,0.03131645868731077,0.006233198428406897
67.9952,0.01732989389114556,0.08925692358537851,0.01732989389114556,0.0032790759504889365
70.4236,0.07280355796604054,0.3843319535676096,0.07280355796604054,0.013441257274526724
72.852,0.07570523567868019,0.4074805996550912,0.07570523567868019,0.013707128297539338
75.2804,0.0,0.0,0.0,0.0
77.7088,0.0,0.0,0.0,0.0
80.1372,0.0,0.0,0.0,0.0
82.5656,0.0,0.0,0.0,0.0
84.994,0.0,0.0,0.0,0.0
87.4224,0.0,0.0,0.0,0.0
89.8508,0.0,0.0,0.0,0.0
92.2792,0.0,0.0,0.0,0.0
94.7076,0.0,0.0,0.0,0.0
97.136,0.0,0.0,0.0,0.0
99.5644,0.0,0.0,0.0,0.0
101.9928,0.0,0.0,0.0,0.0
104.4212,0.0,0.0,0.0,0.0
106.8496,0.0,0.0,0.0,0.0
109.278,0.0,0.0,0.0,0.0
111.7064,0.0,0.0,0.0,0.0
114.1348,0.0,0.0,0.0,0.0
116.5632,0.0,0.0,0.0,0.0
118.9916,0.0,0.0,0.0,0.0
121.42,0.0,0.0,0.0,0.0
123.8484,0.0,0.0,0.0,0.0
126.2768,0.0,0.0,0.0,0.0
128.7052,0.0,0.0,0.0,0.0
131.1336,0.0,0.0,0.0,0.0
133.562,0.0,0.0,0.0,0.0
135.9904,0.0,0.0,0.0,0.0
138.4188,0.0,0.0,0.0,0.0
140.8472,0.0,0.0,0.0,0.0
143.2756,0.0,0.0,0.0,0.0
145.704,0.0,0.0,0.0,0.0
148.1324,0.0,0.0,0.0,0.0
150.5608,0.0,0.0,0.0,0.0
152.9892,0.0,0.0,0.0,0.0
155.4176,0.0,0.0,0.0,0.0
157.846,0.0,0.0,0.0,0.0
160.2744,0.0,0.0,0.0,0.0
162.7028,0.0,0.0,0.0,0.0
165.1312,0.0,0.0,0.0,0.0
167.5596,0.0,0.0,0.0,0.0
169.988,0.0,0.0,0.0,0.0
172.4164,0.0,0.0,0.0,0.0
174.8448,0.0,0.0,0.0,0.0
177.2732,0.0,0.0,0.0,0.0
179.7016,0.0,0.0,0.0,0.0
182.13,0.0,0.0,0.0,0.0
184.5584,0.0,0.0,0.0,0.0
186.9868,0.0,0.0,0.0,0.0
189.4152,0.0,0.0,0.0,0.0
191.8436,0.0,0.0,0.0,0.0
194.272,0.0,0.0,0.0,0.0
196.7004,0.0,0.0,0.0,0.0
199.1288,0.0,0.0,0.0,0.0
201.5572,0.0,0.0,0.0,0.0
203.9856,0.0,0.0,0.0,0.0
206.414,0.0,0.0,0.0,0.0
208.8424,0.0,0.0,0.0,0.0
211.2708,0.0,0.0,0.0,0.0
213.6992,0.0,0.0,0.0,0.0
216.1276,0.0,0.0,0.0,0.0
218.556,0.0,0.0,0.0,0.0
220.9844,0.0,0.0,0.0,0.0
223.4128,0.0,0.0,0.0,0.0
225.8412,0.0,0.0,0.0,0.0
228.2696,0.0,0.0,0.0,0.0
230.698,0.0,0.0,0.0,0.0
233.1264,0.0,0.0,0.0,0.0
235.5548,0.0,0.0,0.0,0.0
237.9832,0.0,0.0,0.0,0.0
240.4116,0.0,0.0,0.0,0.0
242.84,0.0,0.0,0.0,0.0
245.2684,0.0,0.0,0.0,0.0
247.6968,0.0,0.0,0.0,0.0
250.1252,0.0,0.0,0.0,0.0
252.5536,0.0,0.0,0.0,0.0
254.982,0.0,0.0,0.0,0.0
257.4104,0.0,0.0,0.0,0.0
259.8388,0.0,0.0,0.0,0.0
262.2672,0.0,0.0,0.0,0.0
264.6956,0.0,0.0,0.0,0.0
267.124,0.0,0.0,0.0,0.0
269.5524,0.0,0.0,0.0,0.0
271.9808,0.0,0.0,0.0,0.0
274.4092,0.0,0.0,0.0,0.0
276.8376,0.0,0.0,0.0,0.0
279.266,0.0,0.0,0.0,0.0
281.6944,0.0,0.0,0.0,0.0
284.1228,0.0,0.0,0.0,0.0
286.5512,0.0,0.0,0.0,0.0
288.9796,0.0,0.0,0.0,0.0
291.408,0.0,0.0,0.0,0.0
293.8364,0.0,0.0,0.0,0.0
296.2648,0.0,0.0,0.0,0.0
298.6932,0.0,0.0,0.0,0.0
301.1216,0.0,0.0,0.0,0.0
303.55,0.0,0.0,0.0,0.0
305.9784,0.0,0.0,0.0,0.0
308.4068,0.0,0.0,0.0,0.0
310.8352,0.0,0.0,0.0,0.0
313.2636,0.0,0.0,0.0,0.0
315.692,0.0,0.0,0.0,0.0
318.1204,0.0,0.0,0.0,0.0
320.5488,0.0,0.0,0.0,0.0
322.9772,0.0,0.0,0.0,0.0
325.4056,0.0,0.0,0.0,0.0
327.834,0.0,0.0,0.0,0.0
330.2624,0.0,0.0,0.0,0.0
332.6908,0.0,0.0,0.0,0.0
335.1192,0.0,0.0,0.0,0.0
337.5476,0.0,0.0,0.0,0.0
339.976,0.0,0.0,0.0,0.0
342.4044,0.0,0.0,0.0,0.0
344.8328,0.0,0.0,0.0,0.0
347.2612,0.0,0.0,0.0,0.0
349.6896,0.0,0.0,0.0,0.0
352.118,0.0,0.0,0.0,0.0
354.5464,0.0,0.0,0.0,0.0
356.9748,0.0,0.0,0.0,0.0
359.4032,0.0,0.0,0.0,0.0
361.8316,0.0,0.0,0.0,0.0
364.26,0.0,0.0,0.0,0.0
366.6884,0.0,0.0,0.0,0.0
369.1168,0.0,0.0,0.0,0.0
371.5452,0.0,0.0,0.0,0.0
373.9736,0.0,0.0,0.0,0.0
376.402,0.0,0.0,0.0,0.0
378.8304,0.0,0.0,0.0,0.0
381.2588,0.0,0.0,0.0,0.0
383.6872,0.0,0.0,0.0,0.0
386.1156,0.0,0.0,0.0,0.0
388.544,0.0,0.0,0.0,0.0
390.9724,0.0,0.0,0.0,0.0
393.4008,0.0,0.0,0.0,0.0
395.8292,0.0,0.0,0.0,0.0
398.2576,0.0,0.0,0.0,0.0
400.686,0.0,0.0,0.0,0.0
403.1144,0.0,0.0,0.0,0.0
405.5428,0.0,0.0,0.0,0.0
407.9712,0.0,0.0,0.0,0.0
410.3996,0.0,0.0,0.0,0.0
412.828,0.0,0.0,0.0,0.0
415.2564,0.0,0.0,0.0,0.0
417.6848,0.0,0.0,0.0,0.0
420.1132,0.0,0.0,0.0,0.0
422.5416,0.0,0.0,0.0,0.0
424.97,0.0,0.0,0.0,0.0
427.3984,0.0,0.0,0.0,0.0
429.8268,0.0,0.0,0.0,0.0
432.2552,0.0,0.0,0.0,0.0
434.6836,0.0,0.0,0.0,0.0
437.112,0.0,0.0,0.0,0.0
439.5404,0.0,0.0,0.0,0.0
441.9688,0.0,0.0,0.0,0.0
444.3972,0.0,0.0,0.0,0.0
446.8256,0.0,0.0,0.0,0.0
449.254,0.0,0.0,0.0,0.0
451.6824,0.0,0.0,0.0,0.0
454.1108,0.0,0.0,0.0,0.0
456.5392,0.0,0.0,0.0,0.0
458.9676,0.0,0.0,0.0,0.0
461.396,0.0,0.0,0.0,0.0
463.8244,0.0,0.0,0.0,0.0
466.2528,0.0,0.0,0.0,0.0
468.6812,0.0,0.0,0.0,0.0
471.1096,0.0,0.0,0.0,0.0
473.538,0.0,0.0,0.0,0.0
475.9664,0.0,0.0,0.0,0.0
478.3948,0.0,0.0,0.0,0.0
480.8232,0.0,0.0,0.0,0.0
483.2516,0.0,0.0,0.0,0.0
485.68,0.0,0.0,0.0,0.0
488.1084,0.0,0.0,0.0,0.0
490.5368,0.0,0.0,0.0,0.0
492.9652,0.0,0.0,0.0,0.0
495.3936,0.0,0.0,0.0,0.0
497.822,0.0,0.0,0.0,0.0
500.2504,0.0,0.0,0.0,0.0
502.6788,0.0,0.0,0.0,0.0
505.1072,0.0,0.0,0.0,0.0
507.5356,0.0,0.0,0.0,0.0
509.964,0.0,0.0,0.0,0.0
512.3924,0.0,0.0,0.0,0.0
514.8208,0.0,0.0,0.0,0.0
517.2492,0.0,0.0,0.0,0.0
519.6776,0.0,0.0,0.0,0.0
522.106,0.0,0.0,0.0,0.0
524.5344,0.0,0.0,0.0,0.0
526.9628,0.0,0.0,0.0,0.0
529.3912,0.0,0.0,0.0,0.0
531.8196,0.0,0.0,0.0,0.0
534.248,0.0,0.0,0.0,0.0
536.6764,0.0,0.0,0.0,0.0
539.1048,0.0,0.0,0.0,0.0
541.5332,0.0,0.0,0.0,0.0
543.9616,0.0,0.0,0.0,0.0
546.39,0.0,0.0,0.0,0.0
548.8184,0.0,0.0,0.0,0.0
551.2468,0.0,0.0,0.0,0.0
553.6752,0.0,0.0,0.0,0.0
556.1036,0.0,0.0,0.0,0.0
558.532,0.0,0.0,0.0,0.0
560.9604,0.0,0.0,0.0,0.0
563.3888,0.0,0.0,0.0,0.0
565.8172,0.0,0.0,0.0,0.0
568.2456,0.0,0.0,0.0,0.0
570.674,0.0,0.0,0.0,0.0
573.1024,0.0,0.0,0.0,0.0
575.5308,0.0,0.0,0.0,0.0
577.9592,0.0,0.0,0.0,0.0
580.3876,0.0,0.0,0.0,0.0
582.816,0.0,0.0,0.0,0.0
585.2444,0.0,0.0,0.0,0.0
587.6728,0.0,0.0,0.0,0.0
590.1012,0.0,0.0,0.0,0.0
592.5296,0.0,0.0,0.0,0.0
594.958,0.0,0.0,0.0,0.0
597.3864,0.0,0.0,0.0,0.0
599.8148,0.0,0.0,0.0,0.0
602.2432,0.0,0.0,0.0,0.0
604.6716,0.0,0.0,0.0,0.0
607.1,0.0,0.0,0.0,0.0
609.5284,0.0,0.0,0.0,0.0
611.9568,0.0,0.0,0.0,0.0
614.3852,0.0,0.0,0.0,0.0
616.8136,0.0,0.0,0.0,0.0
619.242,0.0,0.0,0.0,0.0
621.6704,0.0,0.0,0.0,0.0
624.0988,0.0,0.0,0.0,0.0
626.5272,0.0,0.0,0.0,0.0
628.9556,0.0,0.0,0.0,0.0
631.384,0.0,0.0,0.0,0.0
633.8124,0.0,0.0,0.0,0.0
636.2408,0.0,0.0,0.0,0.0
638.6692,0.0,0.0,0.0,0.0
641.0976,0.0,0.0,0.0,0.0
643.526,0.0,0.0,0.0,0.0
645.9544,0.0,0.0,0.0,0.0
648.3828,0.0,0.0,0.0,0.0
650.8112,0.0,0.0,0.0,0.0
653.2396,0.0,0.0,0.0,0.0
655.668,0.0,0.0,0.0,0.0
658.0964,0.0,0.0,0.0,0.0
660.5248,0.0,0.0,0.0,0.0
662.9532,0.0,0.0,0.0,0.0
665.3816,0.0,0.0,0.0,0.0
667.81,0.0,0.0,0.0,0.0
670.2384,0.0,0.0,0.0,0.0
672.6668,0.0,0.0,0.0,0.0
675.0952,0.0,0.0,0.0,0.0
677.5236,0.0,0.0,0.0,0.0
679.952,0.0,0.0,0.0,0.0
682.3804,0.0,0.0,0.0,0.0
684.8088,0.0,0.0,0.0,0.0
687.2372,0.0,0.0,0.0,0.0
689.6656,0.0,0.0,0.0,0.0
692.094,0.0,0.0,0.0,0.0
694.5224,0.0,0.0,0.0,0.0
696.9508,0.0,0.0,0.0,0.0
699.3792,0.0,0.0,0.0,0.0
701.8076,0.0,0.0,0.0,0.0
704.236,0.0,0.0,0.0,0.0
706.6644,0.0,0.0,0.0,0.0
709.0928,0.0,0.0,0.0,0.0
711.5212,0.0,0.0,0.0,0.0
713.9496,0.0,0.0,0.0,0.0
716.378,0.0,0.0,0.0,0.0
718.8064,0.0,0.0,0.0,0.0
721.2348,0.0,0.0,0.0,0.0
723.6632,0.0,0.0,0.0,0.0
726.0916,0.0,0.0,0.0,0.0
728.52,0.0,0.0,0.0,0.0
730.9484,0.0,0.0,0.0,0.0
733.3768,0.0,0.0,0.0,0.0
735.8052,0.0,0.0,0.0,0.0
738.2336,0.0,0.0,0.0,0.0
740.662,0.0,0.0,0.0,0.0
743.0904,0.0,0.0,0.0,0.0
745.5188,0.0,0.0,0.0,0.0
747.9472,0.0,0.0,0.0,0.0
750.3756,0.0,0.0,0.0,0.0
752.804,0.0,0.0,0.0,0.0
755.2324,0.0,0.0,0.0,0.0
757.6608,0.0,0.0,0.0,0.0
760.0892,0.0,0.0,0.0,0.0
762.5176,0.0,0.0,0.0,0.0
764.946,0.0,0.0,0.0,0.0
767.3744,0.0,0.0,0.0,0.0
769.8028,0.0,0.0,0.0,0.0
772.2312,0.0,0.0,0.0,0.0
774.6596,0.0,0.0,0.0,0.0
777.088,0.0,0.0,0.0,0.0
779.5164,0.0,0.0,0.0,0.0
781.9448,0.0,0.0,0.0,0.0
784.3732,0.0,0.0,0.0,0.0
786.8016,0.0,0.0,0.0,0.0
789.23,0.0,0.0,0.0,0.0
791.6584,0.0,0.0,0.0,0.0
794.0868,0.0,0.0,0.0,0.0
796.5152,0.0,0.0,0.0,0.0
798.9436,0.0,0.0,0.0,0.0
801.372,0.0,0.0,0.0,0.0
803.8004,0.0,0.0,0.0,0.0
806.2288,0.0,0.0,0.0,0.0
808.6572,0.0,0.0,0.0,0.0
811.0856,0.0,0.0,0.0,0.0
813.514,0.0,0.0,0.0,0.0
815.9424,0.0,0.0,0.0,0.0
818.3708,0.0,0.0,0.0,0.0
820.7992,0.0,0.0,0.0,0.0
823.2276,0.0,0.0,0.0,0.0
825.656,0.0,0.0,0.0,0.0
828.0844,0.0,0.0,0.0,0.0
830.5128,0.0,0.0,0.0,0.0
832.9412,0.0,0.0,0.0,0.0
835.3696,0.0,0.0,0.0,0.0
837.798,0.0,0.0,0.0,0.0
840.2264,0.0,0.0,0.0,0.0
842.6548,0.0,0.0,0.0,0.0
845.0832,0.0,0.0,0.0,0.0
847.5116,0.0,0.0,0.0,0.0
849.94,0.0,0.0,0.0,0.0
852.3684,0.0,0.0,0.0,0.0
854.7968,0.0,0.0,0.0,0.0
857.2252,0.0,0.0,0.0,0.0
859.6536,0.0,0.0,0.0,0.0
862.082,0.0,0.0,0.0,0.0
864.5104,0.0,0.0,0.0,0.0
866.9388,0.0,0.0,0.0,0.0
869.3672,0.0,0.0,0.0,0.0
871.7956,0.0,0.0,0.0,0.0
874.224,0.0,0.0,0.0,0.0
876.6524,0.0,0.0,0.0,0.0
879.0808,0.0,0.0,0.0,0.0
881.5092,0.0,0.0,0.0,0.0
883.9376,0.0,0.0,0.0,0.0
886.366,0.0,0.0,0.0,0.0
888.7944,0.0,0.0,0.0,0.0
891.2228,0.0,0.0,0.0,0.0
893.6512,0.0,0.0,0.0,0.0
896.0796,0.0,0.0,0.0,0.0
898.508,0.0,0.0,0.0,0.0
900.9364,0.0,0.0,0.0,0.0
903.3648,0.0,0.0,0.0,0.0
905.7932,0.0,0.0,0.0,0.0
908.2216,0.0,0.0,0.0,0.0
910.65,0.0,0.0,0.0,0.0
913.0784,0.0,0.0,0.0,0.0
915.5068,0.0,0.0,0.0,0.0
917.9352,0.0,0.0,0.0,0.0
920.3636,0.0,0.0,0.0,0.0
922.792,0.0,0.0,0.0,0.0
925.2204,0.0,0.0,0.0,0.0
927.6488,0.0,0.0,0.0,0.0
930.0772,0.0,0.0,0.0,0.0
932.5056,0.0,0.0,0.0,0.0
934.934,0.0,0.0,0.0,0.0
937.3624,0.0,0.0,0.0,0.0
939.7908,0.0,0.0,0.0,0.0
942.2192,0.0,0.0,0.0,0.0
944.6476,0.0,0.0,0.0,0.0
947.076,0.0,0.0,0.0,0.0
949.5044,0.0,0.0,0.0,0.0
951.9328,0.0,0.0,0.0,0.0
954.3612,0.0,0.0,0.0,0.0
956.7896,0.0,0.0,0.0,0.0
959.218,0.0,0.0,0.0,0.0
961.6464,0.0,0.0,0.0,0.0
964.0748,0.0,0.0,0.0,0.0
966.5032,0.0,0.0,0.0,0.0
968.9316,0.0,0.0,0.0,0.0
971.36,0.0,0.0,0.0,0.0
973.7884,0.0,0.0,0.0,0.0
976.2168,0.0,0.0,0.0,0.0
978.6452,0.0,0.0,0.0,0.0
981.0736,0.0,0.0,0.0,0.0
983.502,0.0,0.0,0.0,0.0
985.9304,0.0,0.0,0.0,0.0
988.3588,0.0,0.0,0.0,0.0
990.7872,0.0,0.0,0.0,0.0
993.2156,0.0,0.0,0.0,0.0
995.644,0.0,0.0,0.0,0.0
998.0724,0.0,0.0,0.0,0.0
1000.5008,0.0,0.0,0.0,0.0
1002.9292,0.0,0.0,0.0,0.0
1005.3576,0.0,0.0,0.0,0.0
1007.786,0.0,0.0,0.0,0.0
1010.2144,0.0,0.0,0.0,0.0
1012.6428,0.0,0.0,0.0,0.0
1015.0712,0.0,0.0,0.0,0.0
1017.4996,0.0,0.0,0.0,0.0
1019.928,0.0,0.0,0.0,0.0
1022.3564,0.0,0.0,0.0,0.0
1024.7848,0.0,0.0,0.0,0.0
1027.2132,0.0,0.0,0.0,0.0
1029.6416,0.0,0.0,0.0,0.0
1032.07,0.0,0.0,0.0,0.0
1034.4984,0.0,0.0,0.0,0.0
1036.9268,0.0,0.0,0.0,0.0
1039.3552,0.0,0.0,0.0,0.0
1041.7836,0.0,0.0,0.0,0.0
1044.212,0.0,0.0,0.0,0.0
1046.6404,0.0,0.0,0.0,0.0
1049.0688,0.0,0.0,0.0,0.0
1051.4972,0.0,0.0,0.0,0.0
1053.9256,0.0,0.0,0.0,0.0
1056.354,0.0,0.0,0.0,0.0
1058.7824,0.0,0.0,0.0,0.0
1061.2108,0.0,0.0,0.0,0.0
1063.6392,0.0,0.0,0.0,0.0
1066.0676,0.0,0.0,0.0,0.0
1068.496,0.0,0.0,0.0,0.0
1070.9244,0.0,0.0,0.0,0.0
1073.3528,0.0,0.0,0.0,0.0
1075.7812,0.0,0.0,0.0,0.0
1078.2096,0.0,0.0,0.0,0.0
1080.638,0.0,0.0,0.0,0.0
1083.0664,0.0,0.0,0.0,0.0
1085.4948,0.0,0.0,0.0,0.0
1087.9232,0.0,0.0,0.0,0.0
1090.3516,0.0,0.0,0.0,0.0
1092.78,0.0,0.0,0.0,0.0
1095.2084,0.0,0.0,0.0,0.0
1097.6368,0.0,0.0,0.0,0.0
1100.0652,0.0,0.0,0.0,0.0
1102.4936,0.0,0.0,0.0,0.0
1104.922,0.0,0.0,0.0,0.0
1107.3504,0.0,0.0,0.0,0.0
1109.7788,0.0,0.0,0.0,0.0
1112.2072,0.0,0.0,0.0,0.0
1114.6356,0.0,0.0,0.0,0.0
1117.064,0.0,0.0,0.0,0.0
1119.4924,0.0,0.0,0.0,0.0
1121.9208,0.0,0.0,0.0,0.0
1124.3492,0.0,0.0,0.0,0.0
1126.7776,0.0,0.0,0.0,0.0
1129.206,0.0,0.0,0.0,0.0
1131.6344,0.0,0.0,0.0,0.0
1134.0628,0.0,0.0,0.0,0.0
1136.4912,0.0,0.0,0.0,0.0
1138.9196,0.0,0.0,0.0,0.0
1141.348,0.0,0.0,0.0,0.0
1143.7764,0.0,0.0,0.0,0.0
1146.2048,0.0,0.0,0.0,0.0
1148.6332,0.0,0.0,0.0,0.0
1151.0616,0.0,0.0,0.0,0.0
1153.49,0.0,0.0,0.0,0.0
1155.9184,0.0,0.0,0.0,0.0
1158.3468,0.0,0.0,0.0,0.0
1160.7752,0.0,0.0,0.0,0.0
1163.2036,0.0,0.0,0.0,0.0
1165.632,0.0,0.0,0.0,0.0
1168.0604,0.0,0.0,0.0,0.0
1170.4888,0.0,0.0,0.0,0.0
1172.9172,0.0,0.0,0.0,0.0
1175.3456,0.0,0.0,0.0,0.0
1177.774,0.0,0.0,0.0,0.0
1180.2024,0.0,0.0,0.0,0.0
1182.6308,0.0,0.0,0.0,0.0
1185.0592,0.0,0.0,0.0,0.0
1187.4876,0.0,0.0,0.0,0.0
1189.916,0.0,0.0,0.0,0.0
1192.3444,0.0,0.0,0.0,0.0
1194.7728,0.0,0.0,0.0,0.0
1197.2012,0.0,0.0,0.0,0.0
1199.6296,0.0,0.0,0.0,0.0
1202.058,0.0,0.0,0.0,0.0
1204.4864,0.0,0.0,0.0,0.0
1206.9148,0.0,0.0,0.0,0.0
1209.3432,0.0,0.0,0.0,0.0
1211.7716,0.0,0.0,0.0,0.0
1214.2,0.0,0.0,0.0,0.0
1216.6284,0.0,0.0,0.0,0.0
1219.0568,0.0,0.0,0.0,0.0
1221.4852,0.0,0.0,0.0,0.0
1223.9136,0.0,0.0,0.0,0.0
1226.342,0.0,0.0,0.0,0.0
1228.7704,0.0,0.0,0.0,0.0
1231.1988,0.0,0.0,0.0,0.0
1233.6272,0.0,0.0,0.0,0.0
1236.0556,0.0,0.0,0.0,0.0
1238.484,0.0,0.0,0.0,0.0
1240.9124,0.0,0.0,0.0,0.0
1243.3408,0.0,0.0,0.0,0.0


==> CryoBIB_041_pores_psd_sum_hist.csv <==
bins,surface,volume,area,diameter
0.0,0.0,0.0,0.0,0.0
2.4284,0.0,0.0,0.0,0.0
4.8568,0.009995156532076967,0.0018525705148851096,0.009995156532076967,0.05425319425300232
7.2852,0.041081414292633525,0.010979127337966374,0.041081414292633525,0.1552266858061488
9.7136,0.12025009907093479,0.044559735269774914,0.12025009907093479,0.3261187938852351
12.142,0.20659592268063934,0.09807639264135132,0.20659592268063934,0.4366395658839399
14.5704,0.4530403769098675,0.2651107940308356,0.4530403769098675,0.7761697359894184
16.9988,0.4698604200607635,0.31668229544494103,0.4698604200607635,0.6977390199301613
19.4272,0.5404429571573246,0.4218414820275243,0.5404429571573246,0.6928705332931221
21.8556,0.7766280656950376,0.6977756399291067,0.7766280656950376,0.8646550410815055
24.284,1.0,1.0,1.0,1.0
26.7124,0.7291180485227423,0.8086162558851591,0.7291180485227423,0.6573562550155904
29.1408,0.5923561269869226,0.7139421913629601,0.5923561269869226,0.491326658313078
31.5692,0.1894236273171591,0.24723959341476673,0.1894236273171591,0.14509315320010768
33.9976,0.6021311258861345,0.8579977719629449,0.6021311258861345,0.4224442786804509
36.426,0.6052573642728193,0.9243323416407297,0.6052573642728193,0.39619365776285104
38.8544,0.1896437849500242,0.3031295447841935,0.1896437849500242,0.11856333813733798
41.2828,0.2197613491259742,0.37812264500031395,0.2197613491259742,0.12763260798691028
43.7112,0.2498789133019242,0.45845477750516256,0.2498789133019242,0.13609808079037147
46.1396,0.1336356831491348,0.2535710139055797,0.1336356831491348,0.07037749379781415
48.568,0.16190392320901761,0.33814425158052,0.16190392320901767,0.07746424000512972
50.9964,0.17476112896834134,0.37921299582542456,0.17476112896834134,0.08048130297961342
53.4248,0.0,0.0,0.0,0.0
55.8532,0.0,0.0,0.0,0.0
58.2816,0.0,0.0,0.0,0.0
60.71,0.24437497248029588,0.6270483634964392,0.24437497248029588,0.09517019102725885
63.1384,0.0,0.0,0.0,0.0
65.5668,0.0,0.0,0.0,0.0
67.9952,0.0,0.0,0.0,0.0
70.4236,0.0,0.0,0.0,0.0
72.852,0.0,0.0,0.0,0.0
75.2804,0.0,0.0,0.0,0.0
77.7088,0.0,0.0,0.0,0.0
80.1372,0.0,0.0,0.0,0.0
82.5656,0.0,0.0,0.0,0.0
84.994,0.0,0.0,0.0,0.0
87.4224,0.0,0.0,0.0,0.0
89.8508,0.0,0.0,0.0,0.0
92.2792,0.0,0.0,0.0,0.0
94.7076,0.0,0.0,0.0,0.0
97.136,0.0,0.0,0.0,0.0
99.5644,0.0,0.0,0.0,0.0
101.9928,0.0,0.0,0.0,0.0
104.4212,0.0,0.0,0.0,0.0
106.8496,0.0,0.0,0.0,0.0
109.278,0.0,0.0,0.0,0.0
111.7064,0.0,0.0,0.0,0.0
114.1348,0.0,0.0,0.0,0.0
116.5632,0.0,0.0,0.0,0.0
118.9916,0.0,0.0,0.0,0.0
121.42,0.0,0.0,0.0,0.0
123.8484,0.0,0.0,0.0,0.0
126.2768,0.0,0.0,0.0,0.0
128.7052,0.0,0.0,0.0,0.0
131.1336,0.0,0.0,0.0,0.0
133.562,0.0,0.0,0.0,0.0
135.9904,0.0,0.0,0.0,0.0
138.4188,0.0,0.0,0.0,0.0
140.8472,0.0,0.0,0.0,0.0
143.2756,0.0,0.0,0.0,0.0
145.704,0.0,0.0,0.0,0.0
148.1324,0.0,0.0,0.0,0.0
150.5608,0.0,0.0,0.0,0.0
152.9892,0.0,0.0,0.0,0.0
155.4176,0.0,0.0,0.0,0.0
157.846,0.0,0.0,0.0,0.0
160.2744,0.0,0.0,0.0,0.0
162.7028,0.0,0.0,0.0,0.0
165.1312,0.0,0.0,0.0,0.0
167.5596,0.0,0.0,0.0,0.0
169.988,0.0,0.0,0.0,0.0
172.4164,0.0,0.0,0.0,0.0
174.8448,0.0,0.0,0.0,0.0
177.2732,0.0,0.0,0.0,0.0
179.7016,0.0,0.0,0.0,0.0
182.13,0.0,0.0,0.0,0.0
184.5584,0.0,0.0,0.0,0.0
186.9868,0.0,0.0,0.0,0.0
189.4152,0.0,0.0,0.0,0.0
191.8436,0.0,0.0,0.0,0.0
194.272,0.0,0.0,0.0,0.0
196.7004,0.0,0.0,0.0,0.0
199.1288,0.0,0.0,0.0,0.0
201.5572,0.0,0.0,0.0,0.0
203.9856,0.0,0.0,0.0,0.0
206.414,0.0,0.0,0.0,0.0
208.8424,0.0,0.0,0.0,0.0
211.2708,0.0,0.0,0.0,0.0
213.6992,0.0,0.0,0.0,0.0
216.1276,0.0,0.0,0.0,0.0
218.556,0.0,0.0,0.0,0.0
220.9844,0.0,0.0,0.0,0.0
223.4128,0.0,0.0,0.0,0.0
225.8412,0.0,0.0,0.0,0.0
228.2696,0.0,0.0,0.0,0.0
230.698,0.0,0.0,0.0,0.0
233.1264,0.0,0.0,0.0,0.0
235.5548,0.0,0.0,0.0,0.0
237.9832,0.0,0.0,0.0,0.0
240.4116,0.0,0.0,0.0,0.0
242.84,0.0,0.0,0.0,0.0
245.2684,0.0,0.0,0.0,0.0
247.6968,0.0,0.0,0.0,0.0
250.1252,0.0,0.0,0.0,0.0
252.5536,0.0,0.0,0.0,0.0
254.982,0.0,0.0,0.0,0.0
257.4104,0.0,0.0,0.0,0.0
259.8388,0.0,0.0,0.0,0.0
262.2672,0.0,0.0,0.0,0.0
264.6956,0.0,0.0,0.0,0.0
267.124,0.0,0.0,0.0,0.0
269.5524,0.0,0.0,0.0,0.0
271.9808,0.0,0.0,0.0,0.0
274.4092,0.0,0.0,0.0,0.0
276.8376,0.0,0.0,0.0,0.0
279.266,0.0,0.0,0.0,0.0
281.6944,0.0,0.0,0.0,0.0
284.1228,0.0,0.0,0.0,0.0
286.5512,0.0,0.0,0.0,0.0
288.9796,0.0,0.0,0.0,0.0
291.408,0.0,0.0,0.0,0.0
293.8364,0.0,0.0,0.0,0.0
296.2648,0.0,0.0,0.0,0.0
298.6932,0.0,0.0,0.0,0.0
301.1216,0.0,0.0,0.0,0.0
303.55,0.0,0.0,0.0,0.0
305.9784,0.0,0.0,0.0,0.0
308.4068,0.0,0.0,0.0,0.0
310.8352,0.0,0.0,0.0,0.0
313.2636,0.0,0.0,0.0,0.0
315.692,0.0,0.0,0.0,0.0
318.1204,0.0,0.0,0.0,0.0
320.5488,0.0,0.0,0.0,0.0
322.9772,0.0,0.0,0.0,0.0
325.4056,0.0,0.0,0.0,0.0
327.834,0.0,0.0,0.0,0.0
330.2624,0.0,0.0,0.0,0.0
332.6908,0.0,0.0,0.0,0.0
335.1192,0.0,0.0,0.0,0.0
337.5476,0.0,0.0,0.0,0.0
339.976,0.0,0.0,0.0,0.0
342.4044,0.0,0.0,0.0,0.0
344.8328,0.0,0.0,0.0,0.0
347.2612,0.0,0.0,0.0,0.0
349.6896,0.0,0.0,0.0,0.0
352.118,0.0,0.0,0.0,0.0
354.5464,0.0,0.0,0.0,0.0
356.9748,0.0,0.0,0.0,0.0
359.4032,0.0,0.0,0.0,0.0
361.8316,0.0,0.0,0.0,0.0
364.26,0.0,0.0,0.0,0.0
366.6884,0.0,0.0,0.0,0.0
369.1168,0.0,0.0,0.0,0.0
371.5452,0.0,0.0,0.0,0.0
373.9736,0.0,0.0,0.0,0.0
376.402,0.0,0.0,0.0,0.0
378.8304,0.0,0.0,0.0,0.0
381.2588,0.0,0.0,0.0,0.0
383.6872,0.0,0.0,0.0,0.0
386.1156,0.0,0.0,0.0,0.0
388.544,0.0,0.0,0.0,0.0
390.9724,0.0,0.0,0.0,0.0
393.4008,0.0,0.0,0.0,0.0
395.8292,0.0,0.0,0.0,0.0
398.2576,0.0,0.0,0.0,0.0
400.686,0.0,0.0,0.0,0.0
403.1144,0.0,0.0,0.0,0.0
405.5428,0.0,0.0,0.0,0.0
407.9712,0.0,0.0,0.0,0.0
410.3996,0.0,0.0,0.0,0.0
412.828,0.0,0.0,0.0,0.0
415.2564,0.0,0.0,0.0,0.0
417.6848,0.0,0.0,0.0,0.0
420.1132,0.0,0.0,0.0,0.0
422.5416,0.0,0.0,0.0,0.0
424.97,0.0,0.0,0.0,0.0
427.3984,0.0,0.0,0.0,0.0
429.8268,0.0,0.0,0.0,0.0
432.2552,0.0,0.0,0.0,0.0
434.6836,0.0,0.0,0.0,0.0
437.112,0.0,0.0,0.0,0.0
439.5404,0.0,0.0,0.0,0.0
441.9688,0.0,0.0,0.0,0.0
444.3972,0.0,0.0,0.0,0.0
446.8256,0.0,0.0,0.0,0.0
449.254,0.0,0.0,0.0,0.0
451.6824,0.0,0.0,0.0,0.0
454.1108,0.0,0.0,0.0,0.0
456.5392,0.0,0.0,0.0,0.0
458.9676,0.0,0.0,0.0,0.0
461.396,0.0,0.0,0.0,0.0
463.8244,0.0,0.0,0.0,0.0
466.2528,0.0,0.0,0.0,0.0
468.6812,0.0,0.0,0.0,0.0
471.1096,0.0,0.0,0.0,0.0
473.538,0.0,0.0,0.0,0.0
475.9664,0.0,0.0,0.0,0.0
478.3948,0.0,0.0,0.0,0.0
480.8232,0.0,0.0,0.0,0.0
483.2516,0.0,0.0,0.0,0.0
485.68,0.0,0.0,0.0,0.0
488.1084,0.0,0.0,0.0,0.0
490.5368,0.0,0.0,0.0,0.0
492.9652,0.0,0.0,0.0,0.0
495.3936,0.0,0.0,0.0,0.0
497.822,0.0,0.0,0.0,0.0
500.2504,0.0,0.0,0.0,0.0
502.6788,0.0,0.0,0.0,0.0
505.1072,0.0,0.0,0.0,0.0
507.5356,0.0,0.0,0.0,0.0
509.964,0.0,0.0,0.0,0.0
512.3924,0.0,0.0,0.0,0.0
514.8208,0.0,0.0,0.0,0.0
517.2492,0.0,0.0,0.0,0.0
519.6776,0.0,0.0,0.0,0.0
522.106,0.0,0.0,0.0,0.0
524.5344,0.0,0.0,0.0,0.0
526.9628,0.0,0.0,0.0,0.0
529.3912,0.0,0.0,0.0,0.0
531.8196,0.0,0.0,0.0,0.0
534.248,0.0,0.0,0.0,0.0
536.6764,0.0,0.0,0.0,0.0
539.1048,0.0,0.0,0.0,0.0
541.5332,0.0,0.0,0.0,0.0
543.9616,0.0,0.0,0.0,0.0
546.39,0.0,0.0,0.0,0.0
548.8184,0.0,0.0,0.0,0.0
551.2468,0.0,0.0,0.0,0.0
553.6752,0.0,0.0,0.0,0.0
556.1036,0.0,0.0,0.0,0.0
558.532,0.0,0.0,0.0,0.0
560.9604,0.0,0.0,0.0,0.0
563.3888,0.0,0.0,0.0,0.0
565.8172,0.0,0.0,0.0,0.0
568.2456,0.0,0.0,0.0,0.0
570.674,0.0,0.0,0.0,0.0
573.1024,0.0,0.0,0.0,0.0
575.5308,0.0,0.0,0.0,0.0
577.9592,0.0,0.0,0.0,0.0
580.3876,0.0,0.0,0.0,0.0
582.816,0.0,0.0,0.0,0.0
585.2444,0.0,0.0,0.0,0.0
587.6728,0.0,0.0,0.0,0.0
590.1012,0.0,0.0,0.0,0.0
592.5296,0.0,0.0,0.0,0.0
594.958,0.0,0.0,0.0,0.0
597.3864,0.0,0.0,0.0,0.0
599.8148,0.0,0.0,0.0,0.0
602.2432,0.0,0.0,0.0,0.0
604.6716,0.0,0.0,0.0,0.0
607.1,0.0,0.0,0.0,0.0
609.5284,0.0,0.0,0.0,0.0
611.9568,0.0,0.0,0.0,0.0
614.3852,0.0,0.0,0.0,0.0
616.8136,0.0,0.0,0.0,0.0
619.242,0.0,0.0,0.0,0.0
621.6704,0.0,0.0,0.0,0.0
624.0988,0.0,0.0,0.0,0.0
626.5272,0.0,0.0,0.0,0.0
628.9556,0.0,0.0,0.0,0.0
631.384,0.0,0.0,0.0,0.0
633.8124,0.0,0.0,0.0,0.0
636.2408,0.0,0.0,0.0,0.0
638.6692,0.0,0.0,0.0,0.0
641.0976,0.0,0.0,0.0,0.0
643.526,0.0,0.0,0.0,0.0
645.9544,0.0,0.0,0.0,0.0
648.3828,0.0,0.0,0.0,0.0
650.8112,0.0,0.0,0.0,0.0
653.2396,0.0,0.0,0.0,0.0
655.668,0.0,0.0,0.0,0.0
658.0964,0.0,0.0,0.0,0.0
660.5248,0.0,0.0,0.0,0.0
662.9532,0.0,0.0,0.0,0.0
665.3816,0.0,0.0,0.0,0.0
667.81,0.0,0.0,0.0,0.0
670.2384,0.0,0.0,0.0,0.0
672.6668,0.0,0.0,0.0,0.0
675.0952,0.0,0.0,0.0,0.0
677.5236,0.0,0.0,0.0,0.0
679.952,0.0,0.0,0.0,0.0
682.3804,0.0,0.0,0.0,0.0
684.8088,0.0,0.0,0.0,0.0
687.2372,0.0,0.0,0.0,0.0
689.6656,0.0,0.0,0.0,0.0
692.094,0.0,0.0,0.0,0.0
694.5224,0.0,0.0,0.0,0.0
696.9508,0.0,0.0,0.0,0.0
699.3792,0.0,0.0,0.0,0.0
701.8076,0.0,0.0,0.0,0.0
704.236,0.0,0.0,0.0,0.0
706.6644,0.0,0.0,0.0,0.0
709.0928,0.0,0.0,0.0,0.0
711.5212,0.0,0.0,0.0,0.0
713.9496,0.0,0.0,0.0,0.0
716.378,0.0,0.0,0.0,0.0
718.8064,0.0,0.0,0.0,0.0
721.2348,0.0,0.0,0.0,0.0
723.6632,0.0,0.0,0.0,0.0
726.0916,0.0,0.0,0.0,0.0
728.52,0.0,0.0,0.0,0.0
730.9484,0.0,0.0,0.0,0.0
733.3768,0.0,0.0,0.0,0.0
735.8052,0.0,0.0,0.0,0.0
738.2336,0.0,0.0,0.0,0.0
740.662,0.0,0.0,0.0,0.0
743.0904,0.0,0.0,0.0,0.0
745.5188,0.0,0.0,0.0,0.0
747.9472,0.0,0.0,0.0,0.0
750.3756,0.0,0.0,0.0,0.0
752.804,0.0,0.0,0.0,0.0
755.2324,0.0,0.0,0.0,0.0
757.6608,0.0,0.0,0.0,0.0
760.0892,0.0,0.0,0.0,0.0
762.5176,0.0,0.0,0.0,0.0
764.946,0.0,0.0,0.0,0.0
767.3744,0.0,0.0,0.0,0.0
769.8028,0.0,0.0,0.0,0.0
772.2312,0.0,0.0,0.0,0.0
774.6596,0.0,0.0,0.0,0.0
777.088,0.0,0.0,0.0,0.0
779.5164,0.0,0.0,0.0,0.0
781.9448,0.0,0.0,0.0,0.0
784.3732,0.0,0.0,0.0,0.0
786.8016,0.0,0.0,0.0,0.0
789.23,0.0,0.0,0.0,0.0
791.6584,0.0,0.0,0.0,0.0
794.0868,0.0,0.0,0.0,0.0
796.5152,0.0,0.0,0.0,0.0
798.9436,0.0,0.0,0.0,0.0
801.372,0.0,0.0,0.0,0.0
803.8004,0.0,0.0,0.0,0.0
806.2288,0.0,0.0,0.0,0.0
808.6572,0.0,0.0,0.0,0.0
811.0856,0.0,0.0,0.0,0.0
813.514,0.0,0.0,0.0,0.0
815.9424,0.0,0.0,0.0,0.0
818.3708,0.0,0.0,0.0,0.0
820.7992,0.0,0.0,0.0,0.0
823.2276,0.0,0.0,0.0,0.0
825.656,0.0,0.0,0.0,0.0
828.0844,0.0,0.0,0.0,0.0
830.5128,0.0,0.0,0.0,0.0
832.9412,0.0,0.0,0.0,0.0
835.3696,0.0,0.0,0.0,0.0
837.798,0.0,0.0,0.0,0.0
840.2264,0.0,0.0,0.0,0.0
842.6548,0.0,0.0,0.0,0.0
845.0832,0.0,0.0,0.0,0.0
847.5116,0.0,0.0,0.0,0.0
849.94,0.0,0.0,0.0,0.0
852.3684,0.0,0.0,0.0,0.0
854.7968,0.0,0.0,0.0,0.0
857.2252,0.0,0.0,0.0,0.0
859.6536,0.0,0.0,0.0,0.0
862.082,0.0,0.0,0.0,0.0
864.5104,0.0,0.0,0.0,0.0
866.9388,0.0,0.0,0.0,0.0
869.3672,0.0,0.0,0.0,0.0
871.7956,0.0,0.0,0.0,0.0
874.224,0.0,0.0,0.0,0.0
876.6524,0.0,0.0,0.0,0.0
879.0808,0.0,0.0,0.0,0.0
881.5092,0.0,0.0,0.0,0.0
883.9376,0.0,0.0,0.0,0.0
886.366,0.0,0.0,0.0,0.0
888.7944,0.0,0.0,0.0,0.0
891.2228,0.0,0.0,0.0,0.0
893.6512,0.0,0.0,0.0,0.0
896.0796,0.0,0.0,0.0,0.0
898.508,0.0,0.0,0.0,0.0
900.9364,0.0,0.0,0.0,0.0
903.3648,0.0,0.0,0.0,0.0
905.7932,0.0,0.0,0.0,0.0
908.2216,0.0,0.0,0.0,0.0
910.65,0.0,0.0,0.0,0.0
913.0784,0.0,0.0,0.0,0.0
915.5068,0.0,0.0,0.0,0.0
917.9352,0.0,0.0,0.0,0.0
920.3636,0.0,0.0,0.0,0.0
922.792,0.0,0.0,0.0,0.0
925.2204,0.0,0.0,0.0,0.0
927.6488,0.0,0.0,0.0,0.0
930.0772,0.0,0.0,0.0,0.0
932.5056,0.0,0.0,0.0,0.0
934.934,0.0,0.0,0.0,0.0
937.3624,0.0,0.0,0.0,0.0
939.7908,0.0,0.0,0.0,0.0
942.2192,0.0,0.0,0.0,0.0
944.6476,0.0,0.0,0.0,0.0
947.076,0.0,0.0,0.0,0.0
949.5044,0.0,0.0,0.0,0.0
951.9328,0.0,0.0,0.0,0.0
954.3612,0.0,0.0,0.0,0.0
956.7896,0.0,0.0,0.0,0.0
959.218,0.0,0.0,0.0,0.0
961.6464,0.0,0.0,0.0,0.0
964.0748,0.0,0.0,0.0,0.0
966.5032,0.0,0.0,0.0,0.0
968.9316,0.0,0.0,0.0,0.0
971.36,0.0,0.0,0.0,0.0
973.7884,0.0,0.0,0.0,0.0
976.2168,0.0,0.0,0.0,0.0
978.6452,0.0,0.0,0.0,0.0
981.0736,0.0,0.0,0.0,0.0
983.502,0.0,0.0,0.0,0.0
985.9304,0.0,0.0,0.0,0.0
988.3588,0.0,0.0,0.0,0.0
990.7872,0.0,0.0,0.0,0.0
993.2156,0.0,0.0,0.0,0.0
995.644,0.0,0.0,0.0,0.0
998.0724,0.0,0.0,0.0,0.0
1000.5008,0.0,0.0,0.0,0.0
1002.9292,0.0,0.0,0.0,0.0
1005.3576,0.0,0.0,0.0,0.0
1007.786,0.0,0.0,0.0,0.0
1010.2144,0.0,0.0,0.0,0.0
1012.6428,0.0,0.0,0.0,0.0
1015.0712,0.0,0.0,0.0,0.0
1017.4996,0.0,0.0,0.0,0.0
1019.928,0.0,0.0,0.0,0.0
1022.3564,0.0,0.0,0.0,0.0
1024.7848,0.0,0.0,0.0,0.0
1027.2132,0.0,0.0,0.0,0.0
1029.6416,0.0,0.0,0.0,0.0
1032.07,0.0,0.0,0.0,0.0
1034.4984,0.0,0.0,0.0,0.0
1036.9268,0.0,0.0,0.0,0.0
1039.3552,0.0,0.0,0.0,0.0
1041.7836,0.0,0.0,0.0,0.0
1044.212,0.0,0.0,0.0,0.0
1046.6404,0.0,0.0,0.0,0.0
1049.0688,0.0,0.0,0.0,0.0
1051.4972,0.0,0.0,0.0,0.0
1053.9256,0.0,0.0,0.0,0.0
1056.354,0.0,0.0,0.0,0.0
1058.7824,0.0,0.0,0.0,0.0
1061.2108,0.0,0.0,0.0,0.0
1063.6392,0.0,0.0,0.0,0.0
1066.0676,0.0,0.0,0.0,0.0
1068.496,0.0,0.0,0.0,0.0
1070.9244,0.0,0.0,0.0,0.0
1073.3528,0.0,0.0,0.0,0.0
1075.7812,0.0,0.0,0.0,0.0
1078.2096,0.0,0.0,0.0,0.0
1080.638,0.0,0.0,0.0,0.0
1083.0664,0.0,0.0,0.0,0.0
1085.4948,0.0,0.0,0.0,0.0
1087.9232,0.0,0.0,0.0,0.0
1090.3516,0.0,0.0,0.0,0.0
1092.78,0.0,0.0,0.0,0.0
1095.2084,0.0,0.0,0.0,0.0
1097.6368,0.0,0.0,0.0,0.0
1100.0652,0.0,0.0,0.0,0.0
1102.4936,0.0,0.0,0.0,0.0
1104.922,0.0,0.0,0.0,0.0
1107.3504,0.0,0.0,0.0,0.0
1109.7788,0.0,0.0,0.0,0.0
1112.2072,0.0,0.0,0.0,0.0
1114.6356,0.0,0.0,0.0,0.0
1117.064,0.0,0.0,0.0,0.0
1119.4924,0.0,0.0,0.0,0.0
1121.9208,0.0,0.0,0.0,0.0
1124.3492,0.0,0.0,0.0,0.0
1126.7776,0.0,0.0,0.0,0.0
1129.206,0.0,0.0,0.0,0.0
1131.6344,0.0,0.0,0.0,0.0
1134.0628,0.0,0.0,0.0,0.0
1136.4912,0.0,0.0,0.0,0.0
1138.9196,0.0,0.0,0.0,0.0
1141.348,0.0,0.0,0.0,0.0
1143.7764,0.0,0.0,0.0,0.0
1146.2048,0.0,0.0,0.0,0.0
1148.6332,0.0,0.0,0.0,0.0
1151.0616,0.0,0.0,0.0,0.0
1153.49,0.0,0.0,0.0,0.0
1155.9184,0.0,0.0,0.0,0.0
1158.3468,0.0,0.0,0.0,0.0
1160.7752,0.0,0.0,0.0,0.0
1163.2036,0.0,0.0,0.0,0.0
1165.632,0.0,0.0,0.0,0.0
1168.0604,0.0,0.0,0.0,0.0
1170.4888,0.0,0.0,0.0,0.0
1172.9172,0.0,0.0,0.0,0.0
1175.3456,0.0,0.0,0.0,0.0
1177.774,0.0,0.0,0.0,0.0
1180.2024,0.0,0.0,0.0,0.0
1182.6308,0.0,0.0,0.0,0.0
1185.0592,0.0,0.0,0.0,0.0
1187.4876,0.0,0.0,0.0,0.0
1189.916,0.0,0.0,0.0,0.0
1192.3444,0.0,0.0,0.0,0.0
1194.7728,0.0,0.0,0.0,0.0
1197.2012,0.0,0.0,0.0,0.0
1199.6296,0.0,0.0,0.0,0.0
1202.058,0.0,0.0,0.0,0.0
1204.4864,0.0,0.0,0.0,0.0
1206.9148,0.0,0.0,0.0,0.0
1209.3432,0.0,0.0,0.0,0.0
1211.7716,0.0,0.0,0.0,0.0
1214.2,0.0,0.0,0.0,0.0
1216.6284,0.0,0.0,0.0,0.0
1219.0568,0.0,0.0,0.0,0.0
1221.4852,0.0,0.0,0.0,0.0
1223.9136,0.0,0.0,0.0,0.0
1226.342,0.0,0.0,0.0,0.0
1228.7704,0.0,0.0,0.0,0.0
1231.1988,0.0,0.0,0.0,0.0
1233.6272,0.0,0.0,0.0,0.0
1236.0556,0.0,0.0,0.0,0.0
1238.484,0.0,0.0,0.0,0.0
1240.9124,0.0,0.0,0.0,0.0
1243.3408,0.0,0.0,0.0,0.0


==> CryoBIB_6h_018_pores_cld_sum_hist.csv <==
bins,surface,volume,area,diameter
0.0,0.0,0.0,0.0,0.0
3.6424,0.017944017205939466,0.0028749368463987343,0.017944017205939466,0.1046447332043133
7.2848,0.1141956937533231,0.03515729364846381,0.1141956937533231,0.3591374066906286
10.9272,0.2761481869479296,0.1443421918768483,0.2761481869479296,0.4995161736245489
14.5696,0.6219494773933923,0.4561922836661088,0.6219494773933923,0.7964473320431275
18.212,1.0,0.9367724317234434,1.0,1.0
21.8544,0.8639437156258214,0.9957834542984785,0.8639437156258214,0.7012026541332562
25.4968,0.735065831765911,1.0,0.735065831765911,0.5051838540226701
29.1392,0.5215113925858911,0.8175771164719289,0.5215113925858911,0.3107547691457001
32.7816,0.39287953461425607,0.6952773115280825,0.39287953461425607,0.2073541609068285
36.424,0.19225335904700713,0.38914414834725286,0.19225335904700713,0.08867846281448692
40.0664,0.19250732125425624,0.429746095422994,0.19250732125425624,0.08052253248548501
43.7088,0.07896637381649657,0.18880764087902652,0.07896637381649657,0.03082665192148181
47.3512,0.04881629802465028,0.1297181877482975,0.04881629802465028,0.017141277301631144
50.9936,0.02229312000507928,0.06328729452629137,0.02229312000507928,0.007326513685374602
54.636,0.05202653905065759,0.1595585698772684,0.05202653905065759,0.015828034282554564
58.2784,0.044296564367515126,0.14473370700852523,0.044296564367515126,0.01264860381531653
61.9208,0.017813067942826787,0.06392685426093678,0.017813067942826787,0.004630909593585833
65.5632,0.0,0.0,0.0,0.0
69.2056,0.021146321912970358,0.08268514765455472,0.021146321912970358,0.00504561791539949
72.848,0.04829250097219915,0.20183051390718354,0.04829250097219915,0.010782416367155073
76.4904,0.0,0.0,0.0,0.0
80.1328,0.08737490377213256,0.401027334005131,0.08737490377213256,0.017763339784351632
83.7752,0.09572391133544454,0.45985152606944674,0.09572391133544454,0.018592756427978942
87.4176,0.1380244914803618,0.6894354041479799,0.1380244914803618,0.025781034006082327
91.06,0.036570557843860915,0.18804969138957964,0.036570557843860915,0.006635333149018507
94.7024,0.0,0.0,0.0,0.0
98.3448,0.17583311508456173,0.9913050483134385,0.17583311508456173,0.02909870058059158
101.9872,0.048014729808020525,0.2829026277211853,0.048014729808020525,0.00760298589991704
105.6296,0.05066942850567057,0.30668621550038694,0.05066942850567057,0.0078103400608238675
109.272,0.0,0.0,0.0,0.0
112.9144,0.0,0.0,0.0,0.0
116.5568,0.0,0.0,0.0,0.0
120.1992,0.0,0.0,0.0,0.0
123.8416,0.0,0.0,0.0,0.0
127.484,0.0,0.0,0.0,0.0
131.1264,0.0,0.0,0.0,0.0
134.7688,0.0,0.0,0.0,0.0
138.4112,0.0,0.0,0.0,0.0
142.0536,0.0,0.0,0.0,0.0
145.696,0.0,0.0,0.0,0.0
149.3384,0.0,0.0,0.0,0.0
152.9808,0.0,0.0,0.0,0.0
156.6232,0.0,0.0,0.0,0.0
160.2656,0.0,0.0,0.0,0.0
163.908,0.0,0.0,0.0,0.0
167.5504,0.0,0.0,0.0,0.0
171.1928,0.0,0.0,0.0,0.0
174.8352,0.0,0.0,0.0,0.0
178.4776,0.0,0.0,0.0,0.0
182.12,0.0,0.0,0.0,0.0
185.7624,0.0,0.0,0.0,0.0
189.4048,0.0,0.0,0.0,0.0
193.0472,0.0,0.0,0.0,0.0
196.6896,0.0,0.0,0.0,0.0
200.332,0.0,0.0,0.0,0.0
203.9744,0.0,0.0,0.0,0.0
207.6168,0.0,0.0,0.0,0.0
211.2592,0.0,0.0,0.0,0.0
214.9016,0.0,0.0,0.0,0.0
218.544,0.0,0.0,0.0,0.0
222.1864,0.0,0.0,0.0,0.0
225.8288,0.0,0.0,0.0,0.0
229.4712,0.0,0.0,0.0,0.0
233.1136,0.0,0.0,0.0,0.0
236.756,0.0,0.0,0.0,0.0
240.3984,0.0,0.0,0.0,0.0
244.0408,0.0,0.0,0.0,0.0
247.6832,0.0,0.0,0.0,0.0
251.3256,0.0,0.0,0.0,0.0
254.968,0.0,0.0,0.0,0.0
258.6104,0.0,0.0,0.0,0.0
262.2528,0.0,0.0,0.0,0.0
265.8952,0.0,0.0,0.0,0.0
269.5376,0.0,0.0,0.0,0.0
273.18,0.0,0.0,0.0,0.0
276.8224,0.0,0.0,0.0,0.0
280.4648,0.0,0.0,0.0,0.0
284.1072,0.0,0.0,0.0,0.0
287.7496,0.0,0.0,0.0,0.0
291.392,0.0,0.0,0.0,0.0
295.0344,0.0,0.0,0.0,0.0
298.6768,0.0,0.0,0.0,0.0
302.3192,0.0,0.0,0.0,0.0
305.9616,0.0,0.0,0.0,0.0
309.604,0.0,0.0,0.0,0.0
313.2464,0.0,0.0,0.0,0.0
316.8888,0.0,0.0,0.0,0.0
320.5312,0.0,0.0,0.0,0.0
324.1736,0.0,0.0,0.0,0.0
327.816,0.0,0.0,0.0,0.0
331.4584,0.0,0.0,0.0,0.0
335.1008,0.0,0.0,0.0,0.0
338.7432,0.0,0.0,0.0,0.0
342.3856,0.0,0.0,0.0,0.0
346.028,0.0,0.0,0.0,0.0
349.6704,0.0,0.0,0.0,0.0
353.3128,0.0,0.0,0.0,0.0
356.9552,0.0,0.0,0.0,0.0
360.5976,0.0,0.0,0.0,0.0
364.24,0.0,0.0,0.0,0.0
367.8824,0.0,0.0,0.0,0.0
371.5248,0.0,0.0,0.0,0.0
375.1672,0.0,0.0,0.0,0.0
378.8096,0.0,0.0,0.0,0.0
382.452,0.0,0.0,0.0,0.0
386.0944,0.0,0.0,0.0,0.0
389.7368,0.0,0.0,0.0,0.0
393.3792,0.0,0.0,0.0,0.0
397.0216,0.0,0.0,0.0,0.0
400.664,0.0,0.0,0.0,0.0
404.3064,0.0,0.0,0.0,0.0
407.9488,0.0,0.0,0.0,0.0
411.5912,0.0,0.0,0.0,0.0
415.2336,0.0,0.0,0.0,0.0
418.876,0.0,0.0,0.0,0.0
422.5184,0.0,0.0,0.0,0.0
426.1608,0.0,0.0,0.0,0.0
429.8032,0.0,0.0,0.0,0.0
433.4456,0.0,0.0,0.0,0.0
437.088,0.0,0.0,0.0,0.0
440.7304,0.0,0.0,0.0,0.0
444.3728,0.0,0.0,0.0,0.0
448.0152,0.0,0.0,0.0,0.0
451.6576,0.0,0.0,0.0,0.0
455.3,0.0,0.0,0.0,0.0
458.9424,0.0,0.0,0.0,0.0
462.5848,0.0,0.0,0.0,0.0
466.2272,0.0,0.0,0.0,0.0
469.8696,0.0,0.0,0.0,0.0
473.512,0.0,0.0,0.0,0.0
477.1544,0.0,0.0,0.0,0.0
480.7968,0.0,0.0,0.0,0.0
484.4392,0.0,0.0,0.0,0.0
488.0816,0.0,0.0,0.0,0.0
491.724,0.0,0.0,0.0,0.0
495.3664,0.0,0.0,0.0,0.0
499.0088,0.0,0.0,0.0,0.0
502.6512,0.0,0.0,0.0,0.0
506.2936,0.0,0.0,0.0,0.0
509.936,0.0,0.0,0.0,0.0
513.5784,0.0,0.0,0.0,0.0
517.2208,0.0,0.0,0.0,0.0
520.8632,0.0,0.0,0.0,0.0
524.5056,0.0,0.0,0.0,0.0
528.148,0.0,0.0,0.0,0.0
531.7904,0.0,0.0,0.0,0.0
535.4328,0.0,0.0,0.0,0.0
539.0752,0.0,0.0,0.0,0.0
542.7176,0.0,0.0,0.0,0.0
546.36,0.0,0.0,0.0,0.0
550.0024,0.0,0.0,0.0,0.0
553.6448,0.0,0.0,0.0,0.0
557.2872,0.0,0.0,0.0,0.0
560.9296,0.0,0.0,0.0,0.0
564.572,0.0,0.0,0.0,0.0
568.2144,0.0,0.0,0.0,0.0
571.8568,0.0,0.0,0.0,0.0
575.4992,0.0,0.0,0.0,0.0
579.1416,0.0,0.0,0.0,0.0
582.784,0.0,0.0,0.0,0.0
586.4264,0.0,0.0,0.0,0.0
590.0688,0.0,0.0,0.0,0.0
593.7112,0.0,0.0,0.0,0.0
597.3536,0.0,0.0,0.0,0.0
600.996,0.0,0.0,0.0,0.0
604.6384,0.0,0.0,0.0,0.0
608.2808,0.0,0.0,0.0,0.0
611.9232,0.0,0.0,0.0,0.0
615.5656,0.0,0.0,0.0,0.0
619.208,0.0,0.0,0.0,0.0
622.8504,0.0,0.0,0.0,0.0
626.4928,0.0,0.0,0.0,0.0
630.1352,0.0,0.0,0.0,0.0
633.7776,0.0,0.0,0.0,0.0
637.42,0.0,0.0,0.0,0.0
641.0624,0.0,0.0,0.0,0.0
644.7048,0.0,0.0,0.0,0.0
648.3472,0.0,0.0,0.0,0.0
651.9896,0.0,0.0,0.0,0.0
655.632,0.0,0.0,0.0,0.0
659.2744,0.0,0.0,0.0,0.0
662.9168,0.0,0.0,0.0,0.0
666.5592,0.0,0.0,0.0,0.0
670.2016,0.0,0.0,0.0,0.0
673.844,0.0,0.0,0.0,0.0
677.4864,0.0,0.0,0.0,0.0
681.1288,0.0,0.0,0.0,0.0
684.7712,0.0,0.0,0.0,0.0
688.4136,0.0,0.0,0.0,0.0
692.056,0.0,0.0,0.0,0.0
695.6984,0.0,0.0,0.0,0.0
699.3408,0.0,0.0,0.0,0.0
702.9832,0.0,0.0,0.0,0.0
706.6256,0.0,0.0,0.0,0.0
710.268,0.0,0.0,0.0,0.0
713.9104,0.0,0.0,0.0,0.0
717.5528,0.0,0.0,0.0,0.0
721.1952,0.0,0.0,0.0,0.0
724.8376,0.0,0.0,0.0,0.0
728.48,0.0,0.0,0.0,0.0
732.1224,0.0,0.0,0.0,0.0
735.7648,0.0,0.0,0.0,0.0
739.4072,0.0,0.0,0.0,0.0
743.0496,0.0,0.0,0.0,0.0
746.692,0.0,0.0,0.0,0.0
750.3344,0.0,0.0,0.0,0.0
753.9768,0.0,0.0,0.0,0.0
757.6192,0.0,0.0,0.0,0.0
761.2616,0.0,0.0,0.0,0.0
764.904,0.0,0.0,0.0,0.0
768.5464,0.0,0.0,0.0,0.0
772.1888,0.0,0.0,0.0,0.0
775.8312,0.0,0.0,0.0,0.0
779.4736,0.0,0.0,0.0,0.0
783.116,0.0,0.0,0.0,0.0
786.7584,0.0,0.0,0.0,0.0
790.4008,0.0,0.0,0.0,0.0
794.0432,0.0,0.0,0.0,0.0
797.6856,0.0,0.0,0.0,0.0
801.328,0.0,0.0,0.0,0.0
804.9704,0.0,0.0,0.0,0.0
808.6128,0.0,0.0,0.0,0.0
812.2552,0.0,0.0,0.0,0.0
815.8976,0.0,0.0,0.0,0.0
819.54,0.0,0.0,0.0,0.0
823.1824,0.0,0.0,0.0,0.0
826.8248,0.0,0.0,0.0,0.0
830.4672,0.0,0.0,0.0,0.0
834.1096,0.0,0.0,0.0,0.0
837.752,0.0,0.0,0.0,0.0
841.3944,0.0,0.0,0.0,0.0
845.0368,0.0,0.0,0.0,0.0
848.6792,0.0,0.0,0.0,0.0
852.3216,0.0,0.0,0.0,0.0
855.964,0.0,0.0,0.0,0.0
859.6064,0.0,0.0,0.0,0.0
863.2488,0.0,0.0,0.0,0.0
866.8912,0.0,0.0,0.0,0.0
870.5336,0.0,0.0,0.0,0.0
874.176,0.0,0.0,0.0,0.0
877.8184,0.0,0.0,0.0,0.0
881.4608,0.0,0.0,0.0,0.0
885.1032,0.0,0.0,0.0,0.0
888.7456,0.0,0.0,0.0,0.0
892.388,0.0,0.0,0.0,0.0
896.0304,0.0,0.0,0.0,0.0
899.6728,0.0,0.0,0.0,0.0
903.3152,0.0,0.0,0.0,0.0
906.9576,0.0,0.0,0.0,0.0
910.6,0.0,0.0,0.0,0.0
914.2424,0.0,0.0,0.0,0.0
917.8848,0.0,0.0,0.0,0.0
921.5272,0.0,0.0,0.0,0.0
925.1696,0.0,0.0,0.0,0.0
928.812,0.0,0.0,0.0,0.0
932.4544,0.0,0.0,0.0,0.0
936.0968,0.0,0.0,0.0,0.0
939.7392,0.0,0.0,0.0,0.0
943.3816,0.0,0.0,0.0,0.0
947.024,0.0,0.0,0.0,0.0
950.6664,0.0,0.0,0.0,0.0
954.3088,0.0,0.0,0.0,0.0
957.9512,0.0,0.0,0.0,0.0
961.5936,0.0,0.0,0.0,0.0
965.236,0.0,0.0,0.0,0.0
968.8784,0.0,0.0,0.0,0.0
972.5208,0.0,0.0,0.0,0.0
976.1632,0.0,0.0,0.0,0.0
979.8056,0.0,0.0,0.0,0.0
983.448,0.0,0.0,0.0,0.0
987.0904,0.0,0.0,0.0,0.0
990.7328,0.0,0.0,0.0,0.0
994.3752,0.0,0.0,0.0,0.0
998.0176,0.0,0.0,0.0,0.0
1001.66,0.0,0.0,0.0,0.0
1005.3024,0.0,0.0,0.0,0.0
1008.9448,0.0,0.0,0.0,0.0
1012.5872,0.0,0.0,0.0,0.0
1016.2296,0.0,0.0,0.0,0.0
1019.872,0.0,0.0,0.0,0.0
1023.5144,0.0,0.0,0.0,0.0
1027.1568,0.0,0.0,0.0,0.0
1030.7992,0.0,0.0,0.0,0.0
1034.4416,0.0,0.0,0.0,0.0
1038.084,0.0,0.0,0.0,0.0
1041.7264,0.0,0.0,0.0,0.0
1045.3688,0.0,0.0,0.0,0.0
1049.0112,0.0,0.0,0.0,0.0
1052.6536,0.0,0.0,0.0,0.0
1056.296,0.0,0.0,0.0,0.0
1059.9384,0.0,0.0,0.0,0.0
1063.5808,0.0,0.0,0.0,0.0
1067.2232,0.0,0.0,0.0,0.0
1070.8656,0.0,0.0,0.0,0.0
1074.508,0.0,0.0,0.0,0.0
1078.1504,0.0,0.0,0.0,0.0
1081.7928,0.0,0.0,0.0,0.0
1085.4352,0.0,0.0,0.0,0.0
1089.0776,0.0,0.0,0.0,0.0
1092.72,0.0,0.0,0.0,0.0
1096.3624,0.0,0.0,0.0,0.0
1100.0048,0.0,0.0,0.0,0.0
1103.6472,0.0,0.0,0.0,0.0
1107.2896,0.0,0.0,0.0,0.0
1110.932,0.0,0.0,0.0,0.0
1114.5744,0.0,0.0,0.0,0.0
1118.2168,0.0,0.0,0.0,0.0
1121.8592,0.0,0.0,0.0,0.0
1125.5016,0.0,0.0,0.0,0.0
1129.144,0.0,0.0,0.0,0.0
1132.7864,0.0,0.0,0.0,0.0
1136.4288,0.0,0.0,0.0,0.0
1140.0712,0.0,0.0,0.0,0.0
1143.7136,0.0,0.0,0.0,0.0
1147.356,0.0,0.0,0.0,0.0
1150.9984,0.0,0.0,0.0,0.0
1154.6408,0.0,0.0,0.0,0.0
1158.2832,0.0,0.0,0.0,0.0
1161.9256,0.0,0.0,0.0,0.0
1165.568,0.0,0.0,0.0,0.0
1169.2104,0.0,0.0,0.0,0.0
1172.8528,0.0,0.0,0.0,0.0
1176.4952,0.0,0.0,0.0,0.0
1180.1376,0.0,0.0,0.0,0.0
1183.78,0.0,0.0,0.0,0.0
1187.4224,0.0,0.0,0.0,0.0
1191.0648,0.0,0.0,0.0,0.0
1194.7072,0.0,0.0,0.0,0.0
1198.3496,0.0,0.0,0.0,0.0
1201.992,0.0,0.0,0.0,0.0
1205.6344,0.0,0.0,0.0,0.0
1209.2768,0.0,0.0,0.0,0.0
1212.9192,0.0,0.0,0.0,0.0
1216.5616,0.0,0.0,0.0,0.0
1220.204,0.0,0.0,0.0,0.0
1223.8464,0.0,0.0,0.0,0.0
1227.4888,0.0,0.0,0.0,0.0
1231.1312,0.0,0.0,0.0,0.0
1234.7736,0.0,0.0,0.0,0.0
1238.416,0.0,0.0,0.0,0.0
1242.0584,0.0,0.0,0.0,0.0
1245.7008,0.0,0.0,0.0,0.0
1249.3432,0.0,0.0,0.0,0.0
1252.9856,0.0,0.0,0.0,0.0
1256.628,0.0,0.0,0.0,0.0
1260.2704,0.0,0.0,0.0,0.0
1263.9128,0.0,0.0,0.0,0.0
1267.5552,0.0,0.0,0.0,0.0
1271.1976,0.0,0.0,0.0,0.0
1274.84,0.0,0.0,0.0,0.0
1278.4824,0.0,0.0,0.0,0.0
1282.1248,0.0,0.0,0.0,0.0
1285.7672,0.0,0.0,0.0,0.0
1289.4096,0.0,0.0,0.0,0.0
1293.052,0.0,0.0,0.0,0.0
1296.6944,0.0,0.0,0.0,0.0
1300.3368,0.0,0.0,0.0,0.0
1303.9792,0.0,0.0,0.0,0.0
1307.6216,0.0,0.0,0.0,0.0
1311.264,0.0,0.0,0.0,0.0
1314.9064,0.0,0.0,0.0,0.0
1318.5488,0.0,0.0,0.0,0.0
1322.1912,0.0,0.0,0.0,0.0
1325.8336,0.0,0.0,0.0,0.0
1329.476,0.0,0.0,0.0,0.0
1333.1184,0.0,0.0,0.0,0.0
1336.7608,0.0,0.0,0.0,0.0
1340.4032,0.0,0.0,0.0,0.0
1344.0456,0.0,0.0,0.0,0.0
1347.688,0.0,0.0,0.0,0.0
1351.3304,0.0,0.0,0.0,0.0
1354.9728,0.0,0.0,0.0,0.0
1358.6152,0.0,0.0,0.0,0.0
1362.2576,0.0,0.0,0.0,0.0
1365.9,0.0,0.0,0.0,0.0
1369.5424,0.0,0.0,0.0,0.0
1373.1848,0.0,0.0,0.0,0.0
1376.8272,0.0,0.0,0.0,0.0
1380.4696,0.0,0.0,0.0,0.0
1384.112,0.0,0.0,0.0,0.0
1387.7544,0.0,0.0,0.0,0.0
1391.3968,0.0,0.0,0.0,0.0
1395.0392,0.0,0.0,0.0,0.0
1398.6816,0.0,0.0,0.0,0.0
1402.324,0.0,0.0,0.0,0.0
1405.9664,0.0,0.0,0.0,0.0
1409.6088,0.0,0.0,0.0,0.0
1413.2512,0.0,0.0,0.0,0.0
1416.8936,0.0,0.0,0.0,0.0
1420.536,0.0,0.0,0.0,0.0
1424.1784,0.0,0.0,0.0,0.0
1427.8208,0.0,0.0,0.0,0.0
1431.4632,0.0,0.0,0.0,0.0
1435.1056,0.0,0.0,0.0,0.0
1438.748,0.0,0.0,0.0,0.0
1442.3904,0.0,0.0,0.0,0.0
1446.0328,0.0,0.0,0.0,0.0
1449.6752,0.0,0.0,0.0,0.0
1453.3176,0.0,0.0,0.0,0.0
1456.96,0.0,0.0,0.0,0.0
1460.6024,0.0,0.0,0.0,0.0
1464.2448,0.0,0.0,0.0,0.0
1467.8872,0.0,0.0,0.0,0.0
1471.5296,0.0,0.0,0.0,0.0
1475.172,0.0,0.0,0.0,0.0
1478.8144,0.0,0.0,0.0,0.0
1482.4568,0.0,0.0,0.0,0.0
1486.0992,0.0,0.0,0.0,0.0
1489.7416,0.0,0.0,0.0,0.0
1493.384,0.0,0.0,0.0,0.0
1497.0264,0.0,0.0,0.0,0.0
1500.6688,0.0,0.0,0.0,0.0
1504.3112,0.0,0.0,0.0,0.0
1507.9536,0.0,0.0,0.0,0.0
1511.596,0.0,0.0,0.0,0.0
1515.2384,0.0,0.0,0.0,0.0
1518.8808,0.0,0.0,0.0,0.0
1522.5232,0.0,0.0,0.0,0.0
1526.1656,0.0,0.0,0.0,0.0
1529.808,0.0,0.0,0.0,0.0
1533.4504,0.0,0.0,0.0,0.0
1537.0928,0.0,0.0,0.0,0.0
1540.7352,0.0,0.0,0.0,0.0
1544.3776,0.0,0.0,0.0,0.0
1548.02,0.0,0.0,0.0,0.0
1551.6624,0.0,0.0,0.0,0.0
1555.3048,0.0,0.0,0.0,0.0
1558.9472,0.0,0.0,0.0,0.0
1562.5896,0.0,0.0,0.0,0.0
1566.232,0.0,0.0,0.0,0.0
1569.8744,0.0,0.0,0.0,0.0
1573.5168,0.0,0.0,0.0,0.0
1577.1592,0.0,0.0,0.0,0.0
1580.8016,0.0,0.0,0.0,0.0
1584.444,0.0,0.0,0.0,0.0
1588.0864,0.0,0.0,0.0,0.0
1591.7288,0.0,0.0,0.0,0.0
1595.3712,0.0,0.0,0.0,0.0
1599.0136,0.0,0.0,0.0,0.0
1602.656,0.0,0.0,0.0,0.0
1606.2984,0.0,0.0,0.0,0.0
1609.9408,0.0,0.0,0.0,0.0
1613.5832,0.0,0.0,0.0,0.0
1617.2256,0.0,0.0,0.0,0.0
1620.868,0.0,0.0,0.0,0.0
1624.5104,0.0,0.0,0.0,0.0
1628.1528,0.0,0.0,0.0,0.0
1631.7952,0.0,0.0,0.0,0.0
1635.4376,0.0,0.0,0.0,0.0
1639.08,0.0,0.0,0.0,0.0
1642.7224,0.0,0.0,0.0,0.0
1646.3648,0.0,0.0,0.0,0.0
1650.0072,0.0,0.0,0.0,0.0
1653.6496,0.0,0.0,0.0,0.0
1657.292,0.0,0.0,0.0,0.0
1660.9344,0.0,0.0,0.0,0.0
1664.5768,0.0,0.0,0.0,0.0
1668.2192,0.0,0.0,0.0,0.0
1671.8616,0.0,0.0,0.0,0.0
1675.504,0.0,0.0,0.0,0.0
1679.1464,0.0,0.0,0.0,0.0
1682.7888,0.0,0.0,0.0,0.0
1686.4312,0.0,0.0,0.0,0.0
1690.0736,0.0,0.0,0.0,0.0
1693.716,0.0,0.0,0.0,0.0
1697.3584,0.0,0.0,0.0,0.0
1701.0008,0.0,0.0,0.0,0.0
1704.6432,0.0,0.0,0.0,0.0
1708.2856,0.0,0.0,0.0,0.0
1711.928,0.0,0.0,0.0,0.0
1715.5704,0.0,0.0,0.0,0.0
1719.2128,0.0,0.0,0.0,0.0
1722.8552,0.0,0.0,0.0,0.0
1726.4976,0.0,0.0,0.0,0.0
1730.14,0.0,0.0,0.0,0.0
1733.7824,0.0,0.0,0.0,0.0
1737.4248,0.0,0.0,0.0,0.0
1741.0672,0.0,0.0,0.0,0.0
1744.7096,0.0,0.0,0.0,0.0
1748.352,0.0,0.0,0.0,0.0
1751.9944,0.0,0.0,0.0,0.0
1755.6368,0.0,0.0,0.0,0.0
1759.2792,0.0,0.0,0.0,0.0
1762.9216,0.0,0.0,0.0,0.0
1766.564,0.0,0.0,0.0,0.0
1770.2064,0.0,0.0,0.0,0.0
1773.8488,0.0,0.0,0.0,0.0
1777.4912,0.0,0.0,0.0,0.0
1781.1336,0.0,0.0,0.0,0.0
1784.776,0.0,0.0,0.0,0.0
1788.4184,0.0,0.0,0.0,0.0
1792.0608,0.0,0.0,0.0,0.0
1795.7032,0.0,0.0,0.0,0.0
1799.3456,0.0,0.0,0.0,0.0
1802.988,0.0,0.0,0.0,0.0
1806.6304,0.0,0.0,0.0,0.0
1810.2728,0.0,0.0,0.0,0.0
1813.9152,0.0,0.0,0.0,0.0
1817.5576,0.0,0.0,0.0,0.0
1821.2,0.0,0.0,0.0,0.0
1824.8424,0.0,0.0,0.0,0.0
1828.4848,0.0,0.0,0.0,0.0
1832.1272,0.0,0.0,0.0,0.0
1835.7696,0.0,0.0,0.0,0.0
1839.412,0.0,0.0,0.0,0.0
1843.0544,0.0,0.0,0.0,0.0
1846.6968,0.0,0.0,0.0,0.0
1850.3392,0.0,0.0,0.0,0.0
1853.9816,0.0,0.0,0.0,0.0
1857.624,0.0,0.0,0.0,0.0
1861.2664,0.0,0.0,0.0,0.0
1864.9088,0.0,0.0,0.0,0.0


==> CryoBIB_6h_018_pores_psd_sum_hist.csv <==
bins,surface,volume,area,diameter
0.0,0.0,0.0,0.0,0.0
3.6424,0.012337158139936157,0.001833680844451444,0.012337158139936157,0.0781705182767064
7.2848,0.12000690190665171,0.03248952799304931,0.12000690190665171,0.4301435312136681
10.9272,0.24303338797342766,0.10340952096846202,0.24303338797342766,0.5409115658998174
14.5696,0.3879734276593909,0.2271671126133214,0.3879734276593909,0.6213861295797453
18.212,0.6858769735139332,0.517450133853169,0.6858769735139332,0.850054870193917
21.8544,1.0,0.9332221722880758,1.0,1.0
25.4968,0.6836338538521266,0.7461624172307667,0.6836338538521266,0.5846023246029985
29.1392,0.7994133379346045,1.0,0.7994133379346045,0.5961760024800382
32.7816,0.3801225088430679,0.5347656395361435,0.3801225088430679,0.2518541024195086
36.424,0.47467862997152965,0.746397920469693,0.47467862997152965,0.2814206327220053
40.0664,0.1948063152445863,0.33950592677981317,0.1948063152445863,0.1041260837919313
43.7088,0.23656285048744713,0.45432080949633996,0.23656285048744716,0.11474434500282028
47.3512,0.0,0.0,0.0,0.0
50.9936,0.3201621948063152,0.7153159110501239,0.32016219480631525,0.13348825109311058
54.636,0.0,0.0,0.0,0.0
58.2784,0.0,0.0,0.0,0.0
61.9208,0.0,0.0,0.0,0.0
65.5632,0.0,0.0,0.0,0.0
69.2056,0.0,0.0,0.0,0.0
72.848,0.0,0.0,0.0,0.0
76.4904,0.0,0.0,0.0,0.0
80.1328,0.0,0.0,0.0,0.0
83.7752,0.0,0.0,0.0,0.0
87.4176,0.0,0.0,0.0,0.0
91.06,0.0,0.0,0.0,0.0
94.7024,0.0,0.0,0.0,0.0
98.3448,0.0,0.0,0.0,0.0
101.9872,0.0,0.0,0.0,0.0
105.6296,0.0,0.0,0.0,0.0
109.272,0.0,0.0,0.0,0.0
112.9144,0.0,0.0,0.0,0.0
116.5568,0.0,0.0,0.0,0.0
120.1992,0.0,0.0,0.0,0.0
123.8416,0.0,0.0,0.0,0.0
127.484,0.0,0.0,0.0,0.0
131.1264,0.0,0.0,0.0,0.0
134.7688,0.0,0.0,0.0,0.0
138.4112,0.0,0.0,0.0,0.0
142.0536,0.0,0.0,0.0,0.0
145.696,0.0,0.0,0.0,0.0
149.3384,0.0,0.0,0.0,0.0
152.9808,0.0,0.0,0.0,0.0
156.6232,0.0,0.0,0.0,0.0
160.2656,0.0,0.0,0.0,0.0
163.908,0.0,0.0,0.0,0.0
167.5504,0.0,0.0,0.0,0.0
171.1928,0.0,0.0,0.0,0.0
174.8352,0.0,0.0,0.0,0.0
178.4776,0.0,0.0,0.0,0.0
182.12,0.0,0.0,0.0,0.0
185.7624,0.0,0.0,0.0,0.0
189.4048,0.0,0.0,0.0,0.0
193.0472,0.0,0.0,0.0,0.0
196.6896,0.0,0.0,0.0,0.0
200.332,0.0,0.0,0.0,0.0
203.9744,0.0,0.0,0.0,0.0
207.6168,0.0,0.0,0.0,0.0
211.2592,0.0,0.0,0.0,0.0
214.9016,0.0,0.0,0.0,0.0
218.544,0.0,0.0,0.0,0.0
222.1864,0.0,0.0,0.0,0.0
225.8288,0.0,0.0,0.0,0.0
229.4712,0.0,0.0,0.0,0.0
233.1136,0.0,0.0,0.0,0.0
236.756,0.0,0.0,0.0,0.0
240.3984,0.0,0.0,0.0,0.0
244.0408,0.0,0.0,0.0,0.0
247.6832,0.0,0.0,0.0,0.0
251.3256,0.0,0.0,0.0,0.0
254.968,0.0,0.0,0.0,0.0
258.6104,0.0,0.0,0.0,0.0
262.2528,0.0,0.0,0.0,0.0
265.8952,0.0,0.0,0.0,0.0
269.5376,0.0,0.0,0.0,0.0
273.18,0.0,0.0,0.0,0.0
276.8224,0.0,0.0,0.0,0.0
280.4648,0.0,0.0,0.0,0.0
284.1072,0.0,0.0,0.0,0.0
287.7496,0.0,0.0,0.0,0.0
291.392,0.0,0.0,0.0,0.0
295.0344,0.0,0.0,0.0,0.0
298.6768,0.0,0.0,0.0,0.0
302.3192,0.0,0.0,0.0,0.0
305.9616,0.0,0.0,0.0,0.0
309.604,0.0,0.0,0.0,0.0
313.2464,0.0,0.0,0.0,0.0
316.8888,0.0,0.0,0.0,0.0
320.5312,0.0,0.0,0.0,0.0
324.1736,0.0,0.0,0.0,0.0
327.816,0.0,0.0,0.0,0.0
331.4584,0.0,0.0,0.0,0.0
335.1008,0.0,0.0,0.0,0.0
338.7432,0.0,0.0,0.0,0.0
342.3856,0.0,0.0,0.0,0.0
346.028,0.0,0.0,0.0,0.0
349.6704,0.0,0.0,0.0,0.0
353.3128,0.0,0.0,0.0,0.0
356.9552,0.0,0.0,0.0,0.0
360.5976,0.0,0.0,0.0,0.0
364.24,0.0,0.0,0.0,0.0
367.8824,0.0,0.0,0.0,0.0
371.5248,0.0,0.0,0.0,0.0
375.1672,0.0,0.0,0.0,0.0
378.8096,0.0,0.0,0.0,0.0
382.452,0.0,0.0,0.0,0.0
386.0944,0.0,0.0,0.0,0.0
389.7368,0.0,0.0,0.0,0.0
393.3792,0.0,0.0,0.0,0.0
397.0216,0.0,0.0,0.0,0.0
400.664,0.0,0.0,0.0,0.0
404.3064,0.0,0.0,0.0,0.0
407.9488,0.0,0.0,0.0,0.0
411.5912,0.0,0.0,0.0,0.0
415.2336,0.0,0.0,0.0,0.0
418.876,0.0,0.0,0.0,0.0
422.5184,0.0,0.0,0.0,0.0
426.1608,0.0,0.0,0.0,0.0
429.8032,0.0,0.0,0.0,0.0
433.4456,0.0,0.0,0.0,0.0
437.088,0.0,0.0,0.0,0.0
440.7304,0.0,0.0,0.0,0.0
444.3728,0.0,0.0,0.0,0.0
448.0152,0.0,0.0,0.0,0.0
451.6576,0.0,0.0,0.0,0.0
455.3,0.0,0.0,0.0,0.0
458.9424,0.0,0.0,0.0,0.0
462.5848,0.0,0.0,0.0,0.0
466.2272,0.0,0.0,0.0,0.0
469.8696,0.0,0.0,0.0,0.0
473.512,0.0,0.0,0.0,0.0
477.1544,0.0,0.0,0.0,0.0
480.7968,0.0,0.0,0.0,0.0
484.4392,0.0,0.0,0.0,0.0
488.0816,0.0,0.0,0.0,0.0
491.724,0.0,0.0,0.0,0.0
495.3664,0.0,0.0,0.0,0.0
499.0088,0.0,0.0,0.0,0.0
502.6512,0.0,0.0,0.0,0.0
506.2936,0.0,0.0,0.0,0.0
509.936,0.0,0.0,0.0,0.0
513.5784,0.0,0.0,0.0,0.0
517.2208,0.0,0.0,0.0,0.0
520.8632,0.0,0.0,0.0,0.0
524.5056,0.0,0.0,0.0,0.0
528.148,0.0,0.0,0.0,0.0
531.7904,0.0,0.0,0.0,0.0
535.4328,0.0,0.0,0.0,0.0
539.0752,0.0,0.0,0.0,0.0
542.7176,0.0,0.0,0.0,0.0
546.36,0.0,0.0,0.0,0.0
550.0024,0.0,0.0,0.0,0.0
553.6448,0.0,0.0,0.0,0.0
557.2872,0.0,0.0,0.0,0.0
560.9296,0.0,0.0,0.0,0.0
564.572,0.0,0.0,0.0,0.0
568.2144,0.0,0.0,0.0,0.0
571.8568,0.0,0.0,0.0,0.0
575.4992,0.0,0.0,0.0,0.0
579.1416,0.0,0.0,0.0,0.0
582.784,0.0,0.0,0.0,0.0
586.4264,0.0,0.0,0.0,0.0
590.0688,0.0,0.0,0.0,0.0
593.7112,0.0,0.0,0.0,0.0
597.3536,0.0,0.0,0.0,0.0
600.996,0.0,0.0,0.0,0.0
604.6384,0.0,0.0,0.0,0.0
608.2808,0.0,0.0,0.0,0.0
611.9232,0.0,0.0,0.0,0.0
615.5656,0.0,0.0,0.0,0.0
619.208,0.0,0.0,0.0,0.0
622.8504,0.0,0.0,0.0,0.0
626.4928,0.0,0.0,0.0,0.0
630.1352,0.0,0.0,0.0,0.0
633.7776,0.0,0.0,0.0,0.0
637.42,0.0,0.0,0.0,0.0
641.0624,0.0,0.0,0.0,0.0
644.7048,0.0,0.0,0.0,0.0
648.3472,0.0,0.0,0.0,0.0
651.9896,0.0,0.0,0.0,0.0
655.632,0.0,0.0,0.0,0.0
659.2744,0.0,0.0,0.0,0.0
662.9168,0.0,0.0,0.0,0.0
666.5592,0.0,0.0,0.0,0.0
670.2016,0.0,0.0,0.0,0.0
673.844,0.0,0.0,0.0,0.0
677.4864,0.0,0.0,0.0,0.0
681.1288,0.0,0.0,0.0,0.0
684.7712,0.0,0.0,0.0,0.0
688.4136,0.0,0.0,0.0,0.0
692.056,0.0,0.0,0.0,0.0
695.6984,0.0,0.0,0.0,0.0
699.3408,0.0,0.0,0.0,0.0
702.9832,0.0,0.0,0.0,0.0
706.6256,0.0,0.0,0.0,0.0
710.268,0.0,0.0,0.0,0.0
713.9104,0.0,0.0,0.0,0.0
717.5528,0.0,0.0,0.0,0.0
721.1952,0.0,0.0,0.0,0.0
724.8376,0.0,0.0,0.0,0.0
728.48,0.0,0.0,0.0,0.0
732.1224,0.0,0.0,0.0,0.0
735.7648,0.0,0.0,0.0,0.0
739.4072,0.0,0.0,0.0,0.0
743.0496,0.0,0.0,0.0,0.0
746.692,0.0,0.0,0.0,0.0
750.3344,0.0,0.0,0.0,0.0
753.9768,0.0,0.0,0.0,0.0
757.6192,0.0,0.0,0.0,0.0
761.2616,0.0,0.0,0.0,0.0
764.904,0.0,0.0,0.0,0.0
768.5464,0.0,0.0,0.0,0.0
772.1888,0.0,0.0,0.0,0.0
775.8312,0.0,0.0,0.0,0.0
779.4736,0.0,0.0,0.0,0.0
783.116,0.0,0.0,0.0,0.0
786.7584,0.0,0.0,0.0,0.0
790.4008,0.0,0.0,0.0,0.0
794.0432,0.0,0.0,0.0,0.0
797.6856,0.0,0.0,0.0,0.0
801.328,0.0,0.0,0.0,0.0
804.9704,0.0,0.0,0.0,0.0
808.6128,0.0,0.0,0.0,0.0
812.2552,0.0,0.0,0.0,0.0
815.8976,0.0,0.0,0.0,0.0
819.54,0.0,0.0,0.0,0.0
823.1824,0.0,0.0,0.0,0.0
826.8248,0.0,0.0,0.0,0.0
830.4672,0.0,0.0,0.0,0.0
834.1096,0.0,0.0,0.0,0.0
837.752,0.0,0.0,0.0,0.0
841.3944,0.0,0.0,0.0,0.0
845.0368,0.0,0.0,0.0,0.0
848.6792,0.0,0.0,0.0,0.0
852.3216,0.0,0.0,0.0,0.0
855.964,0.0,0.0,0.0,0.0
859.6064,0.0,0.0,0.0,0.0
863.2488,0.0,0.0,0.0,0.0
866.8912,0.0,0.0,0.0,0.0
870.5336,0.0,0.0,0.0,0.0
874.176,0.0,0.0,0.0,0.0
877.8184,0.0,0.0,0.0,0.0
881.4608,0.0,0.0,0.0,0.0
885.1032,0.0,0.0,0.0,0.0
888.7456,0.0,0.0,0.0,0.0
892.388,0.0,0.0,0.0,0.0
896.0304,0.0,0.0,0.0,0.0
899.6728,0.0,0.0,0.0,0.0
903.3152,0.0,0.0,0.0,0.0
906.9576,0.0,0.0,0.0,0.0
910.6,0.0,0.0,0.0,0.0
914.2424,0.0,0.0,0.0,0.0
917.8848,0.0,0.0,0.0,0.0
921.5272,0.0,0.0,0.0,0.0
925.1696,0.0,0.0,0.0,0.0
928.812,0.0,0.0,0.0,0.0
932.4544,0.0,0.0,0.0,0.0
936.0968,0.0,0.0,0.0,0.0
939.7392,0.0,0.0,0.0,0.0
943.3816,0.0,0.0,0.0,0.0
947.024,0.0,0.0,0.0,0.0
950.6664,0.0,0.0,0.0,0.0
954.3088,0.0,0.0,0.0,0.0
957.9512,0.0,0.0,0.0,0.0
961.5936,0.0,0.0,0.0,0.0
965.236,0.0,0.0,0.0,0.0
968.8784,0.0,0.0,0.0,0.0
972.5208,0.0,0.0,0.0,0.0
976.1632,0.0,0.0,0.0,0.0
979.8056,0.0,0.0,0.0,0.0
983.448,0.0,0.0,0.0,0.0
987.0904,0.0,0.0,0.0,0.0
990.7328,0.0,0.0,0.0,0.0
994.3752,0.0,0.0,0.0,0.0
998.0176,0.0,0.0,0.0,0.0
1001.66,0.0,0.0,0.0,0.0
1005.3024,0.0,0.0,0.0,0.0
1008.9448,0.0,0.0,0.0,0.0
1012.5872,0.0,0.0,0.0,0.0
1016.2296,0.0,0.0,0.0,0.0
1019.872,0.0,0.0,0.0,0.0
1023.5144,0.0,0.0,0.0,0.0
1027.1568,0.0,0.0,0.0,0.0
1030.7992,0.0,0.0,0.0,0.0
1034.4416,0.0,0.0,0.0,0.0
1038.084,0.0,0.0,0.0,0.0
1041.7264,0.0,0.0,0.0,0.0
1045.3688,0.0,0.0,0.0,0.0
1049.0112,0.0,0.0,0.0,0.0
1052.6536,0.0,0.0,0.0,0.0
1056.296,0.0,0.0,0.0,0.0
1059.9384,0.0,0.0,0.0,0.0
1063.5808,0.0,0.0,0.0,0.0
1067.2232,0.0,0.0,0.0,0.0
1070.8656,0.0,0.0,0.0,0.0
1074.508,0.0,0.0,0.0,0.0
1078.1504,0.0,0.0,0.0,0.0
1081.7928,0.0,0.0,0.0,0.0
1085.4352,0.0,0.0,0.0,0.0
1089.0776,0.0,0.0,0.0,0.0
1092.72,0.0,0.0,0.0,0.0
1096.3624,0.0,0.0,0.0,0.0
1100.0048,0.0,0.0,0.0,0.0
1103.6472,0.0,0.0,0.0,0.0
1107.2896,0.0,0.0,0.0,0.0
1110.932,0.0,0.0,0.0,0.0
1114.5744,0.0,0.0,0.0,0.0
1118.2168,0.0,0.0,0.0,0.0
1121.8592,0.0,0.0,0.0,0.0
1125.5016,0.0,0.0,0.0,0.0
1129.144,0.0,0.0,0.0,0.0
1132.7864,0.0,0.0,0.0,0.0
1136.4288,0.0,0.0,0.0,0.0
1140.0712,0.0,0.0,0.0,0.0
1143.7136,0.0,0.0,0.0,0.0
1147.356,0.0,0.0,0.0,0.0
1150.9984,0.0,0.0,0.0,0.0
1154.6408,0.0,0.0,0.0,0.0
1158.2832,0.0,0.0,0.0,0.0
1161.9256,0.0,0.0,0.0,0.0
1165.568,0.0,0.0,0.0,0.0
1169.2104,0.0,0.0,0.0,0.0
1172.8528,0.0,0.0,0.0,0.0
1176.4952,0.0,0.0,0.0,0.0
1180.1376,0.0,0.0,0.0,0.0
1183.78,0.0,0.0,0.0,0.0
1187.4224,0.0,0.0,0.0,0.0
1191.0648,0.0,0.0,0.0,0.0
1194.7072,0.0,0.0,0.0,0.0
1198.3496,0.0,0.0,0.0,0.0
1201.992,0.0,0.0,0.0,0.0
1205.6344,0.0,0.0,0.0,0.0
1209.2768,0.0,0.0,0.0,0.0
1212.9192,0.0,0.0,0.0,0.0
1216.5616,0.0,0.0,0.0,0.0
1220.204,0.0,0.0,0.0,0.0
1223.8464,0.0,0.0,0.0,0.0
1227.4888,0.0,0.0,0.0,0.0
1231.1312,0.0,0.0,0.0,0.0
1234.7736,0.0,0.0,0.0,0.0
1238.416,0.0,0.0,0.0,0.0
1242.0584,0.0,0.0,0.0,0.0
1245.7008,0.0,0.0,0.0,0.0
1249.3432,0.0,0.0,0.0,0.0
1252.9856,0.0,0.0,0.0,0.0
1256.628,0.0,0.0,0.0,0.0
1260.2704,0.0,0.0,0.0,0.0
1263.9128,0.0,0.0,0.0,0.0
1267.5552,0.0,0.0,0.0,0.0
1271.1976,0.0,0.0,0.0,0.0
1274.84,0.0,0.0,0.0,0.0
1278.4824,0.0,0.0,0.0,0.0
1282.1248,0.0,0.0,0.0,0.0
1285.7672,0.0,0.0,0.0,0.0
1289.4096,0.0,0.0,0.0,0.0
1293.052,0.0,0.0,0.0,0.0
1296.6944,0.0,0.0,0.0,0.0
1300.3368,0.0,0.0,0.0,0.0
1303.9792,0.0,0.0,0.0,0.0
1307.6216,0.0,0.0,0.0,0.0
1311.264,0.0,0.0,0.0,0.0
1314.9064,0.0,0.0,0.0,0.0
1318.5488,0.0,0.0,0.0,0.0
1322.1912,0.0,0.0,0.0,0.0
1325.8336,0.0,0.0,0.0,0.0
1329.476,0.0,0.0,0.0,0.0
1333.1184,0.0,0.0,0.0,0.0
1336.7608,0.0,0.0,0.0,0.0
1340.4032,0.0,0.0,0.0,0.0
1344.0456,0.0,0.0,0.0,0.0
1347.688,0.0,0.0,0.0,0.0
1351.3304,0.0,0.0,0.0,0.0
1354.9728,0.0,0.0,0.0,0.0
1358.6152,0.0,0.0,0.0,0.0
1362.2576,0.0,0.0,0.0,0.0
1365.9,0.0,0.0,0.0,0.0
1369.5424,0.0,0.0,0.0,0.0
1373.1848,0.0,0.0,0.0,0.0
1376.8272,0.0,0.0,0.0,0.0
1380.4696,0.0,0.0,0.0,0.0
1384.112,0.0,0.0,0.0,0.0
1387.7544,0.0,0.0,0.0,0.0
1391.3968,0.0,0.0,0.0,0.0
1395.0392,0.0,0.0,0.0,0.0
1398.6816,0.0,0.0,0.0,0.0
1402.324,0.0,0.0,0.0,0.0
1405.9664,0.0,0.0,0.0,0.0
1409.6088,0.0,0.0,0.0,0.0
1413.2512,0.0,0.0,0.0,0.0
1416.8936,0.0,0.0,0.0,0.0
1420.536,0.0,0.0,0.0,0.0
1424.1784,0.0,0.0,0.0,0.0
1427.8208,0.0,0.0,0.0,0.0
1431.4632,0.0,0.0,0.0,0.0
1435.1056,0.0,0.0,0.0,0.0
1438.748,0.0,0.0,0.0,0.0
1442.3904,0.0,0.0,0.0,0.0
1446.0328,0.0,0.0,0.0,0.0
1449.6752,0.0,0.0,0.0,0.0
1453.3176,0.0,0.0,0.0,0.0
1456.96,0.0,0.0,0.0,0.0
1460.6024,0.0,0.0,0.0,0.0
1464.2448,0.0,0.0,0.0,0.0
1467.8872,0.0,0.0,0.0,0.0
1471.5296,0.0,0.0,0.0,0.0
1475.172,0.0,0.0,0.0,0.0
1478.8144,0.0,0.0,0.0,0.0
1482.4568,0.0,0.0,0.0,0.0
1486.0992,0.0,0.0,0.0,0.0
1489.7416,0.0,0.0,0.0,0.0
1493.384,0.0,0.0,0.0,0.0
1497.0264,0.0,0.0,0.0,0.0
1500.6688,0.0,0.0,0.0,0.0
1504.3112,0.0,0.0,0.0,0.0
1507.9536,0.0,0.0,0.0,0.0
1511.596,0.0,0.0,0.0,0.0
1515.2384,0.0,0.0,0.0,0.0
1518.8808,0.0,0.0,0.0,0.0
1522.5232,0.0,0.0,0.0,0.0
1526.1656,0.0,0.0,0.0,0.0
1529.808,0.0,0.0,0.0,0.0
1533.4504,0.0,0.0,0.0,0.0
1537.0928,0.0,0.0,0.0,0.0
1540.7352,0.0,0.0,0.0,0.0
1544.3776,0.0,0.0,0.0,0.0
1548.02,0.0,0.0,0.0,0.0
1551.6624,0.0,0.0,0.0,0.0
1555.3048,0.0,0.0,0.0,0.0
1558.9472,0.0,0.0,0.0,0.0
1562.5896,0.0,0.0,0.0,0.0
1566.232,0.0,0.0,0.0,0.0
1569.8744,0.0,0.0,0.0,0.0
1573.5168,0.0,0.0,0.0,0.0
1577.1592,0.0,0.0,0.0,0.0
1580.8016,0.0,0.0,0.0,0.0
1584.444,0.0,0.0,0.0,0.0
1588.0864,0.0,0.0,0.0,0.0
1591.7288,0.0,0.0,0.0,0.0
1595.3712,0.0,0.0,0.0,0.0
1599.0136,0.0,0.0,0.0,0.0
1602.656,0.0,0.0,0.0,0.0
1606.2984,0.0,0.0,0.0,0.0
1609.9408,0.0,0.0,0.0,0.0
1613.5832,0.0,0.0,0.0,0.0
1617.2256,0.0,0.0,0.0,0.0
1620.868,0.0,0.0,0.0,0.0
1624.5104,0.0,0.0,0.0,0.0
1628.1528,0.0,0.0,0.0,0.0
1631.7952,0.0,0.0,0.0,0.0
1635.4376,0.0,0.0,0.0,0.0
1639.08,0.0,0.0,0.0,0.0
1642.7224,0.0,0.0,0.0,0.0
1646.3648,0.0,0.0,0.0,0.0
1650.0072,0.0,0.0,0.0,0.0
1653.6496,0.0,0.0,0.0,0.0
1657.292,0.0,0.0,0.0,0.0
1660.9344,0.0,0.0,0.0,0.0
1664.5768,0.0,0.0,0.0,0.0
1668.2192,0.0,0.0,0.0,0.0
1671.8616,0.0,0.0,0.0,0.0
1675.504,0.0,0.0,0.0,0.0
1679.1464,0.0,0.0,0.0,0.0
1682.7888,0.0,0.0,0.0,0.0
1686.4312,0.0,0.0,0.0,0.0
1690.0736,0.0,0.0,0.0,0.0
1693.716,0.0,0.0,0.0,0.0
1697.3584,0.0,0.0,0.0,0.0
1701.0008,0.0,0.0,0.0,0.0
1704.6432,0.0,0.0,0.0,0.0
1708.2856,0.0,0.0,0.0,0.0
1711.928,0.0,0.0,0.0,0.0
1715.5704,0.0,0.0,0.0,0.0
1719.2128,0.0,0.0,0.0,0.0
1722.8552,0.0,0.0,0.0,0.0
1726.4976,0.0,0.0,0.0,0.0
1730.14,0.0,0.0,0.0,0.0
1733.7824,0.0,0.0,0.0,0.0
1737.4248,0.0,0.0,0.0,0.0
1741.0672,0.0,0.0,0.0,0.0
1744.7096,0.0,0.0,0.0,0.0
1748.352,0.0,0.0,0.0,0.0
1751.9944,0.0,0.0,0.0,0.0
1755.6368,0.0,0.0,0.0,0.0
1759.2792,0.0,0.0,0.0,0.0
1762.9216,0.0,0.0,0.0,0.0
1766.564,0.0,0.0,0.0,0.0
1770.2064,0.0,0.0,0.0,0.0
1773.8488,0.0,0.0,0.0,0.0
1777.4912,0.0,0.0,0.0,0.0
1781.1336,0.0,0.0,0.0,0.0
1784.776,0.0,0.0,0.0,0.0
1788.4184,0.0,0.0,0.0,0.0
1792.0608,0.0,0.0,0.0,0.0
1795.7032,0.0,0.0,0.0,0.0
1799.3456,0.0,0.0,0.0,0.0
1802.988,0.0,0.0,0.0,0.0
1806.6304,0.0,0.0,0.0,0.0
1810.2728,0.0,0.0,0.0,0.0
1813.9152,0.0,0.0,0.0,0.0
1817.5576,0.0,0.0,0.0,0.0
1821.2,0.0,0.0,0.0,0.0
1824.8424,0.0,0.0,0.0,0.0
1828.4848,0.0,0.0,0.0,0.0
1832.1272,0.0,0.0,0.0,0.0
1835.7696,0.0,0.0,0.0,0.0
1839.412,0.0,0.0,0.0,0.0
1843.0544,0.0,0.0,0.0,0.0
1846.6968,0.0,0.0,0.0,0.0
1850.3392,0.0,0.0,0.0,0.0
1853.9816,0.0,0.0,0.0,0.0
1857.624,0.0,0.0,0.0,0.0
1861.2664,0.0,0.0,0.0,0.0
1864.9088,0.0,0.0,0.0,0.0


==> Histogram_C3S28dBIB6KV6h_016_cut.csv <==
value,count,normed
73,31,0.0001
74,146,0.0004
75,167,0.0005
76,217,0.0006
77,305,0.0009
78,336,0.0010
79,434,0.0013
80,490,0.0014
81,588,0.0017
82,689,0.0020
83,1058,0.0031
84,1347,0.0039
85,1378,0.0040
86,1660,0.0048
87,1826,0.0053
88,2216,0.0064
89,2922,0.0085
90,4204,0.0122
91,6295,0.0183
92,9011,0.0262
93,12508,0.0364
94,14782,0.0430
95,18693,0.0543
96,22716,0.0660
97,27901,0.0811
98,35682,0.1037
99,41247,0.1199
100,49149,0.1429
101,59647,0.1734
102,70963,0.2063
103,85124,0.2475
104,98476,0.2863
105,110758,0.3220
106,128783,0.3744
107,154554,0.4493
108,193678,0.5631
109,227827,0.6623
110,270155,0.7854
111,315837,0.9182
112,343980,1.0000
113,340534,0.9900
114,285117,0.8289
115,216157,0.6284
116,151340,0.4400
117,97678,0.2840
118,68202,0.1983
119,45277,0.1316
120,28455,0.0827
121,18868,0.0549
122,12660,0.0368
123,8624,0.0251
124,6005,0.0175
125,4345,0.0126
126,3785,0.0110
127,3310,0.0096
128,2914,0.0085
129,2567,0.0075
130,1766,0.0051
131,1272,0.0037
132,1034,0.0030
133,757,0.0022
134,587,0.0017
135,434,0.0013
136,353,0.0010
137,266,0.0008
138,236,0.0007
139,145,0.0004
140,130,0.0004
141,101,0.0003
142,93,0.0003
143,44,0.0001
144,19,0.0001
145,7,0.0000
146,1,0.0000
147,0,0.0000
148,0,0.0000
149,0,0.0000
150,1,0.0000


==> figure02a.csv <==
Voltage;C3S;CSH;CH;Epoxy
0.5;0.009;0.011;0.011;0.017
1;0.025;0.030;0.030;0.055
5;0.350;0.430;0.460;0.800
12;1.600;1.900;2.250;3.750


==> figure15c_CDF.csv <==
size;diameter;area
4.55;0.64;0.2
5.46;0.47;0.17
6.37;0.45;0.19
7.28;0.41;0.2
8.2;0.44;0.24
9.11;0.43;0.26
10.02;0.57;0.38
10.93;0.78;0.57
11.84;0.96;0.76
12.75;1;0.86
13.66;0.88;0.81
14.57;0.83;0.81
15.48;0.82;0.85
16.39;0.81;0.89
17.3;0.69;0.8
18.21;0.67;0.82
19.12;0.51;0.66
20.03;0.53;0.71
20.94;0.71;1
21.85;0.54;0.79
22.77;0.45;0.69
23.68;0.46;0.73
24.59;0.4;0.66
25.5;0.3;0.51
26.41;0.24;0.43
27.32;0.31;0.57
28.23;0.13;0.24
29.14;0.26;0.51
30.05;0.13;0.26
30.96;0.11;0.23
31.87;0.19;0.41
32.78;0.11;0.25
33.69;0.08;0.18
34.6;0.07;0.17
35.51;0.09;0.22
36.42;0.08;0.19
37.33;0.09;0.22
38.25;0.09;0.23
39.16;0.1;0.26
40.07;0.05;0.14
40.98;0.06;0.17
41.89;0.06;0.18
42.8;0.01;0.03
43.71;0.01;0.03
44.62;0.06;0.17
45.53;0.05;0.15
47.35;0.04;0.13
48.26;0.02;0.07
49.17;0.02;0.07
50.08;0.06;0.22
50.99;0.01;0.04
51.9;0.02;0.08
52.81;0.02;0.08
53.73;0.02;0.08
56.46;0.02;0.09
57.37;0.02;0.09
59.19;0.01;0.05
60.1;0.01;0.05


==> figure15c_PSD.csv <==
size;area
20.9438;0.55272155119852
25.4968;0.183673212297118
29.1392;0.5
33.6922;0.217687563302142
38.2452;0.143945921704383
39.1558;0.150272356678911
40.977;0.163333383723098
42.7982;0.176938620227459
43.7088;0.183945317027205
44.6194;0.191088066191995
54.636;0.287415660131114
58.2784;1
59.189;0.342925025068908
61.0102;0.362517825379309
62.8314;0.382653575405764
67.3844;0.446326082246174
80.1328;0.626939376073932
81.0434;0.64006842930064
81.954;0.653333534892393
83.7752;0.693946425602032
87.4176;0.75
91.9706;0.823129405955062
95.613;0.899660121036215
96.5236;0.915374169198752


==> figure16c_CDF.csv <==
size;diameter;area
1.8212;0.449842761070843;0.040894809926078
2.7318;0.627272304776724;0.085537175752342
3.6424;0.603761341083684;0.109774856739895
4.553;0.532915177042256;0.121117186497465
5.4636;0.481503985623869;0.131319474217557
6.3742;0.433385602869718;0.137895419604063
7.2848;0.416300177463969;0.151382179264582
8.1954;0.478212898239647;0.19563267957139
9.106;0.470219273860814;0.213736166419663
10.0166;0.477586352315036;0.238793132967016
10.9272;0.616927411900586;0.336506145845082
11.8378;0.69278938589893;0.40937595689523
12.7484;0.719749794737358;0.458022199367655
13.659;0.82993753474834;0.565866390924036
14.5696;0.887774264454019;0.645654017753849
15.4802;0.876646189172116;0.677408143254306
16.3908;0.956425796479294;0.782530718285559
17.3014;0.854701590290604;0.738151893507974
18.212;0.805641667369522;0.732402453983972
19.1226;0.862381941707131;0.823183319875491
20.0332;1.000000000000000;1.000000000000000
20.9438;0.778682979811107;0.814078080572233
21.8544;0.733542411478872;0.800228008407495
22.765;0.721002886586581;0.819321770711411
23.6756;0.713165898688901;0.842832717292001
24.5862;0.664419248730126;0.815424667026442
25.4968;0.649530176620542;0.826674336232649
26.4074;0.627272304776724;0.826859547936848
27.318;0.573668202622198;0.782274178742532
28.2286;0.544199888805311;0.766828200883262
29.1392;0.566771033611435;0.824394470954746
30.0498;0.506896308370757;0.760344916048118
30.9604;0.335737387751027;0.518865830475388
31.871;0.367555248785207;0.584746388508516
32.7816;0.378056778142498;0.618637833007745
33.6922;0.272569853846114;0.45841406488711
34.6028;0.345454013422542;0.59669423910645
35.5134;0.268965493499586;0.476802534895121
36.424;0.275862662510349;0.501567407378559
37.3346;0.231348640102726;0.431148451502157
38.2452;0.276489208434961;0.52784274530787
39.1558;0.235892819336171;0.461064462971936
40.0664;0.255172876758072;0.510344888698487
40.977;0.268025674612669;0.548233098939699
41.8876;0.165829837700508;0.346736986580411
42.7982;0.191535433409701;0.409190635792506
43.7088;0.203135139415075;0.443203184459808
44.6194;0.115203549967898;0.256590194544492
45.53;0.172413733748965;0.391849547270611
46.4406;0.191848706372006;0.444742093522393
47.3512;0.089654590739858;0.21191227419734
48.2618;0.041536207985707;0.100064096596273
49.1724;0.126959892454425;0.31162728009775
50.083;0.163793563445521;0.409482729856422
50.9936;0.114107094599828;0.290453086028484
51.9042;0.089341317777552;0.231476231365192
52.8148;0.036363761547637;0.09586778794321
53.7254;0.092475768680622;0.248005145231466
54.636;0.094043854772163;0.256483312184775
55.5466;0.105171930054065;0.291614460778495
56.4572;0.106896652626759;0.301253893083289
57.3678;0.049373195883387;0.141386435961221
58.2784;0.090282857944482;0.262638948435114
59.189;0.030564769184957;0.090303560123406
60.0996;0.062069357256831;0.186206902587505
61.0102;0.042006117429165;0.127928229315939
61.9208;0.042632663353776;0.131775447273138
62.8314;0.021629604639194;0.067839885630405
63.742;0.043887476483012;0.139640982481905
64.6526;0.044514022407623;0.143659190334947
65.5632;0.022571144806124;0.073867197409968
66.4738;0.011441348244208;0.037966648984218
67.3844;0.04639538146147;0.156055903084284
68.295;0.047021927386081;0.160302097465116
69.2056;0.047648473310693;0.164605288477896
70.1162;0.036207125066485;0.126724189140862
71.0268;0.024450782579958;0.086691330199649
71.9374;0.024764055542264;0.08892842065396
72.848;0.012539524892291;0.045597086761017
73.7586;0.012696161373444;0.046744130304147
74.6692;0.012852797854597;0.047905395655631
75.5798;0.026018868671499;0.098161875029469
76.4904;0.013166070816902;0.050270701182193
83.7752;0.028840046612263;0.120604216809937
84.6858;0.072884159576428;0.308100599821177
85.5964;0.073667341982192;0.314762094854867
86.507;0.059561452278372;0.257195824783383
88.3282;0.030408132703804;0.134069534359397
89.2388;0.061442811332219;0.27369618563442
90.1494;0.015517339314208;0.069827547445867
92.8812;0.015987248757666;0.074123736952995
93.7918;0.032287770477638;0.151168414545147
94.7024;0.032601043439944;0.154118017598066


==> figure16c_PSD.csv <==
size;area
1.8212;0.034012660680835
2.7318;0.10605258058265
3.6424;0.072039919901815
4.553;0.111139461275111
5.4636;0.104447387119695
6.3742;0.136851624572056
7.2848;0.070434726438861
8.1954;0.091589690588463
9.106;0.055167624830437
10.0166;0.162292487565403
10.9272;0.055167624830437
11.8378;0.131493443575996
12.7484;0.229781667850914
13.659;0.216391060009043
14.5696;0.151847425876881
15.4802;0.117834765196047
16.3908;0.38564692203346
17.3014;0.426887797945869
18.212;0.560525805826497
19.1226;0.620247400038757
20.0332;0.675146954331116
20.9438;0.430101414637297
21.8544;0.579003294360829
22.765;0.62480136942058
23.6756;0.278790129836574
24.5862;0.291376526064208
25.4968;0.480450229313352
26.4074;0.685055874943479
27.318;0.373060525805826
28.2286;0.583825334280731
29.1392;0.410015502874491
30.0498;0.21987274723855
30.9604;0.476968542083845
33.6922;0.272899037529875
34.6028;0.303426781215684
37.3346;0.347616433046961
44.6194;1.00
46.4406;0.534012660680835
49.1724;0.610606549964473
51.9042;0.664168981331955

